K3 surfaces and equations for Hilbert modular surfaces

We outline a method to compute rational models for the Hilbert modular surfaces Y_{-}(D), which are coarse moduli spaces for principally polarized abelian surfaces with real multiplication by the ring of integers in Q(sqrt{D}), via moduli spaces of elliptic K3 surfaces with a Shioda-Inose structure. In particular, we compute equations for all thirty fundamental discriminants D with 1 < D < 100, and analyze rational points and curves on these Hilbert modular surfaces, producing examples of genus-2 curves over Q whose Jacobians have real multiplication over Q.

==> 12/12.txt <==

Elliptic K3 surface with E8 at infinity, D6 at 0 and A2 at 1

p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*(t-1)^2*t^5

a,b,c of degrees 1,0,0. this automatically has D6 and E8. we add 
A2 as follows (since a(1) is a square, scale x so it equals 1)

a = a0*(1-t) + t;
b = e;
c = e^2;
p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*(t-1)^2*t^5;

dd = poldisc(p,x);

rationality of the D6 components gives that 1 - a0 is a square.

a0 = 1 - f^2;
a = a0*(1-t) + t;
b = e;
c = e^2;
p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*(t-1)^2*t^5;

or in short

p = x^3 + ((1-f^2)*(1-t) + t)*t*x^2 + 2*e*t^3*(t-1)*x + e^2*(t-1)^2*t^5;

now go to E8 E7 by a 2-neighbor step

the elliptic parameter is 

(x + e/(f+1)*t^2*(t-1))/(t^3*(t-1))

q = subst(p,x,u*t^3*(t-1) - e*t^2*(t-1)/(f+1));
q = q/(t^6*(t-1)^2);
q = q*(f+1)^4;

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x/4)*64;
p = subst(p,t,t*(f+1));
p = subst(p,x,x*(f+1)^6)/(f+1)^18;

{
S = [ (f-1) * t^3 
   -(f^4+15*e*f+9*e)/3  * t^4 ,

    (2*f^3-2*f^2-3*f+3*e+3)/3  * t^5
   + (2*f^6-63*e*f^3-81*e*f^2-54*e^2)/27  *  t^6
   + e^3  *  t^7
  ]
}

equation of hilbert modular surface is 

z^2 = (f-1)*(f+1)*(f^6-f^4-18*e*f^2+27*e^2+16*e)

extra involution f -> -f. The components f = +- 1 correspond to D6 becoming
E7, while the remaining component of the branch locus gives an extra A1 fiber.

the right hand side is quadratic in e, and e = 0 makes it f^4*(f^2-1)^2
so set z = g*e + f^2*(f^2-1) and solve for e.

e = -2*(f-1)*(f+1)*(f^2*g+9*f^2-8)/(g^2-27*f^2+27);

this shows that it's birational to P^2(f,g)

--------------------------------

for the branch locus: 
two components are easy f = +- 1.
other component: we complete the square in e by setting 

e = e1/27, and then 
e1 = 9f^2 - 8 + e2

setting e2 = 0 would give us (3*f^2 - 4)^3, so we set 

e2 = m*(3*f^2 - 4) to get the equation

m^2 + 3f^2 - 4 = 0

this has a point (2,0), so set m = 2 + h*f and solve for f.
plugging back in we get

(e,f) = (16*(h^2-1)/(h^2+3)^3, -4*h/(h^2+3))


------------------------------------

plot shows rational points concentrated along horizontal lines (f =
constant): each such gives a conic. smallest values for f (in height)
for which the conic has a rational point are 3/2, 2.

parabola is e = 4/9*(f^2-1)

Brauer obstruction vanishes identically on this locus.




==> 12/igusa12.txt <==

 {
 IG(e,f, A1,A,B1,B,B2) = 
   A1 = (f-1);
   A = -(f^4+15*e*f+9*e)/3;
   B1 = (2*f^3-2*f^2-3*f+3*e+3)/3;
   B = (2*f^6-63*e*f^3-81*e*f^2-54*e^2)/27;
   B2 = e^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }


badlocus = e*f*(f^2-1)*(e-f^2)*(8*f^4-9*e*f^2-3*e)*(f^6-f^4-18*e*f^2+27*e^2+16*e);

/*

I10: 

e

jump at t = 0

f
f-1
f+1

jump at t = 1

e - f^2

extra I2 fiber

(f^6-f^4-18*e*f^2+27*e^2+16*e)

*/

==> 13/13.txt <==

start with E8 E6 and A1 with a section of height 13/6 = 4 - 4/3 - 1/2

p = x^3 + a*t^2*x^2 + b*(t-1)*x + c*(t-1)^2

with a,b,c of degrees 0,0,1.

c = c0 + c1*t;
p = x^3 + a*t^2*x^2 + b*t^3*(t-1)*x + c*t^4*(t-1)^2

c0 must be a square for rationality of E6 components
for the section, x is divisible by t^2 and t-1

c = r^2 + c1*t;
p = x^3 + a*t^2*x^2 + b*t^3*(t-1)*x + c*t^4*(t-1)^2

section: x is divisible by t^2 and t-1

xs = t^2*(t-1)*(x0 + x1*t)
x1 = h^2;

ys = t^2*(t-1)*(h^3*t^3 +  (3*h*x0-h^3)/2*t^2 + (3*x0^2-6*h^2*x0-h^4+4*a*h^2)/(8*h)*t + r)

a = 4*g + f^2;
e = 2*f-h;
x0 = e*h;
b = -(3*x0^4+4*h^2*x0^3+(-6*h^4-8*a*h^2)*x0^2+(16*a*h^4-12*h^6)*x0-5*h^8+24*a*h^6-16*a^2*h^4)/(64*h^4);
r = -(x0^3+3*h^2*x0^2+(3*h^4-4*a*h^2)*x0+h^6-4*a*h^4)/(16*h^3);
c1 = (3*r*x0^2+(-6*h^2*r-4*b*h)*x0+(4*a*h^2-h^4)*r)/(4*h);
c = r^2 + c1*t;
p = x^3 + a*t^2*x^2 + b*t^3*(t-1)*x + c*t^4*(t-1)^2

with respect to the scaling in x, f,g,h have weights 1,2,1.

since f can't be 0 (else E6 becomes E7), we set f = 1.

short description

p = x^3 + (4*g+1)*t^2*x^2 - 4*g*(h-g-1)*(t-1)*t^3*x + 4*g^2*(t-1)^2*t^4*(h^2*t+1);

section

xs = h*(t-1)*t^2*(h*(t-1)+2);
ys = t^2*(t-1)*(h^3*t^3 -h^2*(2*h-3)*t^2 + h*(h^2-3*h+2*g+2)*t + 2*g);

to go to E8 E7 we do a 2-neighbor step

elliptic parameter

((y+ys)/(x-xs) + a0 + a1*t )/t^2

w: (y+ys)/(x-xs) + a0 + a1*t$
w: rat(w)$

a0 = 0;
a1 = -(h-g-1);

q = subst(p-y^2, y, (u*t^2 - (a0 + a1*t))*(x-xs) - ys);
q = q/(x-xs);
q = subst(q,x,x-polcoeff(q,1,x)/2);
q = x^2 - q;
q = q/t^4;
q = q*4;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,u-h);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,t,t*(4*g));
p = subst(p,x,x*(16*g^2))/(16*g^2)^3;

{
S = [ - t^3
      + (48*g*h-4*g^2+4*g-1)/3  * t^4 ,

    (3*h^2-6*h+4*g+1)/3 * t^5 
   -2*(108*g^2*h^2+180*g^2*h-144*g*h+8*g^3-12*g^2+6*g-1)/27  * t^6
   + 16*g^4*h^2 * t^7
  ]
}

double cover is 

z^2 = (108*g*h^3-27*g^2*h^2-468*g*h^2+4*h^2+656*g^2*h+568*g*h-16*h-128*g^3+192*g^2-96*g+16)

this is a rational surface. to see this, we make the following substitutions

h1 = m*g1;
h = h1+64/27;
g = g1-1/54;

and set z = z1*g1/18 (i.e. divide out by (g1/18)^2); then g1 = g2/54;

this is quadratic in g2 with g2 = 1 making it a square (36*(m+20))^2. so set it 
equal to (36*(m+20) + n*(g2-1))^2 and solve for g2. 

final parametrization by P^2(m,n)

g2 = (n^2-72*m*n-1440*n+1803*m^2+3168*m-768)/(n^2-12*m^3+3*m^2);
g1 = g2/54;
h1 = m*g1;
h = h1+64/27;
g = g1-1/54;

------------------------------------------------

branch locus:

by setting z1 = 0, we get a quadratic in g2. discriminant is (m^2-44*m+16)^3
so set 
n^2 = m^2-44*m+16 
since this has the obvious point (2,0), parametrize by setting n = 2 + m*r
and solving for m. working back, we get

g = -2*(r-2)^2*(r+1)/(27*(r+7))
h = 2*(2*r+5)^3/(27*(r+1)*(r+7))

--------------------------------------------------

special curves:

from plot we see the line 
h = (g+4)/3

Brauer obstruction vanishes.



==> 13/igusa13.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = -1;
   A =  (48*g*h-4*g^2+4*g-1)/3;
   B1 =  (3*h^2-6*h+4*g+1)/3;
   B =  -2*(108*g^2*h^2+180*g^2*h-144*g*h+8*g^3-12*g^2+6*g-1)/27;
   B2 = 16*g^4*h^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = g*h*(4*g+1)*(4*g*h^2+2*g*h+2*h-g^2+2*g)*(2*g*h+4*g^2-4*g+1)*(108*g*h^3-27*g^2*h^2-468*g*h^2+4*h^2+656*g^2*h+568*g*h-16*h-128*g^3+192*g^2-96*g+16)*(144*g^2*h^3-12*g*h^3-144*g^3*h^2-100*g^2*h^2+76*g*h^2-4*h^2-16*g^3*h+48*g^2*h-36*g*h+8*h-16*g^4+32*g^3-24*g^2+8*g-1);

/*

I10: 

g
h

jump at 1

4*g+1
(4*g*h^2+2*g*h+2*h-g^2+2*g)

extra I2 fiber

(2*g*h+4*g^2-4*g+1)

(108*g*h^3-27*g^2*h^2-468*g*h^2+4*h^2+656*g^2*h+568*g*h-16*h-128*g^3+192*g^2-96*g+16)

*/



==> 17/17.txt <==

p = x^3 + a*x^2 + 2*b*t^5*x + t^10*c

with a,b,c of degrees 4,3,2. so far t^10 divides the discriminant.
we can assume const term of a is 1 (since it must be a square, and we can
scale x by a square). we can also assume c1 = 0, by translating t.

t;x;
c1 = 0;
b = r*(1 + b1*t + b2*t^2 + b3*t^3);
c = r^2*(1 + c1*t + c2*t^2);
a = (b^2/c) % t^5;
p = x^3 + a*x^2 + 2*b*t^5*x + t^10*c;
dd = poldisc(p,x);
dd = dd/t^15;

one more orders of vanishing gives

r = -2*(c2-b2)*(b1*c2-b3);

substitute b2 = b4 + c2 and b3 = b5 + b1*c2
note that b4 and b5 cannot be 0 (else the cubic becomes x^3 + *x^2)

under scaling t, b4 and b5 have weights 2 and 3. so we can scale to make b5=b4.
finally one more order of vanishing gives

t;x;
c2 = 2*b1+1;
b5 = b4;
b2 = b4 + c2;
b3 = b5 + b1*c2;
r = -2*(c2-b2)*(b1*c2-b3);
c1 = 0;
b = r*(1 + b1*t + b2*t^2 + b3*t^3);
c = r^2*(1 + c1*t + c2*t^2);
a = (b^2/c) % t^5;
p = x^3 + a*x^2 + 2*b*t^5*x + t^10*c;

relabeling b1 = g, b4 = h, we have the following short description for p

{
p = x^3 
    + (1+2*g*t+(2*h+(g+1)^2)*t^2+2*(g*h+g+2*g^2+h)*t^3+((g+h)^2+2*g^3)*t^4)*x^2
   - 4*h^2*t^5*(1 + g*t + (h + 2*g+1)*t^2 + (h+2*g^2+g)*t^3 )*x 
   + 4*h^4*t^10*( (2*g+1)*t^2 + 1);
}

to go to E8 E7 

first we do a 2-neighbor step to go to E7 A8

elliptic param is just x/t^4

q = subst(p,x,u*t^4)/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);

p = subst(p,u,t);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+4*h^4/3-4*g*h^2/3*t -(4*h-g^2-2*g-1)/3*t^2);
p = subst(p,t,t*h);
p = subst(p,x,x*h^2)/h^6;
p = subst(p,x,x-t^3);

now go to E8 E7 by a 3-neighbor step.

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6

w: y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w)$

b0 = 0;
b1 = 0;
a0 = 2*h;
b2 = 0;
a1 = -g;
b3 = 0;
b4 = -g-1;
a2 = -(4*h-2*g-1)/(4*h);
b5 = (2*h-2*g^2-3*g-1)/(2*h);

q = subst(p-y^2,y,u*t^6-(a0+a1*t+a2*t^2)*x - (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5));
q = subst(q,x,x*t^3)/t^9;
q = q*16*h^2;
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x*256)/256^3;
p = subst(p,x,x*h^4)/h^12;

{
 S = [ (2*g+1)^2 * t^3 
     -(16*h^2-8*g^2*h+20*g*h+64*h+g^4+4*g^3+6*g^2+4*g+1)/3 * t^4 ,

    -(48*h^2-16*g^2*h-40*g*h-16*h+4*g^4-12*g^3-23*g^2-12*g-2)/3 * t^5 
    -2*(64*h^3-48*g^2*h^2-312*g*h^2+978*h^2+12*g^4*h-6*g^3*h+72*g^2*h+210*g*h
          +120*h-g^6-6*g^5-15*g^4-20*g^3-15*g^2-6*g-1)/27  * t^6
    -64*h^3  * t^7
 ]
}

double cover is 

z^2 = -(256*h^3-192*g^2*h^2-464*g*h^2-185*h^2+48*g^4*h-236*g^3*h-346*g^2*h
            -144*g*h-18*h-4*g^6-20*g^5-41*g^4-44*g^3-26*g^2-8*g-1)

rational elliptic surface (cubic in h, coefficients are of the correct degrees
in g).

to find an explicit rational parametrization, we set 
h = (2*g + 1)*4/27 + m/27*(2*g+1)*(27*g+13)

and absorb square factors by letting z = z1*(2*g+1)*(27*g+13)/243
then set g = g1/3 to get 

z1^2 = -9*(8*m-1)^3*g1^2 -2*(16*m+7)*(424*m^2-385*m+1)*g1 -3*(3328*m^3-1923*m^2-3138*m-803)

now g1 = -3/2 makes it a square, so set z1 = 9/2*(2*m+11) + n*(g1 + 3/2)
and solve for g1

g1 = -(3*n^2+36*m*n+198*n+13312*m^3-7584*m^2-11364*m+55)/(2*(n^2+4608*m^3-1728*m^2+216*m-9));
g = g1/3;
h = (2*g + 1)*4/27 + m/27*(2*g+1)*(27*g+13);

--------------------------------------------------------------

branch locus

setting z1 = 0 gives a quadratic in g1, where the discriminant up to squares is
64*m^2 + 218*m - 8
setting n^2 = 64*m^2 + 218*m - 8
and noting the point at infinity, we let n = 8*m + r and solve for m
this gives 

m = -(r^2+8)/(2*(8*r-109)) 

and we work back to get 
g1 = -3*(8*r^3-111*r^2+1212*r-8146)/(2*(2*r-7)^3)

g = -(8*r^3-111*r^2+1212*r-8146)/(2*(2*r-7)^3)
h = (r-17)^2*(r+10)^4/(4*(2*r-7)^6)

--------------------------------------------------------------

plot reveals a couple of special curves

h = -g/2 gives a conic, which can be parametrized as 

g = -(m^2-4)/(2*(m-6))
h = (m^2-4)/(4*(m-6))

mestre conic factors, jacobian of genus 2 curve is reducible
(endomorphism ring is a split quaternion algebra)
this is a modular curve on the surface.

parabola:

h = (-6*g^2 - g + 1)/8

Brauer obstruction vanishes, gives a 1-parameter family of genus 2
curves.







==> 17/igusa17.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = (2*g+1)^2;
   A =  -(16*h^2-8*g^2*h+20*g*h+64*h+g^4+4*g^3+6*g^2+4*g+1)/3;
   B1 = -(48*h^2-16*g^2*h-40*g*h-16*h+4*g^4-12*g^3-23*g^2-12*g-2)/3;
   B = -2*(64*h^3-48*g^2*h^2-312*g*h^2+978*h^2+12*g^4*h-6*g^3*h+72*g^2*h+210*g*h
          +120*h-g^6-6*g^5-15*g^4-20*g^3-15*g^2-6*g-1)/27;
   B2 =  -64*h^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = h*(2*g+1)*(h-g^2-2*g-1)*(256*h^3-192*g^2*h^2-464*g*h^2-185*h^2+48*g^4*h-236*g^3*h-346*g^2*h-144*g*h-18*h-4*g^6-20*g^5-41*g^4-44*g^3-26*g^2-8*g-1);

/*

I10: 

h
(2*g+1)

jump at 0

(h-g^2-2*g-1)

extra I2 fiber

(256*h^3-192*g^2*h^2-464*g*h^2-185*h^2+48*g^4*h-236*g^3*h-346*g^2*h
            -144*g*h-18*h-4*g^6-20*g^5-41*g^4-44*g^3-26*g^2-8*g-1)

additive fiber

*/

==> 21/21.txt <==

We'll begin with A2 A6 E8.

We put E8 at infinity, A6 at t=0, and A2 at t=1; this makes it

p  =  x^3  +  a*x^2  +  2*b*(t^3-t^2)*x  +  c*(t^3-t^2)^2;

with a,b,c of degrees 2,1,1 such that  t^3-t^2 | b^2-ac.
We also want a (and hence c) to be (nonzero) squares at t=0 and t=1.
We can assume a(0) = 1. 

So, fix b and c, and solve for a=b^2/c mod t^3-t^2

 x;
 t;
 c = e^2*(1-t) + e^2*r1^2*t;
 b = e*(1-t) + e*r1*s*t;
 a = (b^2/c) % (t^3-t^2);
 p = x^3 + a*x^2 + 2*b*(t^3-t^2)*x + c*(t^3-t^2)^2

and now we just solve for e -- which is actually (r1-s)^2*(r1^2-1))

so we get 

 x;
 t;
 e = (r-s)^2 * (r^2-1);
 c = e^2*(1-t) + e^2*r^2*t;
 b = e*(1-t) + e*r*s*t;
 a = (b^2/c) % (t^3-t^2);
 p = x^3 + a*x^2 + 2*b*(t^3-t^2)*x + c*(t^3-t^2)^2


To find the E8 E7 form: We have

 t=1             t=0
 0           2 - 0 - 0
 / \         /         \
1 - 2 - 3 - 4 - 3 - 2 - 1

so, new elliptic parameter is 
(quintic(t) + quadratic(t)*x + y) / ((t-1)^2 t^4)
regular on 1/3 and  2/7 components.  The former is just

x = x1*(t-1) + O((t-1)^2),
y = (s*x1 + (r^3-r)*(s-r)^2) * (t-1) + O((t-1)^2)

For the latter, it should be enough to check

x = x2*t^2,
y = (x2 - (r^2-1)*(s-r)^2) * t^2
  + ((2*r*s-r^2-1)*x2 - (r^2-1)*(r^2-3)*(s-r)^2) * t^3/2

This gives us the numerator

2*y
+ (((2*r-2)*s-r^2+1)*t^2+(-2*r*s+r^2+1)*t-2) * x
+ (r^2-1) * (s-r)^2 * (t-1)*t^2 * ((r-1)^2*t^2 + (1-r^2)*t - 2)


and this should be  (t-1)^2 * t^4 * u.  Forming the resultant w.r.t y
of the difference between this and p3-y^2 yields a polynomial relation
between x and t of degree 3 and 12 respectively!  But, substituting
(t^3-t^2)*x for x lets us divide the resultant by (t^3-t^2)^3;
and this does give us a (rather complicated!) cubic curve.
Applying the Jacobian(cubic) formulas gives us E8,E7 (t=0,oo);
we divide by 2^4,2^6. Here is the code:

{
pp = subst(p-y^2,y,
((t-1)^2 * t^4 * u - ((((2*r-2)*s-r^2+1)*t^2+(-2*r*s+r^2+1)*t-2) * x
+ (r^2-1) * (s-r)^2 * (t-1)*t^2 * ((r-1)^2*t^2 + (1-r^2)*t - 2)))/2);
}

pp = subst(pp,x,x*(t^3 - t^2))/(t^3 - t^2)^3;
read("jacobians");
q = jac3(pp);
q = subst(q,x,x/4)*64;
q = subst(q,u,t);

The coefficients of x^1 and x^0 are:

 [-t^5
  - (s-r)^2 *
    (s^2+(24*r^3+30*r^2-26*r-30)*s-15*r^4-30*r^3+7*r^2+30*r+9)
    * t^4/3,
 (r^4-2*s*r^3+(s^2-5/3)*r^2+10/3*s*r+(-2/3*s^2+2*s+1))*t^7
 + 2 * (s-r)^4 * (
   s^2 + (-72*r^3-63*r^2+70*r+63)*s
    -27*r^6-189*r^5-63*r^4+441*r^3+280*r^2-252*r-189) * t^6/27
 + (r-1)^6 * (r+1)^4 * (s-r)^6 * t^5]

to convert to standard form:
q = subst(subst(q,t,1/u),x,x/u^4)*u^12;
q = subst(q,u,t);

we can now read off the Igusa-Clebsch invariants.
The branch locus corresponds to the locus where we have an extra I2 fiber.

This is the zero locus of 

 16*s^4  -  8*r*(27*r^2-23) * s^3  +  (621*r^4-954*r^2+349)*s^2
  - 18*(r^3-r)*(33*r^2-29) * s  +  (r^2-1) * (189*(r^4-r^2)+16)

The twist is verified to be trivial.

so the HMS is 
z^2 = 16*s^4  -  8*r*(27*r^2-23) * s^3  +  (621*r^4-954*r^2+349)*s^2
  - 18*(r^3-r)*(33*r^2-29) * s  +  (r^2-1) * (189*(r^4-r^2)+16)

this has rational points at infinity, so taking jacobian we get
{
q = 16*s^4  -  8*r*(27*r^2-23) * s^3  +  (621*r^4-954*r^2+349)*s^2
  - 18*(r^3-r)*(33*r^2-29) * s  +  (r^2-1) * (189*(r^4-r^2)+16);
}
read("jacobians");
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+(43 - 27*r^4)/3);

this gets us to 

 {
 x^3 + (-27*r^4 + 43)*x^2
  + 4*(r^2-1) * (8127*r^4-18459*r^2+9740) * x
  + 4*(r^2-1)^2 * (-186624*r^6+1320813*r^4-1817964*r^2+705679)
 }

and we get a K3 surface with discriminant a multiple of

 (r^2-1)^3 * (27*r^2-25)^2 * (27*r^4+342*r^2-289)^3

that is, we have three I_2 fibers (including infinity)
and six I_3's, for a total rank contribution of 15.

We get the following sections by looking mod primes etc.

e = ellinit([0,(-27*r^4 + 43),0,4*(r^2-1) * (8127*r^4-18459*r^2+9740),  4*(r^2-1)^2 * (-186624*r^6+1320813*r^4-1817964*r^2+705679)]);

p0 = [6*(r^2-1)*(6*r^2-7), 4*(r-1)*(r+1)*(27*r^4+342*r^2-289)];
p1 = [216/7*r^4-1002/7*r^2+2038/21, 8*(27*r^2-25)*(27*r^4+342*r^2-289)/(21*u)];
p2 = [(-102 + 32*v)*(r^2 - 1), 32*v*r*(r^2-1)*(-27*r^2 + 31 + 22*v)];
p3 = [(-102 - 32*v)*(r^2 - 1), -32*v*r*(r^2-1)*(-27*r^2 + 31 - 22*v)];

here u = sqrt(21) = quadgen(84)
and v = sqrt(-1) = quadgen(-4).

p0 is a 3-torsion section, and height matrix of p1,p2,p3 is
[ 1/3, 0, 0;
  0, 13/6, 1/6;
  0, 1/6, 13/6];

so these are independent. 

Hence Picard number 20, discriminant of NS so far: 1008 = 2^4*3^2*7

2- and 3-saturation shows this is the whole NS lattice.

 Y^2 + (18*r^2-26) * X*Y + 8*(r^2-1)*(27*r^4+342*r^2-289) * Y = X^3

and we can actually scale by 2 to remove factors of 2 and 8 from
the coefficients:

 Y^2 + (9*r^2-13) * X*Y + (r^2-1)*(27*r^4+342*r^2-289) * Y = X^3

Quotient: involution is r -> -r, so the quotient is the rational
elliptic surface

y^2 =  x^3 + (-27*r^2 + 43)*x^2
  + 4*(r-1) * (8127*r^2-18459*r+9740) * x
  + 4*(r-1)^2 * (-186624*r^3+1320813*r^2-1817964*r+705679)

which has three reducible fibers of type I_3 and one
reducible fiber of type I_2, a 3-torsion section, and MW rank 1,
generated by the section
 
[216/7*r^2-1002/7*r+2038/21, 8*(27*r-25)*(27*r^2+342*r-289)/(21*u)];

--------------------------------------------

special curves on HMS:

p0 pulls back to s = 45*r^3+9*r^2-45*r-17)/(2*(27*r^2+6*r-17))
we check that the brauer obstruction always vanishes, get a family
of genus 2 curves over Q(r) with real mult.

r = +- 1 (but these are in the bad locus)

s = +- 1 give isomorphic genus 2 curves (taken to each other under r-> -r)
for instance s = 1 gives 

z^2 = (189*r^4-216*r^3-378*r^2+360*r+349)

jacobian is 

y^2 = x^3 - 24327*x + 1460430

this has rank 0. only points on the genus 1 curve are given by r = -1
but r = -1 is on the bad locus, so this is excluded.

another special curve is given by 
s^2 = (3*r^2 + 1)/4
parametrization
r = 4*m/(4*m^2-3), 
s = (3 + 4*m^2)/(2*(3-4*m^2))
we check that the Brauer obstruction vanishes on this family as well.

----------------------------------------

branch locus: has genus 0

parametrization 

r = (h^4+72*h^2-81)/(18*h*(h^2+3))
s = (h-3)*(h+3)*(h^4-126*h^2+189)/(432*h*(h^2+3))

--------------------------------------------


==> 21/igusa21.txt <==

 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 = -1;
   A = -(s-r)^2*(s^2+(24*r^3+30*r^2-26*r-30)*s-15*r^4-30*r^3+7*r^2+30*r+9)/3;
   B1 = (r^4-2*s*r^3+(s^2-5/3)*r^2+10/3*s*r+(-2/3*s^2+2*s+1));
   B = 2*(s-r)^4*(s^2 + (-72*r^3-63*r^2+70*r+63)*s
       -27*r^6-189*r^5-63*r^4+441*r^3+280*r^2-252*r-189)/27;
   B2 = (r-1)^6 * (r+1)^4 * (s-r)^6;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (r-1)*(r+1)*(r-s)*(r*s-2*r^2+1)*s*(s-r^3)*(16*s^4-216*r^3*s^3+184*r*s^3+621*r^4*s^2-954*r^2*s^2+349*s^2-594*r^5*s+1116*r^3*s-522*r*s+189*r^6-378*r^4+205*r^2-16);

/*
I10:

(r-1)
(r+1)
(r-s)

t = 0:

(r*s-2*r^2+1)

t = 1:

s
s - r^3

t = infty: seen before

discriminant :

(16*s^4-216*r^3*s^3+184*r*s^3+621*r^4*s^2-954*r^2*s^2+349*s^2-594*r^5*s
           +1116*r^3*s-522*r*s+189*r^6-378*r^4+205*r^2-16)

*/


==> 24/24.txt <==

Towards the parametrization of RM-24 Jacobians:

According to Hirzebruch-Zagier, this is the second case where
the moduli space is birationally K3.  We'll start with A3 E6 E7,
and use a 3-neighbor step to convert A3 E6 to E8:

 0 - 0           0 - 3
 |   |               |
 1 - 2 - 3 - 4 - 5 - 6 - 4 - 2

With that in mind we put the E6 at t=inf and E7 at t=0, and
 the A3 at t=1.  So we'll have, 
after a twist to assure component rationality at 1:

 p = x^3 + t^2*x^2 + 2*(t-1)*t^3*(a+b*(t-1))*x + (t-1)^2*t^5*(d+c*(t-1))

so far this has E7 and E6, but only A1 at t=1. The condition for (t-1)^3 to divide the discriminant is d = a^2, so we have 

 p = x^3 + t^2*x^2 + 2*(t-1)*t^3*(a+b*(t-1))*x + (t-1)^2*t^5*(a^2+c*(t-1))

that's enough to give A2 E6 E7, and starting with

 c = a * (a^2-a+2*b);

promotes this to A3 E6 E7.
For the E6 components to be rational, the t^8 coefficient of the 
constant-in-x term
of p3 must be a square.  That coefficient is c = a*(a^2-a+2*b); we set this
equal to (a*d)^2 and solve for b, to get: 

 x;
 t;
 d;
 b = a*(d^2+1-a)/2;
 c = (a*d)^2;
 p = x^3 + t^2*x^2 + 2*(t-1)*t^3*(a+b*(t-1))*x + (t-1)^2*t^5*(a^2+c*(t-1))

We need a linear combination of 1,x,y over K(t) whose vertical
divisors are at most 4(inf)+2(1) and is regular on 1/4 of the A1 fiber, and
also on an E6 leaf.

For 1/4: if x=x1*(t-1) then y=x+a*(t-1)+O(t-1)^2.  
For E6: if x=x2*t^2
then y = (d^2-a+1)*t*x/(2*d) + a*d*t^4 + (a-3*a*d^2)*t^3/(2*d) + O(t^2).
So,  y = p(t) x + q(t)  to the desired precision at both places iff

 (p,q) = (1 + (d^2-a+1)*(t-1)/(2*d),
        a*d*t^4 + (a-3*a*d^2)*t^3/(2*d) + (a*d^2+2*a*d-3*a)*t/(2*d) + a/d-a)
     + scalar * (0,(t-1))^2

plus some scalar multiple of (0,(t-1)^2).  
Therefore, we need to set 
( y - p(t) x - q(t))/(t-1)^2 = u, solve for y, and plug in to y^2 = p(x)

So, we look at

{
q =  p - ((t-1)^2 * u  +  (1 + (d^2-a+1)*(t-1)/(2*d))*x +
   a*d*t^4 + (a-3*a*d^2)*t^3/(2*d) + (a*d^2+2*a*d-3*a)*t/(2*d) + a/d-a)^2;
}

substitute (t-1)*x for x, divide by (t-1)^3, and write t <-- y ...

q = subst(q,x,(t-1)*x)/(t-1)^3;
read("jacobians");
p = jac3(q);
p = subst(p,u,t);

this works though the E7 is at t=a-a/d so we must translate to put it
at zero.  There are also common factors of d^7, d^11 so we scale by
d^4, d^6, and change t to -t/4d.  Then

p = subst(p,t,t+a-a/d);
p = subst(p,t,-t/(4*d));
p = subst(p,x,x/(16*d^2))*2^12*d^6;

The coefficients of x^1 and x^0 are:
{
S =  [
   (3*a*d^2 + 10*a*d + (-3*a^2 + 5*a - 1/3)) * t^4
    + 2*a^2*(d-1)^2*(d^2-a-1) * t^3,
   (a/2) * t^7
    + ((-11*a^2+3*a)*d^2 + (-14*a^2+14/3*a)*d + (-5*a^2+7/3*a+2/27)) * t^6
    + (2*a^2/3) *
      (-3*d^6 + 6*d^5 + (6*a+2)*d^4 - (6*a+10)*d^3 - (9*a^2+5*a-3)*d^2
       + (6*a^2+4*a+4)*d + (3*a^3+3*a^2+a-2)) * t^5
     ]
}
now we can read out the Igusa-Clebsch invariants (after scaling x,t so the coefficient of x*t^3 is -1)

The condition of having an extra I_2 fiber is 

(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1)

while I_{10}, which corresponds to E7 getting promoted to E8, has a factor of 

d^2 - a - 1

The branch locus is the product of these 2 factors, with no twist, so we have

z^2 = (d^2 - a - 1)*(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1)

as the equation of the hilbert modular surface.
The special locus (where Picard number of K3 should obviously jump, etc) is
cut out by the vanishing locus of 

a;
d-1;
d^2 - a - 1;
d;
d^4+4*a*d^2-2*d^2+4*a^2+1;
(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1);
(d^6+6*a*d^4-2*d^4+12*a^2*d^2-8*a*d^2+2*d^2+8*a^3-8*a^2+a-1);

searching for points (a,d), we get examples like
(a,d)=(1,3/2), 
IG=[110, -281, -9058, -1/4], 
sextic = 9*x^6 + 9*x^4 - 60*x^3 - 45*x^2 + 132*x - 53 (disc=-2^18 3^20),

isogenously (1,-3/2), IG=[3326/25, 79, 93518/25, -25/4], 
sextic = 9*x^6 - 54*x^5 + 333*x^4 + 912*x^3 + 351*x^2 - 354*x - 197
(disc=-2^18 3^20 5^12).  
These match the twist by sqrt(2) of a modular form of level 2592 (#14).


z^2 = -a^4 + (9*d^2+2)*a^3 - (24*d^4 - 25*d^2)*a^2
    + (16*d^6 - 36*d^4 + 22*d^2 - 2)*a + (d^2-1)^2

-- there's a section (a,z)=(0,d^2-1), so it's an elliptic surface;
using the standard Jacobian formula we find an elliptic K3 surface E

y^2 = x^3 + (-3*d^8 + 27/4*d^6 - 235/48*d^4 + 9/8*d^2)*x + (-2*d^12 + 51/4*d^10 - 1875/64*d^8 + 27433/864*d^6 - 1061/64*d^4 + 27/8*d^2)

with reducible fibers of type I_2 at d=infty and d^2=8/9, type I_3
at d^2=27/32, type IV at d=0, and type I_4 at d=1 and d=-1.
This gives root system A1^3 A2^3 A3^2 which has rank 15 and disc=1152.
It's a base change from a rational elliptic surface E0 with bad fibers
of types I_2, I_3, I_4 (and I_1, II) so there's a section 

(x,y) = (11*d^2 - 239/12*d + 9, (d-1)*(9*d-8)*(32*d-27)/8)
of height 1/12 on E0 (i.e. 1/6 on E); we use this to find a nicer form for E:

 x^3 + (132*d^4 - 239*d^2 + 108) * x^2
  + 2 * (d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27) * (10*d^2 - 9) * x
  + ((d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27))^2

this has the obvious section (0, (d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27))
there is another section
x = -5 * (d^2-1) * (9*d^2-8),
y = i * (d^2-1)^2 * (9*d^2-8).

which is linearly independent of the first.

OK, so this brings the NS rank up to 19.  Searching some more we
finally find a generator that's anti-invariant under the involution d
<--> -d: 

x = -(32*d^2-27)*(9*d^2-8)/6, y = d*(32*d^2-27)*(9*d^2-8) / sqrt(216)

This has height 4 - 2/3 - 4/3 - 3/2 = 1/2.   

e = ellinit([0,(132*d^4 - 239*d^2 + 108),0,2 * (d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27) * (10*d^2 - 9),((d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27))^2]);

b = quadgen(-4);
c = quadgen(24);

p1 = [0, (d^2 - 1) * (9*d^2 - 8) * (32*d^2 - 27)];
p2 = [-5 * (d^2-1) * (9*d^2-8), b * (d^2-1)^2 * (9*d^2-8)];
p3 = [-(32*d^2-27)*(9*d^2-8)/6, d*(32*d^2-27)*(9*d^2-8) / (6*c) ];

checked that it is 2-saturated, i.e.
looking at all combinations and trying to solve x(2P) = x(some coset)
we see that this is all of NS.

So, we have a singular K3 surface of discriminant 96

-------------------------------------------------------------

special curves:

d = 1 gives a rational curve, but it's in the bad locus, so the 
endomorphism ring will jump
similarly for d = 0
similarly for d = -1, it's conjugate by the extra involution to d = 1/

a = 1: gives a genus 1 curve, which has a rational point. unfortunately the 
elliptic curve has rank 0. so only points are 
d = +-3/2, which is already covered.
a = -1 gives a genus 1 curve with no rational points

a = -1/8 gives a rational curve
z^2 = 7 - 8*d^2
which doesn't have any rational points

a = -1/9 gives a rational curve 
z^2 = 125 - 144*d^2
which has rational points
a parametrization is d = (m^2 - 132*m - 144)/(6*m^2 + 144)

Brauer obstruction doesn't vanish identically on it.

section P1 of the Jacobian pulls back to the rational curve

a = 4*(d^2-1)/5

2*P1 : a = (4*d^2-5)/13
3*P1 : a = 0  (in bad locus)
4*P1 : a = (d-1)*(d+1)*(16*d^4-4*d^2-7)/(52*d^4-72*d^2+25)
5*P1 : a = 8*(d-1)*(d+1)*(8*d^4-4*d^2-1)/(80*d^4-72*d^2+17)

Brauer obstruction doesn't vanish identically on any of these.

---------------------------------------------------------------

branch locus

(d^2 - a - 1) = 0 is obviously a rational curve

(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1) :
this is also a rational curve: parametrization
a = -(g^2-1)/(2*g^2 -1)^2, d = g^3/(2*g^2-1)

--------------------------------------------------------------


==> 24/igusa24.txt <==

 {
 IG(a,d, A1,A,B1,B,B2) =
   A1 = 2*a^2*(d-1)^2*(d^2-a-1);
   A = (3*a*d^2 + 10*a*d + (-3*a^2 + 5*a - 1/3));
   B1 = (2*a^2/3)*(-3*d^6 + 6*d^5 + (6*a+2)*d^4 - (6*a+10)*d^3 
        - (9*a^2+5*a-3)*d^2 + (6*a^2+4*a+4)*d + (3*a^3+3*a^2+a-2));
   B = ((-11*a^2+3*a)*d^2 + (-14*a^2+14/3*a)*d + (-5*a^2+7/3*a+2/27));
   B2 = (a/2);
   [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }


badlocus = a*(d-1)*(d^2-a-1)*(d^2-a-1)*d*(d^4+4*a*d^2-2*d^2+4*a^2+1)*(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1);

/*
I10: 

a
(d-1)
(d^2-a-1)

E7: 

d^2 - a - 1 (also in I10)

E6:

d

A3:

d^4+4*a*d^2-2*d^2+4*a^2+1

new A1:

(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1)

*/


==> 28/28.txt <==
Hirzebruch-Zagier say the moduli space is birationally K3.

To find the Humbert surface of discriminant 28, we seek elliptic K3's
whose essential lattice has rank 16 and discriminant 28.  We choose
the lattice with roots A4 D5 E6 (thus discriminant 5*4*3 = 60)
and a section of canonical height 28/60 = 7/15 = 4 - 6/5 - 1 - 4/3.

We put the A4, D5, E6 fibers at t=1,0,infinity respectively.
Any A3 D4 E6 surface can be put in the form

 y^2 = x^3 + a t x^2 + b t^2 (t-1)^2 x + c t^3 (t-1)^4

for some polynomials a,b,c of degree 1.  To promote D4 to D5
we require the cubic  x^3 + a(0) x^2 + b(0) x + c(0)  to have
a double root; let that root be r0, and simple root s0, so

 a(0) = -2*r0 - s0,   b(0) = r0^2 + 2*r0*s0,   c(0) = -r0^2*s0.

To promote A3 to A4, we require the quadratic polynomial
a(1)*x^2 + b(1)*x + c(1)  to have a double root; let that root
be r1, and a(1)=a1, so we have

 a(1) = a1,   b(1) = -2*a1*r1,   c(1) = a1*r1^2.

This determines a,b,c: we have a = a(0)*(1-t) + a(1)*t, etc.:

 a = (t-1)*(2*r0+s0) + a1*t;
 b = (1-t)*r0*(r0+2*s0) - 2*a1*r1*t;
 c = (t-1)*r0^2*s0 + a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4

Now we want a section with x a degree-4 polynomial vanishing
to order 2 at t=1 and t=infinity, and of the form  s0*t + O(t^2)  at t=0;
hence x=0 and s0=0, and we have a parametrization by (r0:a1:r1) in P^2:

 a = 2*(t-1)*r0 + a1*t;
 b = (1-t)*r0^2 - 2*a1*r1*t;
 c = a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4

and we choose the quadratic twist with a1=square to make that section
rational (since P3(0) = a1*r1^2*(t^2-t)^4). We can scale x to make a1 = 1.
 The A4 and E6 components are rational automatically 
[distinguished by the section]; the D5
components are rational iff (r0-r1)^2 - r0^3 = square. So we set
this equal to (r0*g)^2 and set r1 = (f+1)*r0, to solve for r0 = f^2 -g^2.
This gives the Humbert surface, which is still rational, as well as the
involution coming from the 2-torsion element in the class group of Z[sqrt(7)].
(i.e. g -> -g).

We can take care of both a1 and the initial square root by taking
a1 = 1,  r0 = f^2-g^2,  r1 = (f+1)*r0:

 x; t;
 a1 = 1
 r0 = f^2-g^2
 r1 = (f+1)*r0
 a = 2*(t-1)*r0 + a1*t;
 b = (1-t)*r0^2 - 2*a1*r1*t;
 c = a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;

Let's see how to go to E8 E7. First do a 2-neighbor step to D8 E7.

The elliptic parameter is 
x/(t^2*(t-1)^2)

 q = subst(p,x,u*t^2*(t-1)^2)/(t^4*(t-1)^4);
 q = subst(q,t,x);
 p = jac2(q);
 p = subst(p,u,t);
 p = subst(p,x,x/4)*64;
 p = subst(p,x,x+ (t^3 + (4*g^2-4*f^2+1)*t^2)/3);

now another 2-neighbor step to E8 E7. The elliptic parameter is
x + t^3*(g-f-2)*(g-f)*(g+f)^2;

  q = subst(p,x,u -  t*(g-f-2)*(g-f)*(g+f)^2);
  q = subst(q,t,x);
  p = jac2(q);
  p = subst(p,u,t);
  p = subst(p,x,x/4)*64;

coefficients

{
 S = [ -4*(f+1)^2*(g-f-2)*(g-f)^3*(g+f)^4 * t^3
      -(25*g^4+30*g^3+(-50*f^2-18*f+8)*g^2
         -30*f^2*g+25*f^4+18*f^3-8*f^2+1)/3 * t^4 ,

     (g-f)^3*(g+f)^4
      *(3*g^5-3*f*g^4-6*g^4+10*f^2*g^3+20*f*g^3+4*g^3-10*f^3*g^2-40*f^2*g^2
            -44*f*g^2-8*g^2+35*f^4*g+172*f^3*g+288*f^2*g+200*f*g+52*g-35*f^5
            -146*f^4-248*f^3-200*f^2-68*f-8)/3  * t^5 
    -(196*g^6+504*g^5-372*f^2*g^4-216*f*g^4+201*g^4-1008*f^2*g^3+126*g^3
         +156*f^4*g^2+432*f^3*g^2-402*f^2*g^2-162*f*g^2-24*g^2+504*f^4*g
         -126*f^2*g+20*f^6-216*f^5+201*f^4+162*f^3+24*f^2-2)/27 * t^6
      + t^7
  ]
}
    
now for the branch locus

z^2 = -(g-f-2)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);
 
Since 28 is even, the branch locus has two components, for specializations
to K3's of rank 19 with discriminant 14 or 56.  Both come from surfaces
that sprout an extra I_2 fiber and are distinguished by whether our
section becomes divisible by 2. 

The loci f = +-(g-2) correspond to the divisible case, giving a section 
x=4*(1-g)*t*(1-t)) of height 7/60 = 4 - 4/5 - 5/4 - 4/3 - 1/2. 

The other factor corresponds to discriminant 56.

p = -(g-f-2)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);
p = subst(p,f,f-2);
p = subst(p,f,g*(t+1)/(t-1))*(t-1)^6/g^2;
p = subst(p,g,g*(t-1))/(t-1)^4;
p = subst(p,t,x);
p = subst(p,g,t);

x = 0 is a point,so convert to jacobian

read("jacobians");
p = jac2(p);
p = subst(p,x,x-16/3*t + 452/3*t^2 +t^2*(t-1)*704/3 -144*t^4);
p = subst(p,x,x*4)/64;

x^3 -t*(108*t^3-176*t^2+63*t+4)*x^2
  + 32*(t-1)^2*t^3*(135*t^2-36*t-106)*x -64*(t-1)^4*t^4*(6075*t^2-6075*t-196)

(transformation is 

f = (t*x-2*x-4*t^4+120*t^3-228*t^2+112*t)/(x-112*t^3+224*t^2-112*t)
g = t*(x-220*t^3+552*t^2-444*t+112)/(x-112*t^3+224*t^2-112*t)

)

this has fibers of type I2 (A1) at infinity, 4/5 and 28/27, D5 at t = 0, A4 at t = 1, 
and A2 at square roots of 72*t^2 - 76*t + 1 (i.e. (19 +- 7*sqrt(7))/36)
this contributes A1^3 + D5 + A4 + A2^2 which has disc 2^3*4*5*3^2 = 1440
to the NS, and rank 16. so picard number >= 18, and there's room for 2 
sections.

e = ellinit([0, -t*(108*t^3-176*t^2+63*t+4), 0, 32*(t-1)^2*t^3*(135*t^2-36*t-106), -64*(t-1)^4*t^4*(6075*t^2-6075*t-196)]);

b = quadgen(28);

p1 = [ t^2*(t-1)*(432*(t-28/27) + 4) , 4*(t-1)*t^2*(27*t-28)*(72*t^2-76*t+1)];

p2 = [1080/7*t^4 - 2064/7*t^3 + 953/7*t^2 + 4*t, 2*t^2*(5*t-4)*(27*t-28)*(72*t^2-76*t+1)/(7*b)];

p1 and p2 are not dependent

ht matrix of p1 and p2 is

[7/60 0 
  0  2/3]

so NS has rank 20 and discriminant 1440*7/60*2/3 = 112.
This is be the full NS:  first check no torsion points. Then
we can check if p1 or p2 or p1+p2 is divisible by 2. for p1/2, we'd need
height 7/240 which is impossible to get with fiber configuration, max denom
is 3*4*5 = 60. similarly (p1+p2)/2 can't exist. finally, p2/2 would have
height 1/6 for which the only expression is 4 - 1 - 1/2 - 1/2 - 1/2 - 2/3 - 2/3.
But that would force x = -(80*t^3-57*t^2-28*t)/7, which doesn't work.

quotient

{
p = -(g-f-2)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);
}
q = sum(i=0,3,polcoeff(p,2*i,g)*x^i)
q = subst(q,x,-x/2)

this gives 

q = x^3 + (-21*f^2 - 37*f - 39/4)*x^2 + (-96*f^4 - 364*f^3 - 615*f^2 - 500*f - 140)*x + (-100*f^6 - 580*f^5 - 1191*f^4 - 1000*f^3 - 264*f^2 + 32*f + 16)

this has A3 at -1 , A2 at -17/18, A1 at -26/27 and infinity

have a 2-torsion section x = -2*(f+2)^2

and a section of height 1/12 given by 
x = -2*(f^2 + 3*f + 3), y = (f+1)*(18*f + 17)

------------------------------------------------------------------

branch locus:

the two simpler components are obviously genus 0. 
the third one is too: a parametrization is given by 

f = -(2*m^4+17*m^3+57*m^2+85*m+47)/(2*(m+1)*(m+2)*(m^2+6*m+11))
g = -(m^2+6*m+7)*(2*m^2+7*m+7)/(2*(m+1)*(m+2)*(m^2+6*m+11))

-----------------------------------------------------------------

special curves

g = 1 gives genus 1 curve

z^2 = -(f+3)*(100*f^3+80*f^2-101*f-83) = -100*f^4-380*f^3-139*f^2+386*f+249

it has a point, and jacobian is 
x^3 - 4335147*x + 3522011814

which has rank 1, generated by (9483,-902880)

Brauer obstruction doesn't vanish identically. 

similarly for g = -1 (switched by involution to g = 1)

g = 28/27 gives

z^2 = -(27*f+82)*(1968300*f^3+1647540*f^2-2136483*f-1831618)
also has points. jacobian is 
x^3 - 379148427*x + 2864037282246

produce rational points using ratpoints. it has positive rank.

similarly for g = -28/27

f = -1/2 gives a rational curve, but it's in the bad locus.

f = -2/5 gives 
z^2 = -(5*g-8)*(5*g+8)*(200*g^2+343) = -5000*g^4 + 4225*g^2 + 21952
its jacobian is
x^3 + 56128437*x + 57956825862
elliptic curve of rank 1. 
Brauer obstruction seems to vanish, at least for all
the small rational points that ratpoints produces.

f = -17/18 gives a rational curve
z^2 = -2*(18*g-19)*(18*g+19)
parametrize as g = -19*(h^2-2)/(18*(h^2+2)) 
here the Brauer obstruction vanishes identically

f = -26/27 gives another rational curve
z^2 = -(5832*g^2-6137)
parametrization g = -2*(13*m^2+729*m-75816)/(27*(m^2+5832))
Brauer obstruction doesn't vanish identically.

the section P1 pulls back to 
f = (4*t^2-8*t+1)/(4*t-1)
g = (4*t^2-2*t+1)/(4*t-1)

Brauer obstruction vanishes identically, so get a family of
genus 2 curves.

the zero section pulls back to
f = t-2
g = t
which is part of the branch locus.


(from the plot)

g = (5*f + 2)/3

Brauer obstruction doesn't vanish identically.

---------------------------------------------


==> 28/igusa28.txt <==

 {
 IG(f,g, A1,A,B1,B,B2) =
   A1 = -4*(f+1)^2*(g-f-2)*(g-f)^3*(g+f)^4;
   A = -(25*g^4+30*g^3+(-50*f^2-18*f+8)*g^2
         -30*f^2*g+25*f^4+18*f^3-8*f^2+1)/3;
   B1 =  (g-f)^3*(g+f)^4
      *(3*g^5-3*f*g^4-6*g^4+10*f^2*g^3+20*f*g^3+4*g^3-10*f^3*g^2-40*f^2*g^2
            -44*f*g^2-8*g^2+35*f^4*g+172*f^3*g+288*f^2*g+200*f*g+52*g-35*f^5
            -146*f^4-248*f^3-200*f^2-68*f-8)/3;
   B = -(196*g^6+504*g^5-372*f^2*g^4-216*f*g^4+201*g^4-1008*f^2*g^3+126*g^3
         +156*f^4*g^2+432*f^3*g^2-402*f^2*g^2-162*f*g^2-24*g^2+504*f^4*g
         -126*f^2*g+20*f^6-216*f^5+201*f^4+162*f^3+24*f^2-2)/27;
   B2 = 1;
   [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (f + 1)*(g - f - 2)*(g - f)*(g + f)*g*(f+2)*(2*f + 1)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);

/*

denominators and I10

f + 1
g - f - 2
g - f
g + f

jump at t = 0

g

jump at t= 1

f+2
2*f + 1

jump at t= infinity : seen before

extra I2 fiber

(g+f+2)

(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4)

*/


==> 29/29.txt <==

we want an elliptic k3 with E7 A8 with section of height 4 - 3/2 - 8/9 = 29/18.

p = x^3 + a*x^2 + 2*b*t^3*x + c*t^6

with a,b,c of degrees 2,2,1. 

a = 1 + a1*t + a2*t^2;
b = e*(1 + b1*t + b2*t^2);
c = e^2*(1 + c1*t);

p = x^3 + a*x^2 + 2*b*t^3*x + c*t^6;
dd = poldisc(p,x);

this has A6 and E7 so far. Two more orders of vanishing at 0 give

b1 = b3 + a1;
a2 = 2*b2+b1^2-2*a1*b1+a1^2;
c1 = 2*b1-a1;

now impose a section of height 29/18. x must be of degree at most 2, and 
divisible by t

xs = t*(x0 + x1*t);

plugging this in to p, we get a degree 7 polynomial. coeff of t^7 must be 0, 
which gives

x1 = -(2*b3+a1)*e/(2*b2);

we compute the y-coordinate of the section: 

{
ys = -(b2*t^2*x0^3+(2*a1*b2*t^2-4*b2*t)*x0^2
             +(((8*b3+4*a1)*e-4*b2*b3^2-8*b2^2+a1^2*b2)*t^2-4*a1*b2*t-8*b2)*x0
             +(4*a1*b3-8*b2+2*a1^2)*e*t^2+(8*b3+4*a1)*e*t)
 /(8*b2);
}

plugging this in, we get two conditions from the vanishing of t^3 and t^4 terms
of (subst(p,x,xs)-ys^2)/t^2. taking resultant with respect to x0, we get
that the following expression must vanish

e^2-4*b3^3*e-2*a1*b3^2*e+24*b2*b3*e+4*a1*b2*e+4*b3^6+4*a1*b3^5+24*b2*b3^4
   +a1^2*b3^4+16*a1*b2*b3^3+48*b2^2*b3^2+4*a1^2*b2*b3^2+16*a1*b2^2*b3+32*b2^3
   +4*a1^2*b2^2

this is a quadratic in e, so set discriminant equal to a square.

b3 = b4-2*f;
a1 = a4-2*b3-4*f;
e = (2*f+b3)^2*(4*f+2*b3+a1);
b2 = -2*f^2;
b1 = b3 + a1;
a2 = 2*b2+b1^2-2*a1*b1+a1^2;
c1 = 2*b1-a1;
a = 1 + a1*t + a2*t^2;
b = e*(1 + b1*t + b2*t^2);
c = e^2*(1 + c1*t);

p = x^3 + a*x^2 + 2*b*t^3*x + c*t^6;

remaining parameters: f, a4, b4

these scale with t with weights 1,1,1.
neither a4 nor b4 can vanish (else cubic becomes x^3 + *x^2)
so scale b4 = 1 and set a4 = g.

simple description

p = x^3 + (-(4*f-1)*t^2+(g-2)*t+1)*x^2 -2*g*t^3*(2*f^2*t^2+(-g+2*f+1)*t-1)*x + g^2*t^6*( (g-4*f)*t+1)

section is 
xs = t*(-(f-1)*g/f + g*(g-4*f)/(4*f^2)*t)

now just need a 3-isogeny to go to E8 E7

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6

w: y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w)$

b0 = 0;
a0 = 1;
b1 = 0;
b2 = 0;
a1 = (g-2)/2;
b3 = g;
b4 = g*(g-4*f)/2;
a2 = -(g^2-4*g+16*f)/8;
b5 = -g*(g-4*f)^2/8;

q = subst(p-y^2,y,u*t^6 - (a0+a1*t+a2*t^2)*x - (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5));
q = subst(q,x,x*t^3)/t^9;
q = q*64;
q = subst(q,x,x/4);
read("jacobians");
p = jac3(q);
p = subst(p,u,t);

{
 S = [ 8*f^2*g^2*(g-4*f)^2 * t^3
      -(9*g^2+72*f*g-54*g+16*f^2-8*f+1)/3 * t^4 , 
  
     -2*g^2*(3*g^4-36*f*g^3+48*f^4*g^2-16*f^3*g^2+148*f^2*g^2-64*f^4*g-224*f^3*g
         +512*f^5+64*f^4)/3  *  t^5 
     -2*(108*f^2*g^2-162*f*g^2+405*g^2-648*f^2*g+648*f*g-135*g+64*f^3-48*f^2+12*f
             -1)/27   *  t^6
      -1/2 * t^7
  ]
}

double cover is

z^2 = q = -(g^4-6*f*g^3-11*g^3+27*f^4*g^2-18*f^3*g^2+5*f^2*g^2+102*f*g^2-g^2
          -288*f^4*g+200*f^3*g-280*f^2*g+8*f*g+1024*f^5-768*f^4+192*f^3
          -16*f^2)

this is an elliptic K3 surface: there's a genus 1 fibration over P^1(f).
We don't see an obvious section, but 

q = subst(q,g,h*f)/f^2;

makes it into a quartic in f, with f = 0 making it a square (h-4)^2.

so we get an elliptic fibration over P1(h) with a section. Compute the jacobian:

q = subst(q,f,x);

read("jacobians");
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,h,4-t);
p = subst(p,x,x+16/3);
p = subst(p,x,x-1/3*t^4);
p = subst(p,x,x+10/3*t^3);

p = subst(p,x,x+t/3+t^2/3);

this gives

p = x^3 -(t^4-10*t^3-t^2-t-16)*x^2 
    -t*(20*t^5-140*t^4-3740*t^3+14234*t^2+3349*t-1120)*x
    -t^2*(3475*t^6-46300*t^5+180355*t^4-10362*t^3-849193*t^2+276269*t-19600)

this has A2 at t = 0, A3 at t = infinity, 
A1 at the roots of (2*t^3-38*t^2+255*t-28): an S3 extension containing sqrt(-29)
and A2 at the roots of (15*t^3+12*t^2+160*t-64): roots generate an S3 extension containing sqrt(-87)

trivial lattice has rank 16, leaving room for MW rank up to 4.

some sections (here b = sqrt(29), 

e = ellinit([0,-(t^4-10*t^3-t^2-t-16),0,-t*(20*t^5-140*t^4-3740*t^3+14234*t^2+3349*t-1120),-t^2*(3475*t^6-46300*t^5+180355*t^4-10362*t^3-849193*t^2+276269*t-19600)]);

p1 = [125/4*t^4 - 175*t^3 + 200*t^2 - 19*t, t*(1375*t^5-11450*t^4+29240*t^3-23616*t^2+7296*t-512)/8];

b = quadgen(116);

p2 = [(30*t^4 - 306*t^3 + 636*t^2 + 1833*t -448)/29, (2*t^3-38*t^2+255*t-28)*(15*t^3+12*t^2+160*t-64)/(29*b)];

a = quadgen(-12);

p3 = [t*(69 + 24*a) -t^2*(10 + 6*a), t*a*(-99*t^3+666*t^2+18*a*t^2-1008*t-432*a*t-288+416*a)/3 ];

p4 = [t*(69 - 24*a) -t^2*(10 - 6*a), t*a*(-99*t^3+666*t^2-18*a*t^2-1008*t+432*a*t-288-416*a)/3 ];

but p4 - p3 = p1, so p4 is not independent of the first 3.
on the other hand, clear by Galois theory that p1,p2,p3 are linearly indep.

height matrix is 
[ 10/3, 0, -5/3;
  0,  1/2, 0;
  -5/3, 0, 7/3]

discrimimant of NS is 2^4*3^4*5 = 6480

So Picard number is at least 19. Point counting mod 11 and 13 shows
that Picard number cannot be 20. Confirms Oda's calculations.

checking for 2 and 3-divisibility: this is in saturation.txt

we find that this is all of NS.

--------------------------------------------------------------------

branch locus is a rational curve, parametrized by 

f = (m+2)^2*(m^2+2*m-4)/(m^2*(m^2+6*m+12))
g = 4*(m+2)^2*(m+4)^3/(m*(m^2+6*m+12)^2)

---------------------------------------------------------------------

special curves

there are a few specializations: g = 0, f = 0, f = 1, g = 4*f but these 
all lie in the bad locus.

try pulling back sections.

P1 pulls back to

g = f*h
with 
f = 8*(1375*h^5-16050*h^4+66040*h^3-108064*h^2+50688*h+1024)/(15625*h^6-200000*h^5+950000*h^4-1936000*h^3+1232128*h^2+476160*h+36864);
reparametrize with h = 4*u/5 to get
g = 4*f*u/5 with 
f = (22*u^5-321*u^4+1651*u^3-3377*u^2+1980*u+50)/(25*u^6-400*u^5+2375*u^4-6050*u^3+4813*u^2+2325*u+225)

Brauer obstruction vanishes identically.

its negative pulls back to [0,h-4]
zero section pulls back to [0,4-h]
these are excluded





==> 29/igusa29.txt <==

 {
 IG(f,g, A1,A,B1,B,B2) = 
   A1 = 8*f^2*g^2*(g-4*f)^2;
   A = -(9*g^2+72*f*g-54*g+16*f^2-8*f+1)/3;
   B1 = -2*g^2*(3*g^4-36*f*g^3+48*f^4*g^2-16*f^3*g^2+148*f^2*g^2-64*f^4*g
        -224*f^3*g+512*f^5+64*f^4)/3;
   B = -2*(108*f^2*g^2-162*f*g^2+405*g^2-648*f^2*g+648*f*g-135*g+64*f^3
       -48*f^2+12*f-1)/27;
   B2 = -1/2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = f*g*(g - 4*f)*(f-1)*(g-2*f+1)*(g^2+g-2*f)*(g^4-6*f*g^3-11*g^3+27*f^4*g^2-18*f^3*g^2+5*f^2*g^2+102*f*g^2-g^2-288*f^4*g+200*f^3*g-280*f^2*g+8*f*g+1024*f^5-768*f^4+192*f^3-16*f^2);

/*

I10 and denominators

f
g 
g - 4*f

jump at 0

f-1
g-2*f+1

extra I2 fiber

(g^2+g-2*f)
(g^4-6*f*g^3-11*g^3+27*f^4*g^2-18*f^3*g^2+5*f^2*g^2+102*f*g^2-g^2
          -288*f^4*g+200*f^3*g-280*f^2*g+8*f*g+1024*f^5-768*f^4+192*f^3
          -16*f^2)

*/

==> 33/33.txt <==

Start with E6 and A10 fibers at 0 and infinity
this is  
   p = x^3 + a*t^2*x^2 + 2*b*t^3*x + c*t^4;

where a,b,c each have degree 2. So far this ensures
an E6 fiber at 0 and an A5 fiber at infinity. From the discriminant,
we first need b^2 - ac to have degree at most 1 (this will lead to an
A8 fiber). The coefficient of the constant term of a is nonzero, and so 
is that of b and c (else we will have worse than an E6 fiber).
Scaling t, we can assume the quadratic terms of b and c are the same 
(and the same for a, since b^2 - 4ac must have degree <= 1). So we write
   b = c + d;
   a = c + 2*d + e;
where d and e have degree at most 1. In fact, e must be constant, equal to 
d1^2/c2. We know c2 is a square (needed for A10 components to be rational), 
so scaling x we can make e = 1, c2 = d1^2. now making the discriminant have 
degree 13 (i.e. 2 more orders of vanishing at infinity), we can solve for
c1 and c0. 


   x;
   t;
  c0 = (d1+d0)^2 - d1;
  c1 = d1^2 + 2*d0*d1;
   d = d1*t + d0;
   c = d1^2*t^2 + c1*t + c0;
   b = c + d;
   a = c + 2*d + 1;
   p = x^3 + a*t^2*x^2 + 2*b*t^3*x + c*t^4;

To make the E6 components rational we need the coefficient of 
t^4 in the constant term to be a square, i.e. (d1 + d0)^2 - d1
must be a square. so set d0 = r - d1, d1 = r^2 - s^2.


   x;
   t;
  d1 = r^2 - s^2;
  d0 = r-d1;
  c0 = (d1+d0)^2 - d1;
  c1 = d1^2 + 2*d0*d1;
   d = d1*t + d0;
   c = d1^2*t^2 + c1*t + c0;
   b = c + d;
   a = c + 2*d + 1;
   p = x^3 + a*t^2*x^2 + 2*b*t^3*x + c*t^4;

The root diagram is

o
 \
 o                       o -- o -- o -- o -- o
  \                     /                    |
   o -- o -- o -- @ -- o                     |
  /                     \                    |
 o                       o -- o -- o -- o -- o
 /
o

and the symmetric E7 is

o
 \
 o                       3 -- 2 -- 1 -- o -- o
  \                     /                    |
   o -- o -- o -- 2 -- 4                     |
  /                     \                    |
 o                       3 -- 2 -- 1 -- o -- o
 /
o

so we ask for a linear combination of 1,t,t^2,t^3,t^4 and x
with no poles on fibers 4..7/11.  That's where x = -t+O(1),
so evidently the function is just x+t:

  q = subst(p,x,u-t);
  q = (d1*u-1)^2 * subst(q,t,t/(d1*u-1));
  q = subst(q,t,x);
  read("jacobians");
  p = jac2(q);
  p = subst(p,x,x/4)*64;
  p = subst(p,x,x+(r+1)^2*u^2/3);

this has E7 at u=infty, E6 at u=0, and A2 at u=1/d1.

OK, so putting the E7 fiber aside we have this:

2
 \
 4                       1
  \                     /|
   6 -- 5 -- 4 -- 3 -- 2 |
  /                     \|
 3                       0
 /
0

p: x^3 + (r+1)^2 * u^2 * x^2
   -2*( (s^2-r^2) * u + 1)*( 2*(s^2-r^2) * u+r*(r-1) ) * u^3 * x
    + ( (s^2 - r^2) * u + 1)^2 * ( u * (s^2 - r^2) * (s^2 - (r-2)^2) + s^2)* u^4

with A2 singularity (u,x)=(1/a,0); but we want b^2-a = square so
will have to do something like a=b^2-c^2 and then the A2 is not
quite as nice.  Well, I don't have to do that much at the A2;
and the E6 is not as scary as the 6 makes it look, because
remember that t vanishes there to order 3 (and on the three
intermediate component to order 2), so putting 1/u^4 in the
denominator will suffice.

Set k=r^2-s^2.  At u=0, I must combine O(<1,x,y>/u^4)
so that at one of the x=O(u^2) fibers there's no pole.
Taking x=d*u^2, I find that y is

 s*u^2 - ((r^2-r)*d/s - 3*s^3/2 + 2*(r^2-r+1)*s - (r^2-2*r)^2/(2*s)) * u^3

mod O(u^4).  At u = 1/(r^2-s^2), the issue is  x = e*((r^2-s^2)*u-1),
making  y = ( ((r+1)*s^2-r^3-r^2)*e - (r-2) ) * ((r^2-s^2)*u-1) / (r^2-s^2)^2.

So, we're on more-or-less familiar territory:

 k : r^2 - s^2;

 P : x^3
    + (r+1)^2 * u^2 * x^2
    + (-4*k^2*u^2 + 2*(r^2-r+2)*k*u + 2*r*(1-r)) * u^3 * x
    + ( (k-4*r+4)*k^3 * u^3 + (-3*k+(r^2+8*r-8))*k^2 * u^2
     + (3*k-2*r^2-4*r+4)*k * u + (r^2-k) ) * u^4;

 v : (a0+a1*u+a2*u^2)*u^2*((r^2-s^2)*u-1) + (b0+b1*u+b2*u^2)*x + c0*y;
 v0 : ev(v, x=d*u^2, y =
   s*u^2 - ((r^2-r)*d/s - 3*s^3/2 + 2*(r^2-r+1)*s - (r^2-2*r)^2/(2*s)) * u^3)$

 v0 : ratsimp(2*s*v0)$
 v02 : coeff(v0,u,2)$
 v03 : coeff(v0,u,3)$
 v02: rat(v02)$
 v03: rat(v03)$

 v1 : ev(v, x = e*((r^2-s^2)*u-1), y =
   ( ((r+1)*s^2-r^3-r^2)*e - (r-2) ) * ((r^2-s^2)*u-1) / (r^2-s^2)^2)$
 v1 : ratsimp((r^2-s^2)^2*v1)$
 v1 : ratsimp(v1 / ((r^2-s^2)*u - 1))$
 v1 : expand(resultant(v1, (r^2-s^2)*u - 1, u))$
 v1: rat(v1)$

 eqs: [ev(v02,d=0),ev(v03,d=0), coeff(v02,d),coeff(v03,d),
       ev(v1,e=0),coeff(v1,e),
       c0 = 2*s]$

 vv: ev(v,linsolve(eqs,[a0,a1,a2,b0,b1,b2,c0]));

[
 a0 = 2*s^2,
 a1 = (s-r)*(s-r+2)*(s+r-2)*(s+r),
 a2 = -(s-r)^2*(s-r+2)^2*(s+r)^2,
 b0 = 0,
 b1 = 2*(r-1)*r,
 b2 = -2*(s-r)*(s+r)*(r*s+s-r^2+r),
 c0 = 2*s
]

 ee: resultant(P-y^2, vv-u^4*((r^2-s^2)*u-1)^2*t, y)$
 ee1: ratsimp(ev(ee, x=u^2*((r^2-s^2)*u-1)*x) / (u^2*((r^2-s^2)*u-1))^3);
 
This is a cubic in x,u, over the t-line parametrized by r and s.
we write it to a file and use gp to convert to the Jacobian

p = jac3(q);
p = subst(p,x,x*4*s^2)/(64*s^6);

We get E7 at t = 0 and E8 at t = infinity.
The coefficients of x^1 and x^0 in the Weierstrass cubic are


 {
 S = [
  (-25*r^4 + (-30*s+20)*r^3 + (24*s^2-30*s+6)*r^2
   + (30*s^3-24*s^2-4)*r + (30*s^3-12*s^2-1)) * t^4/3
 +
  (4*r^8 - (8*s+16)*r^7 + (-8*s^2+16*s+16)*r^6 + (24*s^3+48*s^2)*r^5
  - (48*s^3+48*s^2)*r^4 - (24*s^5+48*s^4)*r^3 + (8*s^6+48*s^5+48*s^4)*r^2
  + (8*s^7+16*s^6)*r + (-4*s^8-16*s^7-16*s^6)) * t^3,
 -t^7 +
  (-196*r^6 + (-504*s+84)*r^5 + (-45*s^2+378*s-78)*r^4
   + (882*s^3-288*s^2-378*s+112)*r^3 + (540*s^4-1134*s^3+324*s^2-126*s-6)*r^2
   + (-378*s^5+216*s^4+378*s^3-72*s^2+12)*r
   + (-297*s^6+756*s^5-216*s^4+126*s^3+36*s^2+2)) * t^6/27
 + (
  -3*r^12 + (6*s+24)*r^11 + (12*s^2-36*s-76)*r^10
   + (-30*s^3-96*s^2+80*s+104)*r^9 + (-15*s^4+156*s^3+296*s^2-48*s-132)*r^8
   + (60*s^5+144*s^4-312*s^3-416*s^2+72*s+80)*r^7
   + (-264*s^5-432*s^4+192*s^3+440*s^2+80*s-16)*r^6
   + (-60*s^7-96*s^6+456*s^5+624*s^4-216*s^3-240*s^2)*r^5
   + (15*s^8+216*s^7+280*s^6-288*s^5-528*s^4-240*s^3+48*s^2)*r^4
   + (30*s^9+24*s^8-296*s^7-416*s^6+216*s^5+240*s^4)*r^3
   + (-12*s^10-84*s^9-68*s^8+192*s^7+264*s^6+240*s^5-48*s^4)*r^2
   + (-6*s^11+72*s^9+104*s^8-72*s^7-80*s^6)*r
   + (3*s^12+12*s^11-48*s^9-44*s^8-80*s^7+16*s^6)
   ) * t^5/3
 ]
 }

The branch locus is where we have an extra I_2 fiber. So the equation of the 
Hilbert modular surface is 

z^2 = 9*s^6
    - (26*r^2 - 80*r + 104)*s^4
    + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*s^2
    - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16)

The point (r,s) = (1,3) gives rise to the genus 2 curve

 y^2 = -(x^3-3*x-1) * (4*x^3-3*x+5)

while (1,-3) gives 

 y^2 =  -(x^3-3x+1) (8x^3-9x^2-6x-1)

[the Modular Forms Database <modular.fas.harvard.edu:8080/mfd/index.html>
lists a newform of weight 1296 = 2^4 3^4 (second of the degree-2 forms,
14th overall) whose traces matches exactly with those of the genus-2
curve obtained from the negative of this,

 y^2 = 4*x^6 - 15*x^4 + x^3 + 9*x^2 - 12*x - 5
     = (x^3-3*x-1) * (4*x^3-3*x+5)

and also with

 y^2 = -8*x^6 + 9*x^5 + 30*x^4 - 34*x^3 - 9*x^2 + 3*x + 1
     = -(x^3-3*x+1) * (8*x^3-9*x^2-6*x-1)

The quadratic twist of this curve by sqrt(-3) can be found there too,
as the 16th form (fourth of degree 2).]

 (6,9): -15*x^5 + 524*x^4 - 4561*x^3 + 95*x^2 - 6300*x + 1500
   = -(5*x^2-88x+20) (3x^3-52x^2-15x-75)  [2,3,5,17];
 (6,-9): -189*x^6 - 1248*x^5 - 934*x^4 + 5863*x^3 + 3893*x^2 - 10725*x + 1800
   = -(3x+8) (7x^2+26x-5) (9x^3+2x^2-51x+45) [2,3,5,13?,17]

The actual surface 
z^2 =  9*s^6
    - (26*r^2 - 80*r + 104)*s^4
    + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*s^2
    - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16)

is a double cover of the plane branched along a sextic, so it's a K3 surface.

The transformation s = r + t makes the equation a quartic in r, with
coefficient of r^4 a square.

converting to Jacobian form and shifting x, we get the elliptic fibration

y^2 = x^3+(109*t^4+320*t^3-224*t^2-816*t+96)*x^2
     + 8*(t+2)*(495*t^7+1912*t^6-1768*t^5-12292*t^4-3296*t^3
                 +16256*t^2+4832*t+192)*x 
     + 16*(t+2)^2*(2997*t^10+14328*t^9-13664*t^8-154584*t^7
                   -97408*t^6+547136*t^5+936272*t^4
                   +488704*t^3+199168*t^2+51968*t+512)

This has type II at t = 0, type I_3 at t = -1, -2 and -19 pm 3 sqrt(33),
type I_2 at t = 23 pm 11 sqrt(33)/2, and type I_5 at infinity.

This gives a contribution of A1^3 A2^4 A4 which has dimension 15,
whence the NS rank is at least 17.  

Scaling t by 2 and shifting x to make the equation nicer at t = infinity, we get

y^2 = x^3
     + (t^4+24*t^3+58*t^2+84*t+1)*x^2
     + (280*t^5+5488*t^4+1376*t^3+2192*t^2+72*t)*x
     + 4608*t^7+95632*t^6+32576*t^5+26848*t^4+14656*t^3+1296*t^2

by finding sections modulo a small prime and attempting to lift them to Q,
we find the following sections

e = ellinit([0, (t^4+24*t^3+58*t^2+84*t+1), 0, (280*t^5+5488*t^4+1376*t^3+2192*t^2+72*t), 4608*t^7+95632*t^6+32576*t^5+26848*t^4+14656*t^3+1296*t^2]);

P1 = [12*t^3+240*t^2-52*t, 4*t*(t^2+17*t-2)*(3*t^2+63*t-2)];
P2 = [-12*t^2-44*t, 4*(t-1)*t*(3*t^2+63*t-2)];
P3 = [-(24*t^4+516*t^3+584*t^2+436*t+32)/33, 4*(2*t-1)*(3*t-2)*(t^2+17*t-2)*(3*t^2+63*t-2)/(33*b)];

(where b = sqrt(33) = quadgen(132))

with height matrix of determinant 11/90.  Since we
had  2^3 3^4 5  from the fibers, this makes disc(NS) = -396. 

We first note that the NS lattice cannot be an overlattice of index
 divisible by 3, since thanks to the Galois action
that would put too high a power of 3 in the denominator of either the
invariant factor or the anti-invariant factor of disc(NS).  This does not
dispose of divisibility by 2, but it would require that the anti-invariant
generator be congruent mod 2 to something in the invariant part.  Looking
at the A_1 fibers we see that this "something" can be taken to be
the first generator, if anything; 
By looking for a section of height 3/10 -  4 - 6/5 - 3(2/3) - 1/2,
(using exactly one of the two conjugate I_3's as a source of the 2/3's)
we find another section

x = (4*sqrt(33)+12)*t^2+(-2*sqrt(33)-34)*t

Therefore, we have a singular K3 of discriminant -99 with all of NS defined
over Q(sqrt(33)); The height matrix of the sections 1,2 and 4 is

 [ 1/5   -1/15   1/10]

 [-1/15  19/30  -1/30]

 [ 1/10  -1/30   3/10]

with det=11/360. 

we also check directly that this lattice is 3-saturated.

quotient has equation

z^2 =  9*x^3
    - (26*r^2 - 80*r + 104)*x^2
    + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*x
    - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16)

q =  9*x^3 - (26*r^2 - 80*r + 104)*x^2 + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*x - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16);

q = subst(q,x,x/9)*81;

y^2 = x^3 -2*(13*r^2-40*r+52)*x^2 + 9*(25*r^4-152*r^3+400*r^2-408*r+432)*x 
  -648*(r-1)^3*(r^3-6*r^2+14*r+2)

fibers of type A4, A2 and A1 at infty, 19 and 23 resp.

MW group generated by the section of height 2 - 4/5 - 2/3 - 1/2 = 1/30

(3*(3*t^2-16*t+112), 12*(r-23)*(r-19))

---------------------------------------------------------------

In the equation of the branch locus

0 = 9*s^6
    - (26*r^2 - 80*r + 104)*s^4
    + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*s^2
    - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16)

setting t = s^2, we get the curve

-8*r^6 + 72*r^5 + (25*t - 280)*r^4 + (-152*t + 472)*r^3 + (-26*t^2 + 400*t - 336)*r^2 + (80*t^2 - 408*t + 64)*r + (9*t^3 - 104*t^2 + 432*t + 16) = 0

find that this is has a cusp at (r,t)=(19,297).
So t=(r-19)*v+297, and then we have a singularity at (v,r)=(110/3,23);
so r=23+w*(3*v-110), and then (3w-1)/(11w-4)=square, so 
 w = (4*m^2-1)/(11*m^2-3), 
and then v =  (33*m^4+22*m^3-11*m^2+4*m-4)/(m^2*(m+1)*(2*m-1)), and 
r = (m^3+4*m^2+4*m+4)/(m^2*(m+1)), t= 8*(m^3+4*m^2+4*m+2)/(m^4*(m+1)^2)

and we (after removing square factors) get the elliptic curve 
s^2 = 8(m^3 + 4*m^2 + 4*m + 2)
whose minimal model is [0,-1,1,0,0]. i.e. X_1(11).

-------------------------------------------------------------------

special curves on the surface

though there are some easy rational curves
r=19 and 9*s^2-2624=square
its parametrization is s = -(16*m^2 + 41)/(3*m)
Brauer obstruction doesn't always vanish.

r=23 & s^2-448=square
its parametrization is s = -(16*m^2+ 7)/m
Brauer obstruction doesn't always vanish.

r = 1 gives a genus 1 curve y^2 = (9*s^4-50*s^2+297), but jacobian has rank 0
so only points are s = +-1, +-3 (first two are in bad locus).

s=r-2 and r^2-26r+41=square : this is part of the "bad locus": it shows up in the denominator of the Igusa invariants, and also as a factor of I10) 
or 
r = s (also a factor of I10)

sections
(r,s) = (-(9*t^2-32)/(2*(9*t+16)), (9*t^2+32*t+32)/(2*(9*t+16)))
corresp to section 4*P1

(r,s) = ( -(3*t^2-20)/(6*(t+2)), (3*t^2+12*t+20)/(6*(t+2) )
corresp to section 3*P1

(r,s) = ( -(t^2-12)/(2*(t+2)), (t^2+4*t+12)/(2*(t+2)) )
corresp to section 2*P1

(r,s) = ( -(3*t^2-112)/(2*(3*t+8)), (3*t^2+16*t+112)/(2*(3*t+8)) )
corresp to section P1

Brauer obstruction vanishes identically on these.



==> 33/igusa33.txt <==


 {
 IG(r,s) = [
 2 * (3*r^6 + (-6*s-24)*r^5 + (-3*s^2+36*s+76)*r^4
  + (12*s^3+24*s^2-80*s-104)*r^3 + (-3*s^4-48*s^3-68*s^2+48*s+132)*r^2
  + (-6*s^5+72*s^3+104*s^2-72*s-80)*r + (3*s^6+12*s^5-48*s^3-44*s^2-80*s+16)
  ) / (r-s-2)^2,
 4 * (25*r^4 + (30*s-20)*r^3 + (-24*s^2+30*s-6)*r^2
  + (-30*s^3+24*s^2+4)*r + (-30*s^3+12*s^2+1)),
 4 * (50*r^10 + (-40*s-440)*r^9 + (-218*s^2+260*s+1640)*r^8
  + (176*s^3+1472*s^2-712*s-2932)*r^7
  + (358*s^4-792*s^3-4153*s^2+666*s+3620)*r^6
  + (-292*s^5-1712*s^4+1524*s^3+5516*s^2+270*s-2744)*r^5
  + (-262*s^6+760*s^5+3243*s^4-720*s^3-6596*s^2-502*s+834)*r^4
  + (216*s^7+752*s^6-888*s^5-2636*s^4+64*s^3+748*s^2+332*s+228)*r^3
  + (72*s^8-168*s^7-609*s^6-202*s^5+2638*s^4+480*s^3-2042*s^2+664*s-166)*r^2
  + (-60*s^9-72*s^8+72*s^7+68*s^6-410*s^5+2196*s^4-872*s^3-292*s^2-276*s-24)*r
  + (-60*s^9-117*s^8+240*s^7+422*s^6-258*s^5+1356*s^4-1208*s^3+50*s^2-56*s+8)
  ) / (r-s-2)^2,
 16*(r^2-s^2)^3*(r-s-2)^2
 ]
 }

badlocus = (r - s)*(r + s)*(r - s - 2)*s*(r^2-r+1)*(9*s^6-26*r^2*s^4+80*r*s^4-104*s^4+25*r^4*s^2-152*r^3*s^2+400*r^2*s^2-408*r*s^2+432*s^2-8*r^6+72*r^5-280*r^4+472*r^3-336*r^2+64*r+16);

/*

from I10 

r - s
r + s
r - s - 2

from E6 

s

from A10

(r^2-r+1)

from I2

(9*s^6-26*r^2*s^4+80*r*s^4-104*s^4+25*r^4*s^2-152*r^3*s^2+400*r^2*s^2
           -408*r*s^2+432*s^2-8*r^6+72*r^5-280*r^4+472*r^3-336*r^2+64*r+16)

*/


==> 37/37.txt <==

Hirzebruch-Zagier say the moduli space is birationally K3.

To find the Humbert surface of discriminant 37, we seek elliptic K3's
whose essential lattice has rank 16 and discriminant 37.  We choose
the lattice with roots A4 D5 E6 (thus discriminant 5*4*3 = 60)
and a section of canonical height 37/60 = 4 - 4/5 - 5/4 - 4/3.

We put the A4, D5, E6 fibers at t=1,0,infinity respectively.
Any A4 D4 E6 surface can be put in the form

 y^2 = x^3 + a t x^2 + b t^2 (t-1)^2 x + c t^3 (t-1)^4

for some polynomials a,b,c of degree 1.  To promote D4 to D5
we require the cubic  x^3 + a(0) x^2 + b(0) x + c(0)  to have
a double root; let that root be r0, and simple root s0, so

 a(0) = -2*r0 - s0,   b(0) = r0^2 + 2*r0*s0,   c(0) = -r0^2*s0.

To promote A4 to A5, we require the quadratic polynomial
a(1)*x^2 + b(1)*x + c(1)  to have a double root; let that root
be r1, and a(1)=a1, so we have

 a(1) = a1,   b(1) = -2*a1*r1,   c(1) = a1*r1^2.

This determines a,b,c: we have a = a(0)*(1-t) + a(1)*t, etc.:

 a = (t-1)*(2*r0+s0) + a1*t;
 b = (1-t)*r0*(r0+2*s0) - 2*a1*r1*t;
 c = (t-1)*r0^2*s0 + a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4

Imposing a section will automatically cause components to be rational.
We want a section with x = x1 := r0*t*(1-t). Dividing
p(x1) by t^4*(t-1)^2 yields a quadratic polynomial in t which we
require to be a perfect square.  So we set its discriminant to zero.
Eliminating a factor r0^3 leaves

  r0^3 + 2*s0*r0^2 + (s0^2-4*a1*s0+4*r1*a1)*r0 + 4*r1*a1*s0 = 0

and this is linear in a1, so we get  a1 = r0*(r0+s0)^2 / 4*(s0*(r0-r1)-r0*r1).
Plugging this back in to p(x1) we see that it to be a square we also need
a1 to be a square, but that's easily arranged by quadratic
twist, since a1 is still homogeneous of degree 1 in r0, r1, and s0.

Let's try to parametrize it nicely.  It's a singular cubic surface,
with skew lines at r0=r1=0 and a1=r0+s0=0.  So let's set r1=f*r0,
a1=g*(r0+s0)/4.  Divide by r0*(r0+s0) and solve for s0. We then get 
a1= -g^2/4*r0/(f*g - g + 1). Since we can scale x by squares (equivalent
to scaling r0 by squares, since f,g have weight 0), and a1 must be a square, we 
scale so that a1 = g^2, and r0 = g - f*g -1.

We then get the following

 x; t;
 a1 = g^2/4;
 r0 = g - f*g - 1;
 s0 = f*g + 1;
 r1 = f*r0;
 a = (t-1)*(2*r0+s0) + a1*t;
 b = (1-t)*r0*(r0+2*s0) - 2*a1*r1*t;
 c = (t-1)*r0^2*s0 + a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4

In fact, it turns out later that it's better to substitute f = (f-2)/g. This gives

 x; t;
 a1 = g^2/4;
 r0 = g - f + 1;
 s0 = f -1;
 r1 = (f-2)*r0/g;
 a = (t-1)*(2*r0+s0) + a1*t;
 b = (1-t)*r0*(r0+2*s0) - 2*a1*r1*t;
 c = (t-1)*r0^2*s0 + a1*r1^2*t;
 p = x^3 + a*t*x^2 + b*t^2*(t-1)^2*x + c*t^3*(t-1)^4

To go to E8 E7:

First we go to D8 E6 with two sections, by the same 2-neighbor step as in discriminant 28:

First translate to make the D5 nicer

 p = subst(p,x,x + r0*t*(t-1)^2)

The elliptic parameter is 
(x + (g-2*f+2)*t*(t-1)^2)/(t^2*(t-1)^2)

 q = subst(p,x,u*t^2*(t-1)^2 - (g-2*f+2)*t*(t-1)^2 )/(t^4*(t-1)^4);
 q = subst(q,t,x);
 read("jacobians");
 p = jac2(q);
 p = subst(subst(p,u,1/t),x,x/t^4)*t^12;
 p = subst(p,x,x/4)*64;
 p = subst(p,x,x+t/3);
 p = subst(p,x,x+t^2*(g^2-16*g+20*f-20)/12);

A section P of height 4 - 4/3 - 2 = 2/3 is given by x = 0, y = (f-1)*f*(g-f+1)*t^4/2

Now go to E8 E7 by the usual 2-neighbor step. can combine P with the E6 fiber to get a disjoint
E7 fiber.

u = x/t^4 is an elliptic parameter.

 q = subst(p,x,u*t^4 )/t^8;
 q = subst(q,t,x);
 read("jacobians");
 p = jac2(q);
 p = subst(p,u,t);
 p = subst(p,x,x/16)*4096;

read out the coefficients

{
 S = [-16*(f-1)^2*f^2*(g-f+1)^2 * t^3
      -(g^4-224*g^3+(424*f+24)*g^2+
         (-192*f^2-448*f+640)*g+400*f^2-800*f+400)/3 * t^4, 
      16*(g-f+1)^2*(f^4*g^2+10*f^3*g^2+f^2*g^2-12*f^5*g+20*f^4*g-40*f^3*g
       +44*f^2*g-12*f*g+12*f^6-40*f^5+72*f^4-96*f^3+88*f^2-48*f+12)/3 * t^5
      +(2*g^6+1056*g^5+(-2184*f-15864)*g^4+(1152*f^2+54912*f-45824)*g^3
         +(-63840*f^2+111744*f-51360)*g^2+(28224*f^3-84480*f^2+91200*f-34944)*g
         -3456*f^4+19456*f^3-41088*f^2+37632*f-12544)/27 * t^6
      + 64*t^7 ]
}

Locus for extra I2 fiber is 

f^2*g^4+(28*f^2-2*f)*g^3+(-126*f^3+142*f^2-44*f+1)*g^2
       +(108*f^4-176*f^3+102*f^2-54*f+20)*g-27*f^4+62*f^3-51*f^2+24*f-8  = 0

(to get it we calculate as below) 

 Dx = poldisc(p,x) * 16 / ((t-1)^5 * t^7 * (g-f+1)^2);
 D = poldisc(Dx,t);
 D /= (f-1)^2*g^5*(g-f+1)^3;
 p_w = subst(p,x,x-polcoeff(p,2,x)/3);
 E = polresultant(polcoeff(p_w,1,x)/t^2,polcoeff(p_w,0,x)/t^3);
 E /= (g-2*f+2)^2 * g^15 * (g-f+1)^5;
 E *= 2^22*3^9;
 D /= E^3;

and this yields

D = f^2*g^4 + (28*f^2-2*f)*g^3 + (-126*f^3+142*f^2-44*f+1)*g^2
  + (108*f^4-176*f^3+102*f^2-54*f+20)*g + (-27*f^4+62*f^3-51*f^2+24*f-8)

D = subst(D,g,x)
q = jac2(D)
q = subst(q,x,x/4)*64
q = subst(subst(q,f,t/(t+1)), x,x/(t+1)^4)*(t+1)^12;
q = subst(q,x,x+1/3 + 20/3*t - 2/3*t^2 -16*t^3 - 9*t^4);

this gives

p = x^3+(-27*t^4-48*t^3-2*t^2+20*t+1)*x^2
   +(-240*t^6+1400*t^5+3528*t^4+1896*t^3+8*t^2)*x-50176*t^9-188096*t^8
   -242048*t^7-85936*t^6+54496*t^5+38032*t^4+1728*t^3;

t = 0: A2
t = infinity: A2
t = -1/28: A1
t = -1: IV (A2)
roots of (27*t^4+45*t^3+10*t^2+22*t+3): A2

so 14+1 = 15 from roots. picard no >= 17.

we need to find 2 indep sections, since Point counting mod 11 and 13
shows picard no is at most 19.

we have the following sections

b = quadgen(148)

p1 = [4*t*(t+1)*(49*t^2+28*t-1), 4*t*(t+1)*(637*t^4+854*t^3+276*t^2+33*t+1)]

p2 = [ 4*t*(t+1)*(9*t^2+7*t-3), 4*t*(t+1)*(27*t^4+45*t^3+10*t^2+22*t+3)]

p3 = [2*(19+b)*(t+1)*t*(27+233*t+28*t*b+252*t^2)/81, (569+47*b)*(28*t+1)*(t+1)*t*(54*t^2+45*t+9*t*b+19-b)*(166*t+165+3*b)/121014]

e = ellinit([0, (-27*t^4-48*t^3-2*t^2+20*t+1), 0,(-240*t^6+1400*t^5+3528*t^4+1896*t^3+8*t^2), -50176*t^9-188096*t^8 -242048*t^7-85936*t^6+54496*t^5+38032*t^4+1728*t^3]);

we see p2 is 3-torsion. 

p4 = elladd(e,p2,p3) gives a nicer section

p4 =[ 4*(252*t^4+457*t^3+118*t^2-177*t-9)/37, 4*(t+3)*(28*t+1)*(27*t^4+45*t^3+10*t^2+22*t+3)/(37*b)]

height pairing of p1 and p4 is

(8/3  0
 0   5/6)

so NS contains a sublattice of rank 19 and disc 3^7*2*(8/3)*(5/6)/3^2 = 1080.

We checked this is 2- and 3-saturated, so this is all of NS.

------------------------------------------------------------------------

branch locus
f^2*g^4 + (28*f^2-2*f)*g^3 + (-126*f^3+142*f^2-44*f+1)*g^2
  + (108*f^4-176*f^3+102*f^2-54*f+20)*g + (-27*f^4+62*f^3-51*f^2+24*f-8)

the transformation 

f = (2*x^2*y+4*x*y+y+x^4+x^3-3*x^2-x)/(x^3*(x+2))
g = (2*y+x^2-2*x-1)/x^2

converts it in to the elliptic curve 
y^2 + y = x^3 - x, which is 37a (i.e. X_0(37)/w)
it has rank 1.

------------------------------------------------------------------------

special curves

g = -2 gives a genus 0 curve z^2 = -(27*f^2 - 26*f + 11), but it has
no rational points

g = -20 gives a genus 0 curve z^2 = -(3*f^2 + 64*f + 8), which also
doesn not have rational points.


f = -1/27 gives a rational curve z^2 = -3*(3*g^2 + 126*g - 49) which does
have rational points. a parametrization is 
g = 7*(h^2-8*h+19)/(3*(h-1)*(h+1))

Brauer obstruction doesn't vanish identically for this rational curve

some sections

P2 (3-torsion) gives

g = (13*f^2-7*f+3)/(f*(3*f+2))

Brauer obstruction vanishes identically.

and -P2 gives

g = (9*f^2-2*f+2)/(7*f+1)

Brauer obstruction vanishes identically.




==> 37/igusa37.txt <==

 {
 IG(f,g, A1,A,B1,B,B2) =
   A1 = -16*(f-1)^2*f^2*(g-f+1)^2;
   A = -(g^4-224*g^3+(424*f+24)*g^2+
         (-192*f^2-448*f+640)*g+400*f^2-800*f+400)/3;
   B1 = 16*(g-f+1)^2*(f^4*g^2+10*f^3*g^2+f^2*g^2-12*f^5*g+20*f^4*g-40*f^3*g
       +44*f^2*g-12*f*g+12*f^6-40*f^5+72*f^4-96*f^3+88*f^2-48*f+12)/3;
   B = (2*g^6+1056*g^5+(-2184*f-15864)*g^4+(1152*f^2+54912*f-45824)*g^3
         +(-63840*f^2+111744*f-51360)*g^2+(28224*f^3-84480*f^2+91200*f-34944)*g
         -3456*f^4+19456*f^3-41088*f^2+37632*f-12544)/27;
   B2 = 64;
   [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = f*(f-1)*(g - f + 1)*(g -f)*(g - 2*f + 2)*g*(g^2+f^2*g-5*f*g+6*g-f^3+5*f^2-8*f+4)*(f^2*g^4+28*f^2*g^3-2*f*g^3-126*f^3*g^2+142*f^2*g^2-44*f*g^2+g^2+108*f^4*g-176*f^3*g+102*f^2*g-54*f*g+20*g-27*f^4+62*f^3-51*f^2+24*f-8);

/*

I10 and denominators

f
f-1
g - f + 1

jump at infinity : seen before

g -f 
g - 2*f + 2

jump at t = 1

g
(g^2+f^2*g-5*f*g+6*g-f^3+5*f^2-8*f+4)

extra I2 fiber

(f^2*g^4+28*f^2*g^3-2*f*g^3-126*f^3*g^2+142*f^2*g^2-44*f*g^2+g^2
                +108*f^4*g-176*f^3*g+102*f^2*g-54*f*g+20*g-27*f^4+62*f^3
                -51*f^2+24*f-8)

*/


==> 40/40.txt <==
We start with E7 D5 A4, which is within  two 2-neighbor steps
of the desired E7 E8: putting the E7 factor aside we have

   o   o             o - o
   |   |            /     \
o - o - o - o - o - o - o - o

which contains the D8~ diagram

   1   0             1 - 0
   |   |            /     \
1 - 2 - 2 - 2 - 2 - 2 - 1 - 0

and from there we naturally get to E8:

   0               3
   |               |
1 - 2 - 3 - 4 - 5 - 6 - 4 - 2

Put E7,D5,A4 at t=inf,0,1.  So,

 p = x^3 + a*t * x^2 + 2*b*(t-1)^2*t^2 * x + c*(t-1)^4*t^3

with a,b,c of degrees 1,1,0 such that b^2-ac vanishes at t=1;
that gives E7 D4 A4.  To promote D4 to D5, as ask that
a(0), 2*b(0), and c be the coefficients of a polynomial with
a double root,  say  (X+2*d)^2 * (X+g)  Then a(0)=4d+g, b(0)=2d(d+g), c=4d^2 g.
Now make a(1)=e^2, b(1)=2*d*h, and to get A4 we
find g = h^2/e^2 is a square. Therefore, we may scale x so g = 1, and h=e.

  x;
  t;
  a = e^2 * t + (4*d+1)*(1-t);
  b = 2*d*e * t + 2*d*(d+1) * (1-t);
  c = 4*d^2;
  p = x^3 + a*t * x^2 + 2*b*(t-1)^2*t^2 * x + c*(t-1)^4*t^3

The condition that the D5 components be rational is
(e-1)^2 + 2*d = square. let's set it equal to f^2 and solve for d.

So 
  x;
  t;
  d = (f^2 - (e-1)^2)/2;
  a = e^2 * t + (4*d+1)*(1-t);
  b = 2*d*e * t + 2*d*(d+1) * (1-t);
  c = 4*d^2;
  p = x^3 + a*t * x^2 + 2*b*(t-1)^2*t^2 * x + c*(t-1)^4*t^3

Now we do the 2-neighbor steps.

For the first, the elliptic parameter is 
u = (x + cubic(t))/(t^2*(t-1)^2)

such that u must be regular on components 2 and 3 of the A4 fiber, and 
on the near leaf of the D5 fiber. if the cubic is 
a0 + a1*t + a2*t^2 + a3*t^3 we get a0 = 0, a1 = 1, a2 = -1 - a3, a3 = 1.
so u*t^2*(t-1)^2 = x + t*(t-1)^2 
plugging this in for x, we get 

q = subst(p,x,u*t^2*(t-1)^2 - t*(t-1)^2)/(t^4*(t-1)^4);

this is a quartic in t

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(subst(p,u,1/t),x,x/t^4)*t^12;
p = subst(p,x,x+t/12);
p = subst(p,x,x/4)*64;
p = subst(p,x,x-(-4*f^2+3*e^2-8*e+5)/3*t^2);

this has D8 fiber at t = 0 and E7 at t = infinity

the second 2-neighbor step just has
u = (x + (f-e+1)*(f+e-1)*(f+e)^2*t^3 )/t^4

q = subst(p,x,u*t^4 - (f-e)^2*(f-e+1)*(f+e-1)*t^3)/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x/4)*64;

coefficients

{
 S = [ -(f-e)^2*(f-e+1)^2*(f+e-1)^2*(f^2-e^2+1)*t^3 
       -(25*f^4+30*e*f^3+(-24*e^2+82*e-49)*f^2+(-30*e^3+60*e^2-30*e)*f
         -30*e^3+85*e^2-80*e+25)/3*t^4,
       (f-e+1)^2*(f+e-1)^2
         *(3*f^8-6*e*f^7-6*e^2*f^6+6*e*f^6+f^6+18*e^3*f^5-12*e^2*f^5-2*e*f^5
                -6*e^3*f^4+8*e*f^4+2*f^4-18*e^5*f^3+24*e^4*f^3+2*e^3*f^3
                -16*e^2*f^3+2*e*f^3+6*e^6*f^2-6*e^5*f^2-e^4*f^2-5*e^2*f^2
                +8*e*f^2+f^2+6*e^7*f-12*e^6*f+16*e^4*f-4*e^3*f-16*e^2*f+10*e*f
                -3*e^8+6*e^7-8*e^5+5*e^4+8*e^3-11*e^2+3)/3*t^5
       -(196*f^6+504*e*f^5+45*e^2*f^4+528*e*f^4-195*f^4-882*e^3*f^3+2016*e^2*f^3
         -1134*e*f^3-540*e^4*f^2+1314*e^3*f^2-1149*e^2*f^2+570*e*f^2-195*f^2
         +378*e^5*f-1764*e^4*f+3024*e^3*f-2268*e^2*f+630*e*f+297*e^6-1566*e^5
         +3420*e^4-4030*e^3+2775*e^2-1092*e+196)/27*t^6
        + t^7
   ]
}


the branch locus is a union of 2 curves, one from extra I_2 fiber and one
from E7 -> E8 jump (i.e from I10)

z^2 = -(f^2 - e^2 + 1)*
       (8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2)

p = -(f^2 - e^2 + 1)*
       (8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2);

p = subst(p,f,e+g);

this gives a quartic in e whose leading coefficient is square.
We take the Jacobian

p = subst(p,e,x);
load("jacobians");
q = jac2(p);
q = subst(q,g,t);
q = subst(q,x,x/4)*64;

After some fiddling with the x^2 coefficient we find a reasonably nice
form for the Jacobian: 
q = subst(q, x, x +(t^4+24*t^3+98*t^2+16*t+1)/3);

y^3 =  x^3 + (t^4+24*t^3+98*t^2+16*t+1)*x^2 + (128*t^5+2352*t^4+1088*t^3+64*t^2)*x - (512*t^6+9216*t^5+704*t^4)

with the following singular fibers:

 t=infinity  I_6 (A_5)
 t=0   I_4 (A_3)
 t=-1  II   (0)
 t=1/3 I_2 (A_1)
 t^2+18t+1 I_2 (A_1)
 2t^2+32t+3 I_3 (A_2)

the A2 are defined over the RM field Q(sqrt(10)).
the A1 fibers are defined over Q(sqrt(5)) (the Hilbert class field)

The total NS contribution of the
singular fibers is: rank, 5+3+3+4=15; discriminant, 6*4*2^3*3^2 = 1728.

e = ellinit([0,(t^4+24*t^3+98*t^2+16*t+1), 0, (128*t^5+2352*t^4+1088*t^3+64*t^2), - (512*t^6+9216*t^5+704*t^4)]);


We find the sections 

p1 = [8*t^3 + 144*t^2 + 12*t, 4*t*(t^2+18*t+1)*(2*t^2+32*t+3)],

f height 4-5/6-3/4-2/2-4/3 = 1/12

and 

p2 = [-(6*t^4 + 124*t^3 + 303*t^2 + 138*t + 9) / 10, 
sqrt(10) * (2*t+3) * (3*t-1) * (t^2+18*t+1) * (2*t^2+32*t+3) / 100];

of height 7/6:

making the overall NS rank and discriminant 19 and 168.  Checked this
is 2-saturated.

quotient by the extra involution is

z^2 = -(x - e^2 + 1)*(8*x^2-17*e^2*x+12*e*x-8*x+9*e^4-12*e^3+7*e^2+10*e+2)

p = -(x - e^2 + 1)*(8*x^2-17*e^2*x+12*e*x-8*x+9*e^4-12*e^3+7*e^2+10*e+2);
p = subst(p,x,-x/8)*64;

y^2 = x^3 + e*(25*e-12)*x^2 + 16*(13*e^4-12*e^3-e^2+11*e-3)*x 
      + 64*(e-1)*(e+1)*(3*e+1)^2*(e^2-2*e+2)

this has I6 at infinity, I2 at e = 9, I3 at e = 8, and a 6-torsion section

[-4*(2*e^2 + e -11), 4*(e-9)*(e-8)]

-------------------------------------------------------------------

branch locus

it has two components

(f^2 - e^2 + 1) = 0
which is obviously a rational curve, since it's a conic with a section.

(8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2)

parametrized as
e = -(m^2-2)^2/((m-2)*m*(m^2-4*m+2))
f = 2*(m^2-2*m+2)*(m^2-m-1)/((m-2)*m*(m^2-4*m+2))

(to get this parametrization, set f^2 = h, it becomes a quadratic in h,
set disc = square, which is gives a conic. find a rational point and solve
for h. Then we go back and solve f^2 = h, which gives another conic with a 
rational point).

---------------------------------------------------------------------

special curves

e = 8 makes the RHS twice a square, so no rational points
e = -1/3 gives a genus 0 curve with no rational points

sections: the simpler ones are 

P1

e = -(2*g^2+11)/(4*g-1)
f = (2*g^2-g-11)/(4*g-1)

Brauer obstruction doesn't vanish identically.

2*P1

e = -(2*g^2+3)/(4*g)
f = (2*g^2-3)/(4*g)

Brauer obstruction vanishes identically.

3*P1

e = -(g^2 + 1)/(2*g)
f = (g^2 -1)/(2*g)

this is in bad locus



==> 40/igusa40.txt <==


 {
 IG(e,f, A1,A,B1,B,B2) = 
   A1 = -(f-e)^2*(f-e+1)^2*(f+e-1)^2*(f^2-e^2+1);
   A = -(25*f^4+30*e*f^3+(-24*e^2+82*e-49)*f^2+(-30*e^3+60*e^2-30*e)*f
         -30*e^3+85*e^2-80*e+25)/3;
   B1 = (f-e+1)^2*(f+e-1)^2
         *(3*f^8-6*e*f^7-6*e^2*f^6+6*e*f^6+f^6+18*e^3*f^5-12*e^2*f^5-2*e*f^5
                -6*e^3*f^4+8*e*f^4+2*f^4-18*e^5*f^3+24*e^4*f^3+2*e^3*f^3
                -16*e^2*f^3+2*e*f^3+6*e^6*f^2-6*e^5*f^2-e^4*f^2-5*e^2*f^2
                +8*e*f^2+f^2+6*e^7*f-12*e^6*f+16*e^4*f-4*e^3*f-16*e^2*f+10*e*f
                -3*e^8+6*e^7-8*e^5+5*e^4+8*e^3-11*e^2+3)/3;
   B =  -(196*f^6+504*e*f^5+45*e^2*f^4+528*e*f^4-195*f^4-882*e^3*f^3+2016*e^2*f^3
         -1134*e*f^3-540*e^4*f^2+1314*e^3*f^2-1149*e^2*f^2+570*e*f^2-195*f^2
         +378*e^5*f-1764*e^4*f+3024*e^3*f-2268*e^2*f+630*e*f+297*e^6-1566*e^5
         +3420*e^4-4030*e^3+2775*e^2-1092*e+196)/27;
   B2 = 1;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (f - e)*(f^2 - e^2 + 1)*(f - e + 1)*(f + e - 1)*f*(f^2 - e^2 + 2*e - 2)*e*(e*f^2-2*f^2-e^3+3*e^2-3*e+1)*(8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2);

/*

denominators of Igusa-clebsch invariants and I10

f - e
f^2 - e^2 + 1
f - e + 1
f + e - 1


t = 0 D5 jump

f 
f^2 - e^2 + 2*e - 2

t = 1 A4 jump

e
(e*f^2-2*f^2-e^3+3*e^2-3*e+1)

I2 fiber

(8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2)

*/


==> 41/41.txt <==

Parametrization of RM-41 Jacobians

This is the last case where the moduli space is birationally K3.
We'll start with A5 A10 <41/66> (NB 41/66 = 4 - 4*7/11 - 5/6):

 o - o - o         o - o - o - o - o
 |       |        /                 \
 o - o - o - @ - o - o - o - o - o - o
     |                           |
     o --------------------------+

extracting E8 by a 3-neighbor step:

 0 - 0 - 0         5 - 4 - 3 - 2 - 1
 |       |        /                 \
 0 - 0 - 0 - 3 - 6 - 4 - 2 - 0 - 0 - 0
     |                           |
     0 --------------------------+

will leave A7, which is a 2-neighbor step from E7:

 1 - 2 - 3
 |       |
 0       4 - 2
 |       |
 1 - 2 - 3

As usual we put the A5=I_6 fiber at t=0 and the A10=I_{11} at t=infty,
and start with

 p = x^3 + a*x^2 + 2*b*t^2*x + c*t^4

with a,b,c of degree 4,3,2. So far we have A_3 at 0 and
A_5 at infinity.

Now we want a,b,c such that b^2-ac in <t^2,t^3>. 
This will ensure A5 at 0 and A8 at infty.

Since the leading coefficient of a must be a square for 
rationality of the components at t = infinity, can scale
it to be 1. Hence, want the leading coefficient of c to be
the square of the l.coeff. of b. 

We can't have c(0) = 0 (otherwise b(0) = 0 is forced for A4 
fiber, and then c'(0) = 0 for A5 fiber. then proceeding and
parametrizing, we find a contradiction when we try to impose a
section: get automatically higher vanishing at t = 0). Ok, so 
c(0) != 0. Then c and t are coprime in k[t], so we can write
b = t*d + f*c, with d of degree < deg c = 2. i.e. d is linear,
and f must be linear too for b to be cubic. Then 
a = b^2/c mod t^2 gives a = f^2*c + 2*d*f*t + t^2*e for e constant.
Then e = d1^2 is forced.

we have so far

 x;
 t;
 f = t/c2 + f0;
 e = d1^2;
 d = d1*c2*t + d0;
 c = c2^2*t^2 + c1*t + c0;
 b = t*d + f*c;
 a = t^2*e + 2*f*d*t + c*f^2;
 p = x^3 + a*x^2 + 2*b*t^2*x + c*t^4;

then the I9 --> I10 condition is  c1 = (2*c2*d0*d1+c2^3)/d1^2
and I10 --> I11 is
f0 =  -(c0*d1^4+(c2*d1)^3-(d0*d1)^2-2*c2^2*d0*d1-c2^4)/(c2^4*d1^2)
The first of these suggests that we want to change c2 to c2*d1;
let's also change c0 to c0^2 for future use, since this is equivalent
to the A5 components being rational.

 x;
 t;
 f = t/(c2*d1) + f0;
 e = d1^2;
 d = d1^2*c2*t + d0;
 c1 = c2^3*d1 + 2*c2*d0;
 c = d1^2*c2^2*t^2 + c1*t + c0^2;
 b = t*d + f*c;
 a = t^2*e + 2*f*d*t + c*f^2;
 p = x^3 + a*x^2 + 2*b*t^2*x + c*t^4;

and then f0 = -(c2^3*d1^4+c0^2*d1^2-(d0+c2^2*d1)^2) / (c2*d1)^4.
This leaves us with the four parameters c0,c2,d0,d1. If we scale 
t by 1/lambda, we have to scale x by 1/lambda^4 (and divide by 1/lambda^12)
to keep the top coefficient of a equal to 1. So the parameters
c0,c2,d0,d1 have weights 4,2,5,1 in lambda.  So set d1=1:

 x;
 t;
 f0 = -(c2^3+c0^2-(d0+c2^2)^2) / c2^4
 f = t/c2 + f0;
 e = 1;
 d = c2*t + d0;
 c1 = c2^3 + 2*c2*d0;
 c = c2^2*t^2 + c1*t + c0^2;
 b = t*d + f*c;
 a = t^2*e + 2*f*d*t + c*f^2;
 p = x^3 + a*x^2 + 2*b*t^2*x + c*t^4;

Now we want to get a section that's on the 1/6 and 4/11 components.
That means simply x=-c2*t; removing a factor of t^2 from p3(-c2*t)
leaves a quadratic whose discriminant factors as

 c2^2 * (d0+c2^2-c0)^3 * (d0+c2^2+c0)^3

 * (2*d0^2+3*c2^2*d0+c2^4-2*c2^3-c0*c2^2-2*c0^2)

 * (2*d0^2+3*c2^2*d0+c2^4-2*c2^3+c0*c2^2-2*c0^2)

taking the last of these (the last two are equivalent under c0 <--> -c0),
we get a quadric in c0 and d0; if we scale c0,d0 to cc*c2,dd*c2
then it's a quadric in c2,cc,dd.  Anyway the discriminant w.r.t. d0
is (c2^2-4*c0)^2 + 16*c2^3, and that's easy to make a square --
just make it (c2^2-4*c0+2*r*c2)^2 and solve for c0.  Actually nicer
if we make c2=4*r*s while we're at it:

 x;
 t;
 c0 = r*s * (4*r*s - 16*s + r);
 c2 = 4*r*s;
 d0 = -r*s * (12*r*s - 16*s - r);
 f0 = -(c2^3+c0^2-(d0+c2^2)^2) / c2^4
 f = t/c2 + f0;
 e = 1;
 d = c2*t + d0;
 c1 = c2^3 + 2*c2*d0;
 c = c2^2*t^2 + c1*t + c0^2;
 b = t*d + f*c;
 a = t^2*e + 2*f*d*t + c*f^2;
 p = x^3 + a*x^2 + 2*b*t^2*x + c*t^4;

and as it happens that makes a,b,c polynomials in r,s,t,

 a = t^4
  + ((-2*s+1/2)*r + (16*s+2)) * t^3
  + ((s^2+1/2*s+1/16)*r^2 + (-24*s^2-4*s+1/2)*r + (96*s^2+16*s+1)) * t^2
  + ((8*s^3+4*s^2+1/2*s)*r^2 + (-96*s^3-32*s^2+2*s)*r + (256*s^3+32*s^2)) * t
  + ((16*s^4+8*s^3+s^2)*r^2 + (-128*s^4-32*s^3)*r + 256*s^4)

 b = 4*s*r*t^3
  + ((-8*s^2+2*s)*r^2 + (48*s^2+4*s)*r) * t^2
  + ((4*s^3+2*s^2+1/4*s)*r^3 + (-64*s^3-12*s^2+s)*r^2 + (192*s^3+16*s^2)*r) * t
  + ((16*s^4+8*s^3+s^2)*r^3 + (-128*s^4-32*s^3)*r^2 + 256*s^4*r)

 c = 16*s^2*r^2*t^2
  + ((-32*s^3+8*s^2)*r^3 + 128*s^3*r^2) * t
  + ((16*s^4+8*s^3+s^2)*r^4 + (-128*s^4-32*s^3)*r^3 + 256*s^4*r^2)

To get to E8 E7:

First we go to A8 E7 by a 3-neighbor move.
We want to find  sextic(t) + quadratic(t)*x + y
that is regular on component 3/11.  So, we have

 x = x1*t;
 y = (t^3 + ((-r+8)*s+r/4+1) * t^2 + ((-4*r+16)*s^2+(r^2/2-3*r)*s) * t) * x1
     + 4*r*s * t^3 - r*s*(4*r*s-16*s-r) * t^2 + 2*(r-4)*r^2*s^2 * t

so our sextic is actually a cubic, and we can assume it has constant
coefficient zero.  Solving gives

 {
 F3 =
 -4*y + (4*t^2+((32-4*r)*s+r+4)*t+(64-16*r)*s^2+(2*r^2-12*r)*s) * x
 +16*r*s * t^3 + ((64*r-16*r^2)*s^2+4*r^2*s) * t^2+(8*r^3-32*r^2)*s^2 * t
 }

q = polresultant(p-y^2, u-F3, y) gives a cubic in x,t.
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(subst(p,t,t*(r^2*s^3)), x, x*r^4*s^6)/(r^12*s^18);
p = subst(p,x,x+1024*(r-4)^2*(4*r*s-16*s+r)^2/3);
p = subst(p,x,x-64*(16*r^3*s^2-256*r^2*s^2+1280*r*s^2-2048*s^2+8*r^3*s-96*r^2*s+192*r*s+256*s+r^3-16*r^2+16*r)/3*t);
p = subst(p,x,x+t^2*(16*r^2*s^2+8*r^2*s-160*r*s-512*s+r^2-40*r+16)/3);

Now need to go to E8 E7 by a 2-neighbor step.

the elliptic parameter is just (x + t^3/2)/t^4

q = subst(p,x,u*t^4 - t^3/2)/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x/4)*64;

so we have 
{
 S = 
  [ -4096*(r-4)^2*(4*r*s-16*s+r)^2*t^3
   -(256*r^4*s^4+256*r^4*s^3-5120*r^3*s^3-212992*r^2*s^3+96*r^4*s^2-2304*r^3*s^2
             -6656*r^2*s^2+286720*r*s^2+65536*s^2+16*r^4*s-192*r^3*s
             +2816*r^2*s+54272*r*s+8192*s+r^4+16*r^3+96*r^2+256*r+256)/3 * t^4,
  4096*(256*r^6*s^4-16384*r^5*s^4+270336*r^4*s^4-2031616*r^3*s^4+7929856*r^2*s^4
                 -15728640*r*s^4+12582912*s^4+256*r^6*s^3-9216*r^5*s^3
                 +124928*r^4*s^3-794624*r^3*s^3+2457600*r^2*s^3-3276800*r*s^3
                 +1048576*s^3+96*r^6*s^2-1536*r^5*s^2+17408*r^4*s^2
                 -86016*r^3*s^2+126976*r^2*s^2+32768*r*s^2+65536*s^2+16*r^6*s
                 -64*r^5*s+640*r^4*s+5632*r^3*s-43008*r^2*s+40960*r*s+r^6
                 +160*r^4+256*r^2)/3 * t^5
  + 2*(4096*r^6*s^6+6144*r^6*s^5-122880*r^5*s^5+9043968*r^4*s^5+3840*r^6*s^4
               -116736*r^5*s^4+4976640*r^4*s^4-83558400*r^3*s^4
               -294125568*r^2*s^4+1280*r^6*s^3-39936*r^5*s^3+798720*r^4*s^3
               -15400960*r^3*s^3-36765696*r^2*s^3-173015040*r*s^3+16777216*s^3
               +240*r^6*s^2-5376*r^5*s^2+35328*r^4*s^2+909312*r^3*s^2
               -18026496*r^2*s^2-43057152*r*s^2+3145728*s^2+24*r^6*s-96*r^5*s
               +2304*r^4*s-110592*r^3*s-1038336*r^2*s-2138112*r*s+196608*s+r^6
               +24*r^5+240*r^4+1280*r^3+3840*r^2+6144*r+4096)/27 * t^6
   -4096*r^2*s^3 * t^7
 ]
}

What's the I_2-sprout locus?  Apparently

q = (4*s+1)^4 * r^4
  - 16*(8*s^2+42*s-1)*(4*s+1)^2 * r^3
  + 32*(128*s^4+4672*s^3+1976*s^2+248*s+3) * r^2
  - 256*(2688*s^3+872*s^2+82*s-1) * r
  + 256*(16*s+1)^3

This is fact gives the branch locus equation with no twist.

So taking the square root of this gives a genus-1 curve over Q(s)
with a rational point at infinity.  

q = subst(q,s,(t-1)/4);
q = subst(q,r,x);
p = jac2(q);
p = subst(p,x,x*4)/64;

p = subst(p,x,x + (t^4 + 142*t^3 - 185*t^2 + 64*t - 16)/3);

 x^3
  + (t^4 + 142*t^3 - 185*t^2 + 64*t - 16)*x^2
  + (80*t^7 + 6388*t^6 - 18392*t^5 + 18320*t^4 - 7968*t^3 + 1584*t^2)*x
  + (1600*t^10+92320*t^9-432284*t^8+776600*t^7-687924*t^6+302400*t^5-52704*t^4)

already explaining the I_4 at the origin and, partly, the I_6 at infinity.
Even better, change x to x-40*t^3+86*t^2 to see the I_6:

p  = subst(p,x,x-40*t^3+86*t^2);

 x^3
  + (t^4 + 22*t^3 + 73*t^2 + 64*t - 16)*x^2
  + (192*t^5 + 3568*t^4 + 4320*t^3 - 1168*t^2)*x
  + (8192*t^6 + 137216*t^5 - 34816*t^4)

There's III at t=1, I_3 at t=-15, and I_2 at the four roots of
4*t^4 + 53*t^3 - 217*t^2 + 112*t - 16  (dihedral Galois, nfdisc = -82^2).
This makes the vertical contribution to NS: A5 A3 A2 A1^5 = 15.
Discriminant, one would think 6*4*3*32 = 2304.  But there's
a 2-torsion point!  x = -64*t+16.  So it looks even nicer:

 x^3 + (t-1) * (t^3 + 23*t^2 + 96*t - 32) * x^2
     + 16*(t-1) * (4*t^4 + 53*t^3 - 217*t^2 + 112*t - 16) * x

mwrank usually finds rank 1, with a (t-1)*(-square) generator.
With this hint we readily find the putative generator:

P1:  x = -(t-1)*(8*t-22)^2,  y = 4*(t-1)*(4*t-11)*(4*t^3-95*t^2+325*t-250)

the height of this looks like 4 - 5/6 - 1/2 = 8/3, which would make
the overall NS discriminant 1536 = 2^9 3 with NS rank 18.

But of course there could also be sections defined over other
number fields...  "For instance", -164*(t-1) works, giving
sqrt(41)*4*(t-1)*(t+15)*(5*t-6) ; height 4 - 9/6 - 2/3 - 1/2 = 4/3.
So rank at least 19.

P2: x =   -164*(t-1) , y = 4*b*(t-1)*(t+15)*(5*t-6)

where b = sqrt(41) = 2*quadgen(41) - 1

A third section is 

P3: 
x = 1/16*(5+b)*(t-1)*(8*t^2+53*t+9*t*b-185-29*b)
y = 1/64*(5+b)*(t-1)*(8*t^2+53*t+9*t*b-185-29*b)*(4*t-11+b)*(t+15)

note that (8*t^2+53*t+9*t*b-185-29*b) divides the quartic 
(4*t^4 + 53*t^3 - 217*t^2 + 112*t - 16) (and therefore shows us how to solve it)

computation of height matrix shows that these are linearly dependent: 
in fact we check P1 = 2*P3 + P2

height matrix for P2, P3 is [4/3, -2/3; -2/3, 1] of determinant 8/9.
So NS has det 2304 * (8/9) /2^2 = 512 so far.

P4: (conjugate of P3)

x = 1/16*(5-b)*(t-1)*(8*t^2+53*t-9*t*b-185+29*b)
y = 1/64*(5-b)*(t-1)*(8*t^2+53*t-9*t*b-185+29*b)*(4*t-11-b)*(t+15)

(this turns out to be P3 + P2 - P0, where P0 is the 2-torsion section)

finally P5:

x = (-4/41)*(4*t^4 + 53*t^3 - 217*t^2 + 112*t - 16)
y = 16*(t+15)*(5*t-6)*(4*t^4+53*t^3-217*t^2+112*t-16)/(41*b)

this is P0 - P2

showed this is 2-saturated. so it's the full NS lattice.

Counting points mod 7 and 11 shows that Picard number is 19.

----------------------------------------------------------------------

branch locus is rational, a parametrization is given by

r = -4*(u-1)*(u+1)^3/(u^2-u-1)^2
s = -1/(4*(u-1)^2*u^2)

--------------------------------------------------------------------

special curves 

s = -4 gives a rational curve, parametrized by 
r = -2*(m^2+343)/(9*(m-13))

Brauer obstruction vanishes identically.

r = 108/25
s = -(4*m-169)*(4*m+169)/(16*(108*m-10813))

Brauer obstruction vanishes identically.

sections:

P0 gives 
r = 4*(256*s^3-48*s^2-16*s-1)/((4*s+1)^2*(16*s-7))

Brauer obstruction vanishes identically.

others quite a bit more complicated.



==> 41/igusa41.txt <==


 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 = -4096*(r-4)^2*(4*r*s-16*s+r)^2;
   A = -(256*r^4*s^4+256*r^4*s^3-5120*r^3*s^3-212992*r^2*s^3+96*r^4*s^2
         -2304*r^3*s^2-6656*r^2*s^2+286720*r*s^2+65536*s^2+16*r^4*s-192*r^3*s
             +2816*r^2*s+54272*r*s+8192*s+r^4+16*r^3+96*r^2+256*r+256)/3;
   B1 = 4096*(256*r^6*s^4-16384*r^5*s^4+270336*r^4*s^4-2031616*r^3*s^4
        +7929856*r^2*s^4-15728640*r*s^4+12582912*s^4+256*r^6*s^3-9216*r^5*s^3
                 +124928*r^4*s^3-794624*r^3*s^3+2457600*r^2*s^3-3276800*r*s^3
                 +1048576*s^3+96*r^6*s^2-1536*r^5*s^2+17408*r^4*s^2
                 -86016*r^3*s^2+126976*r^2*s^2+32768*r*s^2+65536*s^2+16*r^6*s
                 -64*r^5*s+640*r^4*s+5632*r^3*s-43008*r^2*s+40960*r*s+r^6
                 +160*r^4+256*r^2)/3;
   B =  2*(4096*r^6*s^6+6144*r^6*s^5-122880*r^5*s^5+9043968*r^4*s^5+3840*r^6*s^4
               -116736*r^5*s^4+4976640*r^4*s^4-83558400*r^3*s^4
               -294125568*r^2*s^4+1280*r^6*s^3-39936*r^5*s^3+798720*r^4*s^3
               -15400960*r^3*s^3-36765696*r^2*s^3-173015040*r*s^3+16777216*s^3
               +240*r^6*s^2-5376*r^5*s^2+35328*r^4*s^2+909312*r^3*s^2
               -18026496*r^2*s^2-43057152*r*s^2+3145728*s^2+24*r^6*s-96*r^5*s
               +2304*r^4*s-110592*r^3*s-1038336*r^2*s-2138112*r*s+196608*s+r^6
               +24*r^5+240*r^4+1280*r^3+3840*r^2+6144*r+4096)/27;
   B2 = -4096*r^2*s^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (r - 4)*(4*r*s-16*s+r)*r*s*(16*r^2*s^2+8*r^2*s-64*r*s+64*s+r^2)*(4*s+1)*(4*r^2*s+r^2-4*r+16)*(256*r^4*s^4-2048*r^3*s^4+4096*r^2*s^4+256*r^4*s^3-11776*r^3*s^3+149504*r^2*s^3-688128*r*s^3+1048576*s^3+96*r^4*s^2-5248*r^3*s^2+63232*r^2*s^2-223232*r*s^2+196608*s^2+16*r^4*s-544*r^3*s+7936*r^2*s-20992*r*s+12288*s+r^4+16*r^3+96*r^2+256*r+256);

/*

denominators of Igusa invts and I10

r - 4
(4*r*s-16*s+r)
r
s


jump at t = 0: 

(16*r^2*s^2+8*r^2*s-64*r*s+64*s+r^2)

jump at t = infinity

(4*s+1)
(4*r^2*s+r^2-4*r+16)

extra I2 fiber

(256*r^4*s^4-2048*r^3*s^4+4096*r^2*s^4+256*r^4*s^3-11776*r^3*s^3+149504*r^2*s^3-688128*r*s^3+1048576*s^3+96*r^4*s^2-5248*r^3*s^2+63232*r^2*s^2-223232*r*s^2+196608*s^2+16*r^4*s-544*r^3*s+7936*r^2*s-20992*r*s+12288*s+r^4+16*r^3+96*r^2+256*r+256)

*/


==> 44/44.txt <==

start with an elliptic K3 surface with A10 and D6 fibers.

p = x^3 + a*x^2 + 2*b*t^4*x + c*t^8

with a,b,c of degrees 3,2,1

this has A7 D4 so far. scale x so a(0) = 1 and scale t so constant and
linear coefficients of c are equal (if linear term were to vanish, we would have
a section x = 0).

a = 1 + a1*t + a2*t^2 + a3*t^3;
b = e*(1 + b1*t + b2*t^2);
c = e^2*(1 + t);
p = x^3 + a*x^2 + 2*b*t^4*x + c*t^8;

this has A8 D4 so far. one more order of vanishing at infinity:

e = 8*(f-b2)^2*(2*f+b2)/27;
a3 = 4*(b2^2 - f^2)/3;

two more orders of vanishing at 0:

f = h - g^2/2;
b4 = g - 2/3*f;
b2 = -(4*f^2+(12*b4+12)*f+9*b4^2)/6;
b3 = 2/3*b2 + b4;
b1 = b3 + 1;
a2 = 2*b2+b1^2-2*b1+1;
a1 = 2*b1 - 1;

rationality of D6 fibers gives (2*h + 2*g + 1)/(2*h) must be a square

g = h*(r^2-1) - 1/2;

simplifying the branch locus leads to the transformation

h = s/(2*(r^2*s-s+2));

p = subst(p,t,t*((r^2-1)*s+2));

simple description:

c = s^4*(1 + (r^2*s-s+2)*t );
b = s^2*(-1 -(r^2*s-2*s+1)*t + (2*r^2*s^2-2*s^2+4*s+1)/2*t^2);
a = 1 + s*(r^2-3)*t -s*(2*r^2*s-3*s+2)*t^2 + s*(r^2*s^2-s^2+2*s+2)*t^3;

p = x^3 + a*x^2 + 2*b*t^4*x + c*t^8;

relation to old coeffs

(e = dg, then d = r, and g = gg/3, gg = s*r^2)

to go to E8 E7:

first go to E8 D6 A1, with a section of height 11/2 = 4 + 2*1 -1/2, by a
3-neighbor step.

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6

w: y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w)$

b0 = 0;
b1 = 0;
a0 = 1;
b2 = 0;
b3 = 0;
a1 = (r^2-3)*s/2;
b4 = -s^2;
a2 = -s*(r^4*s+2*r^2*s-3*s+8)/8;
b5 = -s^2*(r^2*s-s+2)/2;

q=subst(p-y^2,y,u*t^6-(a0+a1*t+a2*t^2)*x-(b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5));
q = subst(q,x,x*t^3)/t^9;
q = q*64;
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x+512*(r-1)^2*(r+1)^2*s^4*(r*s-s+1)*(r*s+s-1)/3*t);
p = subst(p,x,x+4096*s*(r^2*s-8)/3*t^2);
p = subst(p,t,t/8);
p = subst(p,x,x*64)/64^3;

this has A1 at t = -s^2*(r^2*s-s+2)^2

now we go to E7 E8 by a 2-neighbor step

elliptic parameter is 

(x - (t+s^2*(r^2*s-s+2)^2)*t^2/((r-1)^2*s^2*(r*s-s+1)) )/(t^3*(t+s^2*(r^2*s-s+2)^2)

q = subst(p,x,u*t^3*(t+s^2*(r^2*s-s+2)^2) + (t+s^2*(r^2*s-s+2)^2)*t^2/((r-1)^2*s^2*(r*s-s+1)));

q = q*(r-1)^6*s^6*(r*s-s+1)^4/(t^6*(t+r^4*s^4-2*r^2*s^4+s^4+4*r^2*s^3-4*s^3+4*s^2)^2);

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x/4)*64;
p = subst(p,t,t*s^4);
p = subst(p,x,x*s^14)/s^42;
p = subst(p,t,t*(r-1)^2);
p = subst(p,x,x*(r-1)^10)/(r-1)^30;
p = subst(p,t,t*(r*s-s+1));
p = subst(p,x,x*(r*s-s+1)^6)/(r*s-s+1)^18;

{
 S = [ (r+1)^2*s^2*(r*s+s-1)*(r^2*s-s+2)^2 * t^3 
      -s^2*(r^4*s^2+15*r^3*s-43*r^2*s+45*r*s-9*s+9*r^2-30*r+73)/3 * t^4  ,

   s^2*(2*r^9*s^5+6*r^8*s^5-r^7*s^5-19*r^6*s^5-13*r^5*s^5+17*r^4*s^5+21*r^3*s^5
              -r^2*s^5-9*r*s^5-3*s^5+r^8*s^4+6*r^7*s^4+23*r^6*s^4+20*r^5*s^4
              -45*r^4*s^4-74*r^3*s^4+r^2*s^4+48*r*s^4+20*s^4-3*r^7*s^3
              +5*r^6*s^3+5*r^5*s^3+41*r^4*s^3+115*r^3*s^3+11*r^2*s^3-133*r*s^3
              -73*s^3+3*r^6*s^2+6*r^5*s^2+41*r^4*s^2-36*r^3*s^2-47*r^2*s^2
              +166*r*s^2+139*s^2+64*r^2*s-64*r*s-128*s+48)/3  * t^5
   + s^2*(2*r^6*s^4-63*r^5*s^3+195*r^4*s^3-189*r^3*s^3+81*r^2*s^3-135*r^4*s^2
              +630*r^3*s^2-1533*r^2*s^2+1512*r*s^2-702*s^2+432*r^2*s-1008*r*s
              -160*s-216)/27  * t^6
   + s^2  *  t^7
 ]
}

z^2 = q= (r*s+s-1)*(r*s-s+1)*(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27)

this is an elliptic surface over P1(r), with obvious sections (linear
factors). Also, coeff of s^4 is a square. So convert to Jacobian:

q = subst(q,s,x);
read("jacobians");
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,x,x-11/3+ 5*r^2 - 31/3*r^2*(r^2-1) + 35/3*r^2*(r^2-1)^2)
p = subst(p,x,x-11*r^6+33*r^4-33*r^2+11);

y^2 = x^3 + 2*(r^6-r^4-9*r^2+11)*x^2 + (r^2-1)^3*(r^6+r^4+91*r^2-121)*x

it's honestly elliptic with A1 at 0, A5 at 1 and -1, A3 at infinity
A2 at r = +- 2/sqrt(3)
A1 at the roots of r^3-3*r^2+5*r+11, and 
A1 at the roots of r^3+3*r^2+5*r-11

trivial lattice has rank 1 + 5 + 5 + 3 + 2 + 2 +3*1 + 3*1 + 2 = 26.
MW rank can be up to 4.

e = ellinit([0, 2*(r^6-r^4-9*r^2+11), 0, (r^2-1)^3*(r^6+r^4+91*r^2-121),0 ]);

we write down some sections

b = quadgen(44);

2-torsion section  
p0 = [0 , 0];

p1 = [(r-1)*(r+1)^2*(r^3-3*r^2+5*r+11), 2*(r-1)*r^3*(r+1)^2*(r^3-3*r^2+5*r+11)];
p2 = [(r-1)^2*(r+1)*(r^3+3*r^2+5*r-11), 2*(r-1)^2*r^3*(r+1)*(r^3+3*r^2+5*r-11)];
p3 = [11*(r-1)^3*(r+1)^3, 4*b*(r-1)^3*r*(r+1)^3*(3*r^2-4)];

p1 + p2 = p0
rank is at least 2. 

get 2 further sections from the quotient

c = quadgen(-12);

p4 = [ -(r+1)^3*(r^3-3*r^2+5*r+11), 6*c*r*(r+1)^3*(r^3-3*r^2+5*r+11)];

relabel the sections as p3, p4, p1 as 

P1 = [11*(r-1)^3*(r+1)^3, 4*b*(r-1)^3*r*(r+1)^3*(3*r^2-4)];
P2 = [ -(r+1)^3*(r^3-3*r^2+5*r+11), 6*c*r*(r+1)^3*(r^3-3*r^2+5*r+11)];
P3 = [(r-1)*(r+1)^2*(r^3-3*r^2+5*r+11), 2*(r-1)*r^3*(r+1)^2*(r^3-3*r^2+5*r+11)];

height matrix for these is 

[  7/6 , 0 , 0
   0  , 3/2, 0
   0  , 0  ,  11/6 ]

so they're linearly independent. 

So Picard number is either 29 or 30. point counting should settle
this.  another way: look at MW rank quotient by r -> -r and its
quadratic twist these 2 ranks add up to 3, so that's the MW rank here.

So far, NS has discriminant 133056 = 2^6*3^3*7*11. Checked it's 2- and
3-saturated, so this is all of NS.

--------------------------------------
quotient by r - > -r is given by 

z^2 = q = (t^4-2*t^3+t^2)*s^4+(2*t^3+16*t^2-34*t+16)*s^3+(-t^3+t^2+63*t-59)*s^2
                   +(-18*t+70)*s-27

which has highest coeff t^2*(t-1)^2, so convert to jacobian:

we get the elliptic K3 surface 

y^2 = x^3 + 2*(t^3-t^2-9*t+11)*x^2 + (t-1)^3*(t^3+t^2+91*t-121)*x

this has A5 at t = 1, A2 at t = 4/3, D6 at t = infty, and
A1 at the roots of t^3+t^2+91*t-121

root lattice has rank 16 + 2 = 18. MW rank <= 2.

e = ellinit([0, 2*(t^3-t^2-9*t+11), 0,(t-1)^3*(t^3+t^2+91*t-121),0 ]);

again this has a 2-torsion section

p0 = [0, 0]
other sections:

p1 = [-(t-1)*(t-3*b)^2,  2/3*(3-b)*(t-1)*(t-3*b)*(9*t-6-2*b)];
p2 = [-(t-1)*(t+3*b)^2,  2/3*(3+b)*(t-1)*(t+3*b)*(9*t-6+2*b)];

with b = quadgen(-12) = sqrt(-3)

height matrix:

[5/3, 1/6
 1/6  , 5/3]

det = 11/4, so discriminant
11/4*6*3*4*2^3/2^2 = 396

ok, now try the other direction (as a fibration over P1(s)). again
there's a section since highest coeff is s^4

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,x,x+s^4/12+5/6*s^3 + 4/3*s^2);
p = subst(p,x,x/4)*64;

y^2 = x^3 + (s^4 + 10*s^3 + 16*s^2)*x^2 + (12*s^5 + 94*s^4 + 18*s^3)*x + (36*s^6 + 268*s^5 - 27*s^4)

this has E6 at s = 0, A2 at s = -27/4, A6 at s = infinity, 
and A1 at the roots of 2*s^3+14*s^2-6*s+1

root lattice has rank 17 + 2 = 19. MW rank <= 1.

e = ellinit([0,(s^4 + 10*s^3 + 16*s^2),0,(12*s^5 + 94*s^4 + 18*s^3),(36*s^6 + 268*s^5 - 27*s^4)]);

p = [1-4*s, 2*s^3+14*s^2-6*s+1] 

is a section of height 4 - 12/7 - 3/2 = 11/14

So K3 surface is singular, the discriminant of the lattice generated so far
is 3*3*7*2^3*11/14 = 396 = 4*9*11

There are no 2-torsion or 3-torsion sections, and the point p cannot be a 2- or 3-multiple (else the height of the generator would be too small and not possible with the current configuration of fibers). So this is all of NS.

------------------------------------------------------------------

look at the quadratic twist of the quotient

y^2 =  x^3 + 2*t*(t^3-t^2-9*t+11)*x^2 + t^2*(t-1)^3*(t^3+t^2+91*t-121)*x

it has D5 at t = 0, A5 at t = 1, A2 at t = 4/3, 
A1 at the roots of t^3 + t^2 + 91*t - 121, A1 at infinity

so trivial lattice has rank 5+5+2+3+1+2 = 18.

e = ellinit([0,2*t*(t^3-t^2-9*t+11),0,t^2*(t-1)^3*(t^3+t^2+91*t-121),0]);

b = quadgen(44);

p0 = [ 0, 0];
p1 = [ 11*(t-1)^3*t, 4*b*t^2*(t-1)^3*(3*t-4)];

Picard number at least 19. counting points mod 5 and 7 shows it's exactly
19. 
p1 has height 7/12, so disc of NS is 7/12*4*6*2*2^3/4 = 168 so far.
we check it's 2-saturated. so that's all.

---------------------------------------------------------------------------

branch locus has 3 components

(r*s+s-1) = 0
and (r*s-s+1) = 0
are obviously rational. they correspond to D6 -> E7.

third component
(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27) = 0
is also rational. quadratic in s, so gives a conic. set disc = sq, gives param

r = 4*m/(m^2 + 3), s = -(m^2+3)^3/(16*(m-1)*(m+1))

--------------------------------------------------------------------------

special curves

s = -27/4 gives a genus 1 curve , but it has rank 0.

r = +- 1 give rational curves, parametrized by 
s = (m+27)/(2*m-2). But these seem to correspond to abelian 
varieties which are decomposable.

sections

P0 gives 
s = (r^4+27)/(2*(r-1)*(r+1)*(r^2-8))x

Brauer obstruction doesn't vanish identically.

-P1 gives 
s = -(r^8-2*r^7+3*r^6+14*r^5-4*r^4+32*r^3+48*r^2-128*r+64)
 /((r-1)*(r+1)*(r^7-3*r^6+4*r^5+12*r^4+16*r^3-16*r^2-64*r+64))

Brauer obstruction doesn't vanish identically.




==> 44/igusa44.txt <==

 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 = (r+1)^2*s^2*(r*s+s-1)*(r^2*s-s+2)^2;
   A = -s^2*(r^4*s^2+15*r^3*s-43*r^2*s+45*r*s-9*s+9*r^2-30*r+73)/3;
   B1 = s^2*(2*r^9*s^5+6*r^8*s^5-r^7*s^5-19*r^6*s^5-13*r^5*s^5+17*r^4*s^5+21*r^3*s^5
              -r^2*s^5-9*r*s^5-3*s^5+r^8*s^4+6*r^7*s^4+23*r^6*s^4+20*r^5*s^4
              -45*r^4*s^4-74*r^3*s^4+r^2*s^4+48*r*s^4+20*s^4-3*r^7*s^3
              +5*r^6*s^3+5*r^5*s^3+41*r^4*s^3+115*r^3*s^3+11*r^2*s^3-133*r*s^3
              -73*s^3+3*r^6*s^2+6*r^5*s^2+41*r^4*s^2-36*r^3*s^2-47*r^2*s^2
              +166*r*s^2+139*s^2+64*r^2*s-64*r*s-128*s+48)/3;
   B =  s^2*(2*r^6*s^4-63*r^5*s^3+195*r^4*s^3-189*r^3*s^3+81*r^2*s^3-135*r^4*s^2
              +630*r^3*s^2-1533*r^2*s^2+1512*r*s^2-702*s^2+432*r^2*s-1008*r*s
              -160*s-216)/27;
   B2 = s^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = s*(r+1)*(r*s+s-1)*(r^2*s-s+2)*(r^2*s + 1)*r*(r*s-s+1)*(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27);

/*

I10 and denoms

s
r+1
r*s+s-1
r^2*s-s+2

jump at 0

r^2*s + 1

jump at infinity

r
(r*s-s+1)

extra I2 fiber

(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27)

*/

==> 5/5.txt <==

start directly with E8 E7 and add a section of height 5/2 = 4 - 3/2

p = x^3 + x*t^3*(a0 + a1*t) + t^5*(b0 + b1*t + b2*t^2)

section must have 

x = t^2*(x0 + x1*t + x2*t^2)

plugging in, x2 is forced to be a square, and b0 = -a0*x0 is also forced

x2 = h^2;
b0 = -a0*x0;
xs = t^2*(x0 + x1*t + x2*t^2);
ys = t^3*( -(x1^3-12*h^2*x0*x1)/(16*h^3) + (3*x1^2+12*h^2*x0)/(8*h)*t + 3*h*x1/2*t^2 + h^3*t^3)

then we get

a1 = -(3*x1^4-24*h^2*x0*x1^2+48*h^4*x0^2)/(64*h^4);
b2 = -a0*h^2;
b1 = (x1^6-12*h^2*x0*x1^4+48*h^4*x0^2*x1^2-256*a0*h^6*x1-64*h^6*x0^3)/(256*h^6);

set x1 = e*h, and x0 = g + e^2/4

x0 = g + e^2/4;
x1 = e*h;
b0 = -a0*x0;
a1 = -(3*x1^4-24*h^2*x0*x1^2+48*h^4*x0^2)/(64*h^4);
b2 = -a0*h^2;
b1 = (x1^6-12*h^2*x0*x1^4+48*h^4*x0^2*x1^2-256*a0*h^6*x1-64*h^6*x0^3)/(256*h^6);

p = x^3 + x*t^3*(a0 + a1*t) + t^5*(b0 + b1*t + b2*t^2)

scaling x, t by la^2,mu/la gives
a0,e,g,h weights [1,3], [0,1], [0,2], [-1,2]

we know a0 cannot be 0, and we further impose e != 0 (although e = 0 is allowed)
to be able to scale both of these to 1. (e = 0 will just correspond to a 
hypersurface in the moduli space, so this is not a big issue)

p = x^3 + (-3/4*t^4*g^2 + t^3)*x + (-1/4*t^6*g^3 - t^5*g + (-t^7*h^2 - t^6*h - 1/4*t^5))

(this is related to previous param by g = n/16, h = m/1024)

equation of the Hilbert modular surface is 

z^2 = 2*(6250*h^2-4500*g^2*h-1350*g*h-108*h-972*g^5-324*g^4-27*g^3)

to simplify this, complete the quadratic in h, 

h = k + 9*(250*g^2+75*g+6)/6250;

now k = 0 gives -27*(10*g+3)^3*(15*g+2)^2/3125

so set 
k = 3*m*(10*g+3)*(15*g+2)/6250

and solve for g (replace z by n*(10*g+3)*(15*g+2)*3/25

g = -(5*n^2-m^2+9)/30;
k = 3*m*(10*g+3)*(15*g+2)/6250;
h = k + 9*(250*g^2+75*g+6)/6250;

so this is a rational surface (birational to P^2(m,n) )

-----------

branch locus is a genus 0 curve

parametrize as above, by setting n = 0 at the end. we get
(g,h) = ( (m^2 - 9)/30, (m-2)^2*(m+3)^3/12500 )

-------------------

Brumer's family

y^2 + (1+x+x^3+c*(x+x^2))*y 
 = -b*d*x^4 + (b-d-2*b*d)*x^3 + (1-3*b-b*d)*x^2 + (1+3*b)*x + b

computing G2 invariants, and comparing, we recover

g = -1/6*(61+108*b+36*d+30*c+16*b^2*d^2-24*b*c+68*b*d+24*c*d-8*b*c^2*d+24*b*c*d+c^4-6*c^3-c^2)/(2*d+5+4*b*d+2*b+3*c-c^2)^2

h = (103+484*b+34*d+39*c-27*b^3+567*b^2+64*b^4*d^4+16*b^4*d^3+16*b^3*d^4-416*b^3*d^3-24*b^3*d^2-108*b^3*d+b^2*c^3+27*b^2*c^2-252*b^2*c-528*b^2*d^3+456*b^2*d^2+66*b^2*d-b*c^5+9*b*c^4-13*b*c^3-56*b*c^2-27*b*c-216*b*d^3+381*b*d^2+121*b*d+c^5*d-6*c^4*d-c^3*d^2-5*c^3*d+36*c^2*d^2+43*c^2*d+63*c*d^2+147*c*d-52*b*c^3*d^2-63*b*c^3*d+80*b*c^2*d^2-74*b*c^2*d+36*b*c*d^3+96*b*c*d^2+627*b*c*d-48*b^3*c^2*d^3-8*b^3*c^2*d^2+144*b^3*c*d^3-144*b^3*c*d^2-36*b^3*c*d+12*b^2*c^4*d^2+b^2*c^4*d-72*b^2*c^3*d^2+40*b^2*c^3*d-8*b^2*c^2*d^3+152*b^2*c^2*d^2-334*b^2*c^2*d+192*b^2*c*d^3-132*b^2*c*d^2+720*b^2*c*d-b*c^6*d+9*b*c^5*d+b*c^4*d^2-12*b*c^4*d+c^4-6*c^3-4*c^2-27*d^3+81*d^2)/(2*d+5+4*b*d+2*b+3*c-c^2)^5

------------------------------------------------

Wilson's family (section 5.5 of thesis, or equations in section 6 of his Acta Arithmetica paper)

I2 = -2*s2 + 2*z6^2
I4 = (s2 + 2*z6^2)^2/16
I6 = (36*z6*sigma5 - 16*I4*(3*s2-2*z6^2))/64
I10 = sigma5^2/1024

g = -(2*z6^2+s2)/(12*z6^2),
h = sigma5/(64*z6^5)

we check that (7) gives us the same double cover.

-------------------------------------------------


==> 5/igusa5.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = 1;
   A = -3*g^2/4;
   B1 = -(g+1/4);
   B = -(g^3/4 + h);
   B2 = -h^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = h*(8*h-9*g^2)*(6250*h^2-4500*g^2*h-1350*g*h-108*h-972*g^5-324*g^4-27*g^3);

/*

I10: 

h

extra I2 fiber

(8*h-9*g^2)

(6250*h^2-4500*g^2*h-1350*g*h-108*h-972*g^5-324*g^4-27*g^3)

*/


==> 53/53.txt <==

We need an elliptic K3 surface with A8 A6 A1 fibers, and a section
of height 4 - 1/2 - 6/7 - 20/9. 

p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2;

with a,b,c of degrees 4,3,2

section: x has degree at most 1, and is div by t*(t-1). so must be 0
therefore c is a square. but in fact, since y must vanish to order 4 at infinity
we see that c*t^2*(t-1)^2 must have degree 4, and so c is constant. This 
automatically forces b to have degree 2.

a = 1 + a1*t + a2*t^2 + a3*t^3 + e^2*t^4;
b = f*(1 + b1*t + e*t^2);
c = f^2;
p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2;

this has A8 A2 A1 so far. four more orders of vanishing at t = 0:


e = g*h^2/(2*h + 1);
b2 = h;
f = 4*(2*b2*e+e-b2^3-b2^2)/(2*b2+1)^2;
a3 = (-b2^2-b2)*f+2*b2*e;
b1 = b2 - f/2;
a2 = (f^2+(4*b1+4)*f+8*e+4*b1^2)/4;
a1 = 2*b1-f;
a = 1 + a1*t + a2*t^2 + a3*t^3 + e^2*t^4;
b = f*(1 + b1*t + e*t^2);
c = f^2;
p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2;

to simplify the description:

p = subst(p,x,x/(2*h+1)^2)*(2*h+1)^6;
p = subst(p,t,t/h);

short description

a = g^2*t^4 + (4*(h+1)^2 - 2*g)*t^3 + (4*h^2+4*g*h+6*g-3)*t^2 + 2*(8*h^2-4*g*h+8*h+1)*t + (2*h+1)^2;
b = -4*(h-g+1)*( g*(2*h+1)*t^2 + (6*h^2-2*g*h+6*h+1)*t + (2*h + 1)^2);
c = 16*(h-g+1)^2*(2*h+1)^2;

p = x^3 + a*x^2 + 2*b*t*(t-h)*x + c*t^2*(t-h)^2;

To go to E8 E7:
First we do a 2-neighbor step to go to E7 A8.
elliptic parameter is just x, 

q = subst(p,x,u);
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+16*h^2*(h-g+1)^2*(2*h+1)^2/3);
p = subst(p,x,x+t*8*(h-g+1)*(6*h^3-2*g*h^2+14*h^2+9*h+2)/3);
p = subst(p,x,x+t^2*(2*h+3)*(2*h-4*g+3)/3);
p = subst(p,x,x-t^3);

now go to E8 E7 by a 3-neighbor step

elliptic parameter is 

(y + (a0 + a1*t + a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6

w: y + (a0 + a1*t + a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w)$

b0 = 0;
b1 = 0;
a0 = 4*h*(h-g+1)*(2*h+1);
b2 = 0;
b3 = 0;
a1 = (6*h^3-2*g*h^2+14*h^2+9*h+2)/(h*(2*h+1));
b4 = -2*h+2*g-3;
a2 = -(5*h^6+2*g*h^5+26*h^5+g^2*h^4+6*g*h^4+54*h^4+5*g*h^3+57*h^3+g*h^2+32*h^2+9*h +1)/(2*h^3*(h-g+1)*(2*h+1)^3);
b5 = (2*h^4+9*h^3-g*h^2+15*h^2-g^2*h-3*g*h+11*h-2*g+3)/(2*h^2*(h-g+1)*(2*h+1)^2);

q = subst(p-y^2, y, u*t^6 - (a0 + a1*t + a2*t^2)*x - (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5));

q = q*4*h^6*(h-g+1)^2*(2*h+1)^6;
q = subst(q,x,x*t^3)/t^9;
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,t,t/h^3);
p = subst(p,x,x*h^6)/h^18;
p = subst(p,t,t/(2*h+1)^3);
p = subst(p,x,x*(2*h+1)^6)/(2*h+1)^18;
p = subst(p,t,t/(h-g+1));
p = subst(p,x,x*(h-g+1)^2)/(h-g+1)^6;
p = subst(p,t,t*2);
p = subst(p,x,x*2^6)/2^18;

coefficients

{
 S = [ g^2*(h+1)^2*(h^2+g*h+2*h+1)^2 * t^3 
      -(1024*h^4-1792*g*h^3+3264*h^3+784*g^2*h^2-3456*g*h^2+3456*h^2+480*g^2*h
          -1800*g*h+1440*h+144*g^2-360*g+225)/3  * t^4 , 

     -(12*h^10+24*g*h^9+120*h^9+4*g^2*h^8+180*g*h^8+540*h^8-24*g^3*h^7+576*g*h^7
         +1440*h^7+36*g^4*h^6-136*g^3*h^6-75*g^2*h^6+1008*g*h^6+2520*h^6
         +16*g^5*h^5+208*g^4*h^5-318*g^3*h^5-226*g^2*h^5+1008*g*h^5+3024*h^5
         +12*g^6*h^4+44*g^5*h^4+457*g^4*h^4-404*g^3*h^4-285*g^2*h^4+504*g*h^4
         +2520*h^4+28*g^5*h^3+494*g^4*h^3-316*g^3*h^3-156*g^2*h^3+1440*h^3
         +281*g^4*h^2-168*g^3*h^2-5*g^2*h^2-144*g*h^2+540*h^2+84*g^4*h
         -62*g^3*h+30*g^2*h-72*g*h+120*h+12*g^4-12*g^3+9*g^2-12*g+12)/3  * t^5
     -2*(34496*h^6-86016*g*h^5+139392*h^5+68352*g^2*h^4-281376*g*h^4+247104*h^4
             -18496*g^3*h^3+173376*g^2*h^3-390528*g*h^3+247104*h^3
             +1728*g^4*h^2-33120*g^3*h^2+164592*g^2*h^2-274752*g*h^2
             +142560*h^2-9504*g^3*h+56160*g^2*h-89748*g*h+42768*h+5616*g^2
             -10692*g+5103)/27  *  t^6
      -1024*(h-g+1)^2  * t^7
   ]
}

double cover is given by 

z^2 = q = -27*h^4*g^4 -2*h^3*(13*h^2+9*h+9)*g^3 
     -(11*h^6+138*h^5+383*h^4+506*h^3+353*h^2+120*h+16)*g^2
     -2*(h+1)^2*(52*h^4+99*h^3+65*h^2+19*h+2)*g
     -(h+1)^4*(44*h^3+76*h^2+40*h+7) 

can't seem to find any sections over Q (though there are over Qbar, since
coeff of g^4 is a square).

convert to jacobian and compute picard number 

q = subst(q,g,x);
read("jacobians");
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(subst(p,h,-1/(t+1)),x,x/(t+1)^6)*(t+1)^18;
p = subst(p,x,x+1/3-6*t+55/3*t^2 + 106/3*t^3 -179/3*t^4  +8*t^5 -16/3*t^6);


p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(subst(p,h,-1/(u+1)),x,x/(u+1)^6)*(u+1)^18;
p = subst(subst(p,u,1/t),x,x/t^6)*t^18;
p = subst(p,x,x+t^6/3-6*t^5+55/3*t^4 + 106/3*t^3 -179/3*t^2  +8*t -16/3);

y^2 = x^3 + (t^6-18*t^5+55*t^4+106*t^3-179*t^2+24*t-16)*x^2
     -8*(t-1)*t^2*(37*t^5-471*t^4-140*t^3+1121*t^2-309*t+248)*x
     -16*(t-1)^2*t^4*(196*t^5-2797*t^4+2712*t^3+8606*t^2-3084*t+3115)

this has A6 at infty, A3 at 0, A2 at t = 1, 
A1 at roots of 7*t^3 - 99*t^2 + 104*t - 32, 
A2 at roots of t^5 - 11*t^4 - 11*t^3 + 6*t^2 - 3*t - 9

trivial lattice has rank 6+3+2+1*3+2*5+2 = 26. MW rank <= 4.
Are there any nontrivial sections?

e = ellinit([0, (t^6-18*t^5+55*t^4+106*t^3-179*t^2+24*t-16), 0, -8*(t-1)*t^2*(37*t^5-471*t^4-140*t^3+1121*t^2-309*t+248), -16*(t-1)^2*t^4*(196*t^5-2797*t^4+2712*t^3+8606*t^2-3084*t+3115)]);

find  sections

p1 = [ -4*(7*t^6-106*t^5+189*t^4+202*t^3-778*t^2+342*t-216)/53,  4*(5*t-3)*(7*t^3-99*t^2+104*t-32)*(t^5-11*t^4-11*t^3+6*t^2-3*t-9)/(53*b)];

p2 = [ -4*(49*t^6-63*t^5+99*t^4+162*t^3-351*t^2+162*t-108)/27, 4*t*(637*t^8-378*t^7-1485*t^6+3186*t^5-1755*t^4-1782*t^3+3942*t^2-243*t-972)/(81*c)];

with 
b = sqrt(53) = quadgen(4*53)
c = sqrt(-3) = quadgen(-12);

these are obviously orthogonal. Hence get MW rank >= 2.

Oda says Picard number is 28, so MW rank must be 2.
heights matrix is [7/6, 0; 0, 21/4]

NS has discriminant 1000188 = 2^2*3^6*7^3
Checked it is saturated at 2,3,7, so this is all.

---------------------------------------------------------------------

branch locus

is a curve of genus 1, with rational points. the transformation

h = -(x^2-x+1)*(x^2+3*x+3)/((x+1)*(2*x+1)*y + x^4+3*x^3+5*x^2+3)
g = ((x^5-x^4+4*x^3-4*x^2+x+1)*y + x^2*(x^6-x^5+2*x^4+2*x^3-x+1))
   /((x^2-x+1)^2*((x+1)*(2*x+1)*y + x^4+3*x^3+5*x^2+3))


transforms it to the elliptic curve
y^2 + x*y + y = x^3 - x^2

this has conductor 53 and is X_0(53)/< w > where w is the Atkin-Lehner
involution.

------------------------------------------------------------------------

special curves

the only specialization of g or h which is not in the bad locus is 
g = 1/2, and it only gives a genus 2 curve.

can't find any sections of the genus 1 fibration, so can't pull back the 
sections on the jacobian.



==> 53/igusa53.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = g^2*(h+1)^2*(h^2+g*h+2*h+1)^2;
   A = -(1024*h^4-1792*g*h^3+3264*h^3+784*g^2*h^2-3456*g*h^2+3456*h^2+480*g^2*h
          -1800*g*h+1440*h+144*g^2-360*g+225)/3;
   B1 = -(12*h^10+24*g*h^9+120*h^9+4*g^2*h^8+180*g*h^8+540*h^8-24*g^3*h^7+576*g*h^7
         +1440*h^7+36*g^4*h^6-136*g^3*h^6-75*g^2*h^6+1008*g*h^6+2520*h^6
         +16*g^5*h^5+208*g^4*h^5-318*g^3*h^5-226*g^2*h^5+1008*g*h^5+3024*h^5
         +12*g^6*h^4+44*g^5*h^4+457*g^4*h^4-404*g^3*h^4-285*g^2*h^4+504*g*h^4
         +2520*h^4+28*g^5*h^3+494*g^4*h^3-316*g^3*h^3-156*g^2*h^3+1440*h^3
         +281*g^4*h^2-168*g^3*h^2-5*g^2*h^2-144*g*h^2+540*h^2+84*g^4*h
         -62*g^3*h+30*g^2*h-72*g*h+120*h+12*g^4-12*g^3+9*g^2-12*g+12)/3;
   B = -2*(34496*h^6-86016*g*h^5+139392*h^5+68352*g^2*h^4-281376*g*h^4+247104*h^4
             -18496*g^3*h^3+173376*g^2*h^3-390528*g*h^3+247104*h^3
             +1728*g^4*h^2-33120*g^3*h^2+164592*g^2*h^2-274752*g*h^2
             +142560*h^2-9504*g^3*h+56160*g^2*h-89748*g*h+42768*h+5616*g^2
             -10692*g+5103)/27;
   B2 = -1024*(h-g+1)^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus =  g*(h+1)*(h-g+1)*(h^2+g*h+2*h+1)*(2*h+1)*(4*h^3-2*g*h^2+10*h^2-g^2*h-3*g*h+9*h-2*g+3)*(2*h^2-g*h+3*h+1)*(4*h-2*g+3)*(4*h^5+g^2*h^4+12*h^4+2*g*h^3+20*h^3-2*g*h^2+17*h^2+6*h+1)*(44*h^7+11*g^2*h^6+104*g*h^6+252*h^6+26*g^3*h^5+138*g^2*h^5+406*g*h^5+608*h^5+27*g^4*h^4+18*g^3*h^4+383*g^2*h^4+630*g*h^4+799*h^4+18*g^3*h^3+506*g^2*h^3+496*g*h^3+616*h^3+353*g^2*h^2+210*g*h^2+278*h^2+120*g^2*h+46*g*h+68*h+16*g^2+4*g+7);

/*

I10 and denominators:

g
h+1
h-g+1
(h^2+g*h+2*h+1)

jump at 0

(2*h+1)
(4*h^3-2*g*h^2+10*h^2-g^2*h-3*g*h+9*h-2*g+3)

jump at infinity

(2*h^2-g*h+3*h+1)

jump at t = h

(4*h-2*g+3)
(4*h^5+g^2*h^4+12*h^4+2*g*h^3+20*h^3-2*g*h^2+17*h^2+6*h+1)

extra I2 fiber

(44*h^7+11*g^2*h^6+104*g*h^6+252*h^6+26*g^3*h^5+138*g^2*h^5+406*g*h^5
            +608*h^5+27*g^4*h^4+18*g^3*h^4+383*g^2*h^4+630*g*h^4+799*h^4
            +18*g^3*h^3+506*g^2*h^3+496*g*h^3+616*h^3+353*g^2*h^2+210*g*h^2
            +278*h^2+120*g^2*h+46*g*h+68*h+16*g^2+4*g+7)

*/


==> 56/56.txt <==
Want A8 D6 A1 at 0, infinity, 1 respectively, and a section of height
7/9 = 4 - 1 - 20/9.

start with 

p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

with a,b,c of degrees 3,2,1
so far this has D6 at infinity, A3 at t = 0 and A1 at t = 1
We need b^2 - ac divisible by t^2 (at least), and since a(0)
must be a square, can scale it to 1 . 

c = e^2*(1-t) + e^2*r*t;
b = (1-t)*(e + b1*t) + b0*t;
a = (1-t)*(1 + a1*t + a2*t^2) + a0*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

so far A4 at t = 0.

solve for b1, b0, to get A6 at t = 0. Then the next equation gives 
something complicated, so subsitute a1 = s - a0 + r (some analysis 
shows s cannot be 0, else forcing A8 automatically forces A9). 
then solve for a0. The next gives a quadratic equation for a2, which we
solve to get a discriminant in the square class of e*s*(s+2). 
So set e = v^2*s*(s+2) and then solve for a2.

e = v^2*s*(s+2);
a2 = s*(2*v*s^2-r*s-4*v^2*s+4*v*s+s-8*v^2)/4;
a0 = (s^3+(2*r+2)*s^2+(4*r-8*e-4*a2)*s-8*e-8*a2)/(4*s);
a1 = s - a0 + r;
b0 = -e*(r^2-2*a1*r-2*a0*r-4*r-4*e-4*a2+a1^2+2*a0*a1+a0^2-4*a0)/8;
b1 = (r*e+(a1+a0)*e-2*b0)/2;
c = e^2*(1-t) + e^2*r*t;
b = (1-t)*(e + b1*t) + b0*t;
a = (1-t)*(1 + a1*t + a2*t^2) + a0*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

parameters so far: r,s,v.

Now we need to impose a section of height 4 - 1 - 20/9
must have x = v^2*s*(s+2)*t^2 -v^2*s*(s+2)^2/2*t^3. plugging this in 
gives r = 2*v^2*s+2*v*s+4*v^2+4*v+1

finally, rationality of the D6 components gives us that -(v+1)*s*(3*v*s-s+8*v)
must be a square. So we set

v = -(g^2-1)*s/((g^2+3)*s+8)

finally, simplification of the branch locus suggests
 s = 2/w 
with 
w = (g^2 - 1)/(2*h) - 1;

this introduces denominators in p. scaling t and x appropriately we get 
the following Weierstrass cubic.

la = (2*h - g^2 + 1);
mu = -2*h;
c = -(g^2-1)^2*( 4*(g^2-1)*t-(h+2)^2);
b = (g^2-1)*( 2*(g^2-1)*t^2 -(h^2+4*h-4*g^2+8)*t - (h+2)^2 );
a = (g^2-1)^2*t^3+ (h+2)*(h-2*g^2+4)*t^2 + 2*(h^2+4*h-2*g^2+6)*t + (h+2)^2;
p = x^3 + a*x^2 + 2*b*t^2*(la*t - mu)*x + c*t^4*(la*t - mu)^2;

this has D6 at infinity, A8 at 0 and A1 at mu/la.

to go to E8 E7:

we first go to A8E7 by a 2-neighbor step. the elliptic parameter is 

(x - 2*(g-1)*(2*h-g^2+1)*t*(t-mu/la))/(t-mu/la);

q = subst(p,x,u*(t-mu/la) + 2*(g-1)*(2*h-g^2+1)*t*(t-mu/la))/(t-mu/la)^2;
q = q*(2*h-g^2+1)^2;
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x+(g-1)^2*(h+2)^2*(2*h-g^2+1)^4/3);
p = subst(p,x,x+t*(g-1)*(2*h-g^2+1)^3*(g*h^2+4*g*h+2*g^2+4*g-2)/3);
p = subst(p,x,x+t^2*(2*h-g^2+1)^2*(h^2+4*g^2*h+6*g^3+2*g^2-6*g+2)/12);
p = subst(p,t,t*(2*h-g^2+1));
p = subst(p,x,x*(2*h-g^2+1)^4)/(2*h-g^2+1)^12;

next we do a 3-neighbor step to E8 E7

elliptic parameter is (y + quadratic(t) x + quintic(t))/t^6

to simplify first shift x further so A8 is nicer

p = subst(p,x,x -(g+1)^2/4*t^3);

let w = y + (b0 + b1*t + b2*t^2)*x + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4+ a5*t^5);
get 

in maxima:

a5 : (g+1)^2*(2*h^3+2*g^2*h^2+2*h^2-g^3*h-3*g^2*h+g*h+3*h+2*g^3-2*g^2-2*g+2)
    /(32*(h+2)^2)$
b2 :  -(g+1)*(h^4+4*h^3-2*g*h^2+6*h^2-8*g*h+8*h+4*g^2-8*g+4)/(8*(h+2)^3)$
a4 : -(g+1)^2*(h+g^2+2*g-1)/8$
b1 : (g*h^2+4*g*h+2*g^2+4*g-2)/(2*(h+2))$
a3 : 0$
a2 : 0$
b0 : (g-1)*(h+2)$
a1 : 0$
a0 : 0$
 
q : ev(p-y^2,y = t^6*u - (b0 + b1*t + b2*t^2)*x - (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4+ a5*t^5))$
q : ev(q,x=x*t^3)/t^9$
q: num(q)$

write this to disk and read it back in gp.

read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,t,t/(h+2)^3);
p = subst(p,x,x*(h+2)^6)/(h+2)^18;
p = subst(p,t,t/2^6);
p = subst(p,x,x*2^6)/2^18;

this gives 
{
 S = [ -2*(g-1)^3*(g+1)^4*h^2*(h-g+1)^2*(2*h-g^2+1) *  t^3
   -(h^4+8*g^2*h^3+52*g^4*h^2+120*g^3*h^2+40*g^2*h^2-120*g*h^2-68*h^2+120*g^5*h
     +376*g^4*h+240*g^3*h-272*g^2*h-360*g*h-72*h+36*g^6+240*g^5+580*g^4
     -820*g^2-240*g+220)/3  *  t^4 , 

  2*(g-1)^3*(g+1)^4
   *(2*h^7-17*g^2*h^6-28*g*h^6+5*h^6+8*g^4*h^5+34*g^3*h^5-12*g^2*h^5-54*g*h^5
        +32*h^5-3*g^6*h^4+2*g^5*h^4-6*g^4*h^4+30*g^3*h^4-57*g^2*h^4-64*g*h^4
        +98*h^4-4*g^6*h^3+48*g^4*h^3+128*g^3*h^3-204*g^2*h^3-144*g*h^3+176*h^3
        -8*g^6*h^2-104*g^5*h^2+76*g^4*h^2+312*g^3*h^2-232*g^2*h^2-208*g*h^2
        +164*h^2+24*g^7*h+24*g^6*h-168*g^5*h+24*g^4*h+264*g^3*h-120*g^2*h
       -120*g*h+72*h-12*g^8+24*g^7+24*g^6-72*g^5+72*g^3-24*g^2-24*g+12)/3 * t^5
  + 2*(h^6+12*g^2*h^5-114*g^4*h^4-252*g^3*h^4+60*g^2*h^4+252*g*h^4+114*h^4
      -368*g^6*h^3-1260*g^5*h^3-1140*g^4*h^3+504*g^3*h^3+1560*g^2*h^3
      +756*g*h^3+108*h^3-108*g^8*h^2-1008*g^7*h^2-5898*g^6*h^2-7560*g^5*h^2
      +4158*g^4*h^2+12096*g^3*h^2+3858*g^2*h^2-3528*g*h^2-1770*h^2-648*g^8*h
      -7056*g^7*h-17880*g^6*h-6048*g^5*h+24072*g^4*h+25200*g^3*h-168*g^2*h
      -12096*g*h-5184*h-3240*g^8-10080*g^7-5608*g^6+8064*g^5+9960*g^4
      +10080*g^3+5640*g^2-8064*g-6688)/27  * t^6
  -8*(g-1)^3 * t^7
 ]
}

The equation of the double cover is 

z^2 = (2*h-g^2+1)*(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3-40*g^2*h^2+104*h^2-160*g^2*h+192*h+64*g^4-144*g^2+80)

this is general type.

------------------------------------------------------------------------

quotient under g -> -g is (setting f = g^2)

z^2 = p = -64*f^3+(-27*h^4-72*h^3+40*h^2+288*h+208)*f^2
       +(52*h^5+182*h^4+16*h^3-464*h^2-640*h-224)*f+4*h^6-20*h^5-59*h^4
       +184*h^3+488*h^2+352*h+80

this is almost in Weierstrass form.

p = subst(p,f,-x/64)*16^3;
p = subst(p,x,x-64-128*h);

this gives 

x^3+(-27*h^4-72*h^3+40*h^2-96*h+16)*x^2+(3584*h^5+10240*h^4-2048*h^3)*x

there's a 2-torsion section p0.
this has A5 at 0 and infinity, A3 at h = -2, A2 at h = 2/9, A1 at roots of 
7*h^2 + 20*h - 4. (i.e. at (-10 +- 8*sqrt(2))/7). trivial lattice has
rank 5 + 5 + 3 + 2 + 1 + 1 + 2 = 19, discriminant 432*4.

we find another section p1 given by x = 128*h, y = 128*h*(h+2)^2 is a
section of height 4 - 5/6 - 2*2/4 - 9/6 = 2/3.  So get a singular K3
surface with NS lattice of discriminant -288.  

Rank is 1, P1 is not divisible by 3 (else height of that section would
have to be 2/27 which is not possible with fiber config). Can it be
divisible by 2?  need section of height 1/6. checking possibilities,
it seems this cannot happen either.

------------------------------------------------------------------

next, analyze twist of the quotient 

z^2 = p = -64*f^4+(-27*h^4-72*h^3+40*h^2+288*h+208)*f^3
       +(52*h^5+182*h^4+16*h^3-464*h^2-640*h-224)*f^2
       +(4*h^6-20*h^5-59*h^4+184*h^3+488*h^2+352*h+80)*f;

p = subst(p,f,1/f)*f^4;
p = subst(p,f,x/((2*h+1)*(2*h+5)*(h^2-4*h-4)^2))*((2*h+1)*(2*h+5)*(h^2-4*h-4)^2)^2
p = subst(p,x,x+80+192*h+104*h^2+38*h^3+13*h^3*(h+2) + 36*h^3*(h+2)^2 + 4*h^3*(h+2)^2*(9*h-2));
p = subst(p,x,x-36*h^6-170*h^5-280*h^4-200*h^3);

y^2 = p = x^3 + (58*h^5+149*h^4-56*h^3-152*h^2-64*h+16)*x^2
          + 8*h^3*(2*h+5)*(h^2-4*h-4)^2*(7*h^2+20*h-4)*x

this has D4 at infinity, A5 at 0, A3 at -2, A1 at h = -1/2 and -5/2, 
 A2 at h = 2/9, A3 at h = 2 +- 2*sqrt(2), A1 at h = (-10 +- 8*sqrt(2))/7

trivial lattice has rank 26, so MW rank can be up to 4.

b = quadgen(56) = sqrt(14);
c = quadgen(-4) = sqrt(-1);

e = ellinit([0,(58*h^5+149*h^4-56*h^3-152*h^2-64*h+16),0,8*h^3*(2*h+5)*(h^2-4*h-4)^2*(7*h^2+20*h-4),0]);

2-torsion section.
p0 = [0,0] 


p1 = [-56*h^3*(h^2-4*h-4), 16*b*h^3*(2*h+1)*(9*h-2)*(h^2-4*h-4) ];
p2 = [ -8*h^3*(7*h^2+20*h-4), 64*c*h^3*(2*h+1)*(7*h^2+20*h-4)];
p3 = [ 4*h^2*(7*h^2+20*h-4), 4*h^2*(h+2)^2*(2*h+1)*(7*h^2+20*h-4)];

height matrix 
[5/6, 0, 9
  0 , 2, 0
  0,  0, 7/6];

point counting mod 11 and 29 shows MW rank is at most 29. So it's exactly 29.
disc of NS so far is 35840 = 2^10*5*7

checked it's 2-saturated. so this is all.

--------------------------------------------------------------------

branch locus:

(2*h-g^2+1)*(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3
  -40*g^2*h^2+104*h^2-160*g^2*h+192*h+64*g^4-144*g^2+80)

Easy component corresponds to D6 and A1 fibers merging and becoming a D8 fiber.

Second component is the usual (I2 fiber) one. It is also a rational curve.
To parametrize, set g^2 = f, get a quadratic for f whose discriminant is
(9*h-2)/(h-2) up to squares. So set h = (2*r^2-2)/(r^2-9) and factor the 
original equation into two factors. Pick one; it's quadratic in g. Discriminant
is -(3*r-7)/(r+3) up to squares. 

(g,h)  = (s*(s^4+22*s^2-7)/(3*s^2+1)^2, -(s-1)*(s+1)*(s^2-5)/(2*(3*s^2+1)))

gives the parametrization

--------------------------------------------------------------------------

special curves

h = 27*(g^2-1)/50 gives a genus 1 curve 
z^2 = (3159*g^4+13082*g^2-6241)

which has rational points (e.g. g = 1, z = 100)
its Jacobian has rank 1. 

Brauer obstruction seems to vanish on rational points, though
it's far from apparent how to prove this.

h = 0: leads to z^2 = 5 - 4*g^2  (has rational points)
but it's in bad locus.

h = 2: leads to z^2 = 5-g^2 (has rational points)
but is in bad locus.

h = -2 :leads to z^2 = -g^2 - 3 (no rational points)
and is also in bad locus anyway.

h = 2/9: leads to the rational curve
z^2 = 13 - 9*g^2  (has rational points)

parametrization g = (m^2 - 4*m -9)/(m^2 + 9)

Brauer obstruction vanishes identically.

h = -1/2: leads to z^2 =  -1024*g^4+1301*g^2-196
this has a rational point at g = 1. 
Jacobian has minimal model params [1,1,0,-85438,-8366732] and rank 1.

Brauer obstruction doesn't always vanish.

h = -5/2: leads to the genus 1 curve
z^2 = -1024*g^4-3067*g^2+4116

whose Jacobian has minimal model params [1,1,0,857728,-571647744] and rank 1
Again, Brauer obstruction doesn't vanish identically.

pullback of some sections from quotient

p1 + p0 gives

g^2 = -(7*h^4+20*h^3-4*h^2-32*h-16)/16
has rational points (e.g. h=0)
jacobian has rank 2.
Brauer obstruction doesn't always vanish

2*p1 gives

g^2 = -(49*h^4-112*h^3+64*h^2-32*h-16)/16
this also has rational points
jacobian has rank 1.
Brauer obstruction doesn't vanish identically.

don't seem to get any curves of genus 0 or 1 from sections
on twist of quotient.

from looking at plot:

another curve h = -1-g, but this is in bad locus. (h-g+1) -> h+g+1 under the
involution (g,h) -> (-g,h).

--------------------------------------------------------------------------------




==> 56/igusa56.txt <==


 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 =  -2*(g-1)^3*(g+1)^4*h^2*(h-g+1)^2*(2*h-g^2+1);
   A = -(h^4+8*g^2*h^3+52*g^4*h^2+120*g^3*h^2+40*g^2*h^2-120*g*h^2-68*h^2+120*g^5*h
     +376*g^4*h+240*g^3*h-272*g^2*h-360*g*h-72*h+36*g^6+240*g^5+580*g^4
     -820*g^2-240*g+220)/3;
   B1= 2*(g-1)^3*(g+1)^4
   *(2*h^7-17*g^2*h^6-28*g*h^6+5*h^6+8*g^4*h^5+34*g^3*h^5-12*g^2*h^5-54*g*h^5
        +32*h^5-3*g^6*h^4+2*g^5*h^4-6*g^4*h^4+30*g^3*h^4-57*g^2*h^4-64*g*h^4
        +98*h^4-4*g^6*h^3+48*g^4*h^3+128*g^3*h^3-204*g^2*h^3-144*g*h^3+176*h^3
        -8*g^6*h^2-104*g^5*h^2+76*g^4*h^2+312*g^3*h^2-232*g^2*h^2-208*g*h^2
        +164*h^2+24*g^7*h+24*g^6*h-168*g^5*h+24*g^4*h+264*g^3*h-120*g^2*h
       -120*g*h+72*h-12*g^8+24*g^7+24*g^6-72*g^5+72*g^3-24*g^2-24*g+12)/3;
   B = 2*(h^6+12*g^2*h^5-114*g^4*h^4-252*g^3*h^4+60*g^2*h^4+252*g*h^4+114*h^4
      -368*g^6*h^3-1260*g^5*h^3-1140*g^4*h^3+504*g^3*h^3+1560*g^2*h^3
      +756*g*h^3+108*h^3-108*g^8*h^2-1008*g^7*h^2-5898*g^6*h^2-7560*g^5*h^2
      +4158*g^4*h^2+12096*g^3*h^2+3858*g^2*h^2-3528*g*h^2-1770*h^2-648*g^8*h
      -7056*g^7*h-17880*g^6*h-6048*g^5*h+24072*g^4*h+25200*g^3*h-168*g^2*h
      -12096*g*h-5184*h-3240*g^8-10080*g^7-5608*g^6+8064*g^5+9960*g^4
      +10080*g^3+5640*g^2-8064*g-6688)/27;
   B2 = -8*(g-1)^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (g-1)*(g+1)*h*(h-g+1)*(2*h-g^2+1)*(h-2)*(h+2)*(h+g^2+1)*g*(2*h^2-g^2*h+9*h+4*g^2+4)*(16*h^4-2*g^2*h^3+2*h^3+g^4*h^2+6*g^2*h^2-7*h^2-4*g^4*h+4*h+4*g^4-8*g^2+4)*(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3-40*g^2*h^2+104*h^2-160*g^2*h+192*h+64*g^4-144*g^2+80);

/*

I10 and denoms

(g-1)
(g+1)
h
(h-g+1)
(2*h-g^2+1)

jump at t= 0

(h-2)
(h+2)
(h+g^2+1)

jump at t= infinity

g

jump at t = -2*h/(2*h + (-g^2 + 1))

(2*h^2-g^2*h+9*h+4*g^2+4)
(16*h^4-2*g^2*h^3+2*h^3+g^4*h^2+6*g^2*h^2-7*h^2-4*g^4*h+4*h+4*g^4-8*g^2+4)

extra I2 fiber

(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3-40*g^2*h^2+104*h^2-160*g^2*h+192*h
      +64*g^4-144*g^2+80)

*/


==> 57/57.txt <==
we want E6 A7 A2 with section of height 57/72 = 19/24 = 4 - 4/3 - 3*5/8

p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2

with a,b,c each of degree 2. so far this has A3 at 0, A1 at 1 and E6 at infinity
we need b^2 - ac congruent to 0 mod t^2*(t-1) to make it A5 A2

We also want a (and hence c) to be nonzero squares at t = 0 and t = 1. 
We can assume a(0) = 1.

So fix b and c, and solve for a = b^2/c mod t^3 - t^2.
We can write c = e^2*(1-t) + t*linear(t) = e^2*(1-t) + e^2*t*(c1*(1-t) + c2*t)
and c2 must be a square, say r^2.

 x;
 t;
 c = e^2*(1-t) + e^2*c1*t*(1-t) + e^2*r^2*t^2;
 b = e*(1-t) + e*b1*t*(1-t) + e*r*s*t^2;
 a = (b^2/c) % (t^3-t^2);

 p = x^3 + a*x^2 + 2*b*(t^3-t^2)*x + c*(t^3-t^2)^2

now to get A7 we solve for e = (b1-c1)^2 - (r-s)^2 and then a more complicated equation, which we may simplify by setting b1 = c1 + v, r = s + w, w = h*v
 
 x;
 t;
 c1 = (1-3*h^2)*v - 2*h*s - h^2;
 w = h*v;
 e = v^2 - w^2;
 b1 = c1 + v; 
 r = s + w;
 c = e^2*(1-t) + e^2*c1*t*(1-t) + e^2*r^2*t^2;
 b = e*(1-t) + e*b1*t*(1-t) + e*r*s*t^2;
 a = (s^2 + c1 - 2*b1)*t^2 + (-c1 + 2*b1 - 1)*t + 1;

 p = x^3 + a*x^2 + 2*b*(t^3-t^2)*x + c*(t^3-t^2)^2

now to add a section of the right height, it must be given by 
x = v^2*(1-h^2)*t^2. solving for this condition, we get

 x;
 t;
 f = g^2 + 1/4;
 s = g - h*f;
 v = f - 1/2;
 c1 = (1-3*h^2)*v - 2*h*s - h^2;
 w = h*v;
 e = v^2 - w^2;
 b1 = c1 + v; 
 r = s + w;
 c = e^2*(1-t) + e^2*c1*t*(1-t) + e^2*r^2*t^2;
 b = e*(1-t) + e*b1*t*(1-t) + e*r*s*t^2;
 a = (s^2 + c1 - 2*b1)*t^2 + (-c1 + 2*b1 - 1)*t + 1;

 p = x^3 + a*x^2 + 2*b*(t^3-t^2)*x + c*(t^3-t^2)^2

[
more succinctly ,
a = t*(t-1)*((g^2-1/4)*(h^2-3)+2*g*h) + ((g^2+1/4)*h - g)^2*t^2 - t + 1;

b = -(2*g-1)^2*(2*g+1)^2*(h-1)*(h+1)/16* 
  ( (1-t)  -((g^2-1/4)*(h^2-2)+2*g*h)*t*(1-t) - (g-h/2)*((g^2+1/4)*h - g)*t^2 );

c = (2*g-1)^4*(2*g+1)^4*(h-1)^2*(h+1)^2/256 * 
  ( (1-t) + (g-h/2)^2*t^2 + t*(1-t)*((g - h/2)^2  - (g*h+1/2)^2 ));
]

(g,h) -> (-g,-h) preserves the Weierstrass equation, so it's is an involution.

to go to E8 E7:
first to to A7 E8 by a 3-neighbor step

change param on base so E6 is at 0.
 p: ev(p,x = x-(2*g-1)^2*(2*g+1)^2*(h-1)*(h+1)/16*t^2)$
 q: ev(p,x=x/u^4,t=1/u)*u^12$
 q: ev(q,u = t)$

elliptic param is 
(y + quadratic(t)*x + quintic(t) )/(t^4*(t-1)^2)

write it as 
(y+(a0*t^2+a1*t+a2)*x+b0*t^6+b1*t^5+b2*t^4+b3*t^3+b4*t^2+b5*t)/(t^4*(t^2-2*t+1))

then we obtain 

a0: 0$
b0: 0$
b1: 0$
b2: (2*g-1)^2*(2*g+1)^2*(h-1)*(h+1)*(2*g*h+1)/32$
a1: (8*h*g^3-12*h^2*g^2+8*g^2-10*h*g+h^2-4)/(4*(2*h*g+1))$
b3: -(h-1)*(h+1)*(2*g-1)^2*(2*g+1)^2*(4*g^2+3)/64$
b5: (h-1)*(h+1)^2*(2*g-1)^3*(2*g+1)^2*(2*h*g+2*g-h+3)/(64*(2*h*g+1))$
a2: -(8*h^2*g^3+8*h*g^3-12*h^2*g^2-4*h*g^2+8*g^2+2*h^2*g-10*h*g-4*g+h^2+h-4)/(4*(2*h*g+1))$
b4: (h-1)*(h+1)^2*(2*g-1)^3*(2*g+1)^2*(4*h*g^2-4*h*g+h-4)/(64*(2*h*g+1))$

q: ev(q-y^2, y = w*(t-1)^2*t^4 - ((a0 + a1*t + a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5)))$

q: num(q)$

q: ev(q,x = t^2*((h-1)*(h+1)*(2*g-1)^2*(2*g+1)^2/16 + x*(t-1)))/(t^6*(t-1)^3)$

write this to disk and read it back into gp

read("jacobians");
p = jac3(q);
p = subst(p,w,t);
p = subst(p,x,x+4096*(2*g-1)^6*(2*g+1)^4*(h-1)^2*(h+1)^4*(2*g*h+1)^2*(2*g*h-h+2*g+3)^2/3);
{
p = subst(p,x,x-t*65536*(2*g-1)^3*(2*g+1)^2*(h-1)*(h+1)^2*(2*g*h+1)^3
           *(8*g^3*h^3-4*g^2*h^3-2*g*h^3+h^3+8*g^3*h^2+28*g^2*h^2-10*g*h^2
                      -3*h^2-24*g^3*h-36*g^2*h+38*g*h+9*h-24*g^3-36*g^2-50*g
                      -11)/3);
}
{
p = subst(p,x,x-t^2*1048576*(2*g*h+1)^4
             *(32*g^4*h^2+96*g^3*h^2-24*g*h^2-6*h^2-64*g^3*h+48*g^2*h-12*h
                         -48*g^4-40*g^2+9)/3);
}
p = subst(p,x,x*(2*g*h+1)^2)/(2*g*h+1)^6;
p = subst(p,t,t/(2*g*h+1));
p = subst(p,t,t*(2*g-1)^3*(2*g+1)^2*(h-1)*(h+1)^2);
p = subst(p,x,x*(2*g-1)^6*(2*g+1)^4*(h-1)^2*(h+1)^4)/((2*g-1)^6*(2*g+1)^4*(h-1)^2*(h+1)^4)^3;
p = subst(p,t,t/16);
p = subst(p,x,x*2^12)/2^36;
p = subst(p,x,x+(2*g-1)^4*(2*g+1)*(h-1)*t^3);

now to go to E8 E7 elliptic parameter is just 
x/t^4

q = subst(p,x,u*t^4)/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x/4)*64;

coefficients are

{
S = [ -4*(2*g*h-h+2*g+3)^2 * t^3 
 -((256*g^8+7680*g^7+8448*g^6-1920*g^5-7584*g^4-4320*g^3+528*g^2+1080*g+225)*h^4
 +(-7168*g^7-3840*g^6+6912*g^5-4800*g^4-9024*g^3-720*g^2+2064*g+540)*h^3
 +(-7680*g^7-10752*g^6-1920*g^5+3840*g^4+2400*g^3+96*g^2-360*g)*h^2
 +(6144*g^7+3840*g^6-5632*g^5+4800*g^4+8064*g^3+720*g^2-1632*g-540)*h+3072*g^6
 +3840*g^5+2560*g^4+1920*g^3-192*g^2-720*g-144)/3  * t^4  ,

  (192*g^6*h^6-192*g^5*h^6-48*g^4*h^6+96*g^3*h^6-12*g^2*h^6-12*g*h^6+3*h^6
            +384*g^6*h^5+1152*g^5*h^5-1248*g^4*h^5-192*g^3*h^5+360*g^2*h^5
            -24*g*h^5-18*h^5+64*g^6*h^4+2240*g^5*h^4+2032*g^4*h^4-2016*g^3*h^4
            -516*g^2*h^4+300*g*h^4+33*h^4-256*g^6*h^3-768*g^5*h^3+4160*g^4*h^3
            +2176*g^3*h^3-1392*g^2*h^3-240*g*h^3-36*h^3+64*g^6*h^2
            +3008*g^5*h^2+240*g^4*h^2-2272*g^3*h^2-1412*g^2*h^2+252*g*h^2
            +657*h^2+384*g^6*h+5248*g^5*h+4640*g^4*h+320*g^3*h-5400*g^2*h
            -5784*g*h-1890*h+192*g^6+576*g^5+6352*g^4+8544*g^3+7284*g^2+4164*g
            +1011)/3  * t^5
  + 2*(4096*g^12*h^6-258048*g^11*h^6-1069056*g^10*h^6-709632*g^9*h^6
                +246528*g^8*h^6-483840*g^7*h^6-778752*g^6*h^6+120960*g^5*h^6
                +427248*g^4*h^6+111888*g^3*h^6-44496*g^2*h^6-24948*g*h^6
                -3267*h^6+270336*g^11*h^5+1419264*g^10*h^5+36864*g^9*h^5
                -1903104*g^8*h^5-1926144*g^7*h^5-1016064*g^6*h^5
                +331776*g^5*h^5+834624*g^4*h^5+327456*g^3*h^5-71064*g^2*h^5
                -72144*g*h^5-12474*h^5+258048*g^11*h^4+1388544*g^10*h^4
                +1870848*g^9*h^4+474624*g^8*h^4+290304*g^7*h^4+18432*g^6*h^4
                -411264*g^5*h^4+39744*g^4*h^4+190512*g^3*h^4+8208*g^2*h^4
                -34020*g*h^4-7074*h^4-294912*g^11*h^3-2193408*g^10*h^3
                -192512*g^9*h^3+3128832*g^8*h^3+3575808*g^7*h^3
                +1919232*g^6*h^3-419328*g^5*h^3-1173312*g^4*h^3-448128*g^3*h^3
                +74088*g^2*h^3+85968*g*h^3+14742*h^3-165888*g^10*h^2
                -1548288*g^9*h^2-620544*g^8*h^2+709632*g^7*h^2+1255680*g^6*h^2
                +596736*g^5*h^2-607104*g^4*h^2-495936*g^3*h^2+21816*g^2*h^2
                +81648*g*h^2+16416*h^2+774144*g^10*h+165888*g^9*h
                -1225728*g^8*h-1628160*g^7*h-903168*g^6*h+71424*g^5*h
                +338688*g^4*h+116352*g^3*h-3024*g^2*h-7992*g*h-2268*h
                -110592*g^10+387072*g^9-188928*g^8-516096*g^7-410624*g^6
              -306432*g^5+90432*g^4+193536*g^3+28080*g^2-22680*g-5346)/27 * t^4
      -16*(2*g-1)^9*(2*g+1)^5*(h-1)^3*(h+1)^3  * t^7
 ]
}

branch locus is where extra I_2 fiber shows up

z^2 = (256*g^6-176*g^4+40*g^2-3)*h^4+(2176*g^5-960*g^3+104*g)*h^3
                              +(4320*g^4-688*g^2-34)*h^2
                              +(-3456*g^5+576*g^3+328*g)*h-2160*g^4-648*g^2
                              +361

this is an honestly elliptic surface. extra involution is (g,h) -> (-g,-h)

h = 1 gives a section, so we can convert to Jacobian form.

get 
q = (27*x^3+(-8957952*g^10-4230144*g^8+2198016*g^6+28800*g^4-79344*g^2+6660)*x
       +1289945088*g^16+1624375296*g^14+346374144*g^12-402333696*g^10
       -79916544*g^8+78028288*g^6-16218816*g^4+1388064*g^2-42653)
 /27;

q = subst(q,x,x+16/3+ 320/3*(g^2-1/4) + 448*(g^2 - 1/4)^2);

this gives 

q = x^3 + 4*(12*g^2-1)*(28*g^2-5)*x^2 
 -4*(2*g-1)^3*(2*g+1)^3*(12*g^2-5)*(108*g^2-19)*x 
 + (2*g-1)^6*(2*g+1)^6*(108*g^2-19)^2

this has A6 at g= 1/2 and g = -1/2, IV at g = infinity, 
A1 at g = +- sqrt(19/108), and A2 at the four roots of 
(432*g^4+216*g^2-49) (a quadratic extension of Q(sqrt(57)) ).
so trivial lattice contributes rank
2 + 6 + 6 + 2 + 1 + 1 + 2*4 = 26 to the Neron-Severi lattice.
leaving room for rank up to 4.

{
e = ellinit([0,4*(12*g^2-1)*(28*g^2-5), 0, 
 -4*(2*g-1)^3*(2*g+1)^3*(12*g^2-5)*(108*g^2-19), 
  (2*g-1)^6*(2*g+1)^6*(108*g^2-19)^2])
}


x = 0 gives an easy section. 

p1 = [0, (2*g-1)^3*(2*g+1)^3*(108*g^2-19)];

---------------------------------------------------------------------------
Now analyze the quotient by the involution

{
p = (256*g^6-176*g^4+40*g^2-3)*h^4+(2176*g^5-960*g^3+104*g)*h^3
                              +(4320*g^4-688*g^2-34)*h^2
                              +(-3456*g^5+576*g^3+328*g)*h-2160*g^4-648*g^2
                              +361;
}
p = subst(p,h,h*g);
p = sum(i=0,poldegree(p,g)/2, polcoeff(p,2*i,g)*g^i);
p = subst(p,h,h/g)*g^2;
p = subst(p,h,h/(4*g-1))*(4*g-1)^2;

this is a genus 1 fibration over the g-line. 
In fact h = -16*g gives a section.

Taking Jacobian gives
A6 fiber at g = 1/4, D4 at g = 0, A1 at g = 19/108, A2 at roots of
432*g^2 + 216*g - 49, and II at infinity. so trivial lattice has rank
2 + 6 + 4 + 1 + 2 + 2 = 17, leaving room for up to 3 sections. shifting and 
scaling g and doing some Weierstrass transformations gives the elliptic surface

y^2 = x^3 + 4*(t+1)*(3*t+2)*(7*t+2)*x^2  
      -4*t^3*(t+1)^2*(3*t-2)*(27*t+8)*x + t^6*(t+1)^3*(27*t+8)^2

with A6 at t = 0, D4 at t = -1, A1 at t = -8/27, A2 at roots of 
27*t^2 + 108*t + 32

some sections
let b = sqrt(57) = quadgen(228)

[ t^2*(t+1)*(9*t + 8), t^2*(t+1)^2*(27*t^2+108*t+32)]
[ (t+1)*(27*t+8)*(3*t^2-64*t-64)/57,  b*(t+1)^2*(t+40)*(27*t+8)*(27*t^2+108*t+32)/3249]

height 5/21, 7/6

 e = ellinit([0,4*(t+1)*(3*t+2)*(7*t+2),0, -4*t^3*(t+1)^2*(3*t-2)*(27*t+8), t^6*(t+1)^3*(27*t+8)^2]

p1 = [ t^2*(t+1)*(9*t + 8), t^2*(t+1)^2*(27*t^2+108*t+32)]
p2 = [ (t+1)*(27*t+8)*(3*t^2-64*t-64)/57,  b*(t+1)^2*(t+40)*(27*t+8)*(27*t^2+108*t+32)/3249]

try point counting. get different square classes mod 11 and 13. so
Picard number is 19.

disc of NS so far is 140. check saturated at 2, so it is all of NS.

----------------------------------------------------------------------------

sections of the quotient give sections of the original surface as well, since 
t = 4*g^2-1 gives a twist of the original surface

(need to scale x by 4*g^2)

p1 = [0, (2*g-1)^3*(2*g+1)^3*(108*g^2-19)];

b = quadgen(228);

p2 = [ (2*g-1)^2*(2*g+1)^2*(6*g-1)*(6*g+1), 2*g*(2*g-1)^2*(2*g+1)^2*(432*g^4+216*g^2-49) ];

p3 = [(108*g^2-19)*(48*g^4-280*g^2+3)/57, 2*g*(4*g^2+39)*(108*g^2-19)*(432*g^4+216*g^2-49)/(57*b) ];

height matrix for p1, p2, p3

[19/21,   0  ,  0
  0    , 10/21 , 0
  0   ,   0    , 7/3 ]

so these are independent.

indeed, counting points mod 7 and 11 confirms that Picard number is
29, not 30.

in fact, p1 + p2 + p3 is divisible by 2.

p4 = [ (b+3)*(18*g-b)*(2*g-1)*(2*g+1)^3/3, (36*g^2+9-2*b)*(2*g+6+b)*(18*g-b)*(2*g-1)*(2*g+1)^3/3 ]

height matrix of p1, p2, p4 is
[19/21,   0  ,  -19/42
  0    , 10/21 , -5/21
 -19/42   , -5/21    , 13/14 ]

disc of NS is 7^2*3*2^2*3^4*95/378 = 11970 = 2*3^2*5*7*19.
check 3-saturated, so this is all of NS.

also: we have an elliptic curve E over Q(g) which is a base change of a
curve E' over Q(t) where t = g^2 and we computed rank of E' (rank 1)
and its quadratic twist (rank 2). Therefore rank of E is 3 exactly.

note: E' is 
y^2 = x^3 + 4*(12*t-1)*(28*t-5)*x^2 
 -4*(4*t-1)^3*(12*t-5)*(108*t-19)*x 
 + (4*t-1)^6*(108*t-19)^2

it has A6 at t = 1/4, A1 at t = 19/108, A2 at roots of 
432*t^2 + 216*t- 49, and E6 at t = infinity. 
root lattice has rank 19, and so MW rank is 1 (gen by x = 0 of height 19/42).
NS has rank 171 (checked it's 3-saturated).

-----------------------------------------------------------------------

branch locus

(256*g^6-176*g^4+40*g^2-3)*h^4+(2176*g^5-960*g^3+104*g)*h^3
                              +(4320*g^4-688*g^2-34)*h^2
                              +(-3456*g^5+576*g^3+328*g)*h-2160*g^4-648*g^2
                              +361 = 0

has genus 2. 

the transformation

g = (y+x^2+1)/(4*x^3)
h = x*(4*y-x^4-14*x^2-1)/(x^2-1)^2

converts it to Weierstrass form

y^2 = 3*x^6 + 11*x^4 + x^2 + 1

It's isomorphic to X_0(57)/<w> 

-------------------------------------------------------------------------

special curves

h = 0 gives a genus 1 curve

z^2 = -2160*g^4 - 648*g^2 + 361
which has rational points and whose Jacobian has rank 1.

(Of course, there's a big supply of genus 1 curves, just by specializing g,
since we have an elliptic surface).

sections

P1 gives
h = -16*g/(4*g^2 - 1)

Brauer obstruction vanishes identically.

P2 gives 
h = (72*g^3-36*g^2+78*g-7)/((2*g-1)*(2*g+1)*(6*g-7))

Brauer obstruction vanishes identically.




==> 57/igusa57.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = -4*(2*g*h-h+2*g+3)^2;
   A = -((256*g^8+7680*g^7+8448*g^6-1920*g^5-7584*g^4-4320*g^3+528*g^2+1080*g+225)*h^4
 +(-7168*g^7-3840*g^6+6912*g^5-4800*g^4-9024*g^3-720*g^2+2064*g+540)*h^3
 +(-7680*g^7-10752*g^6-1920*g^5+3840*g^4+2400*g^3+96*g^2-360*g)*h^2
 +(6144*g^7+3840*g^6-5632*g^5+4800*g^4+8064*g^3+720*g^2-1632*g-540)*h+3072*g^6
 +3840*g^5+2560*g^4+1920*g^3-192*g^2-720*g-144)/3;
   B1 = (192*g^6*h^6-192*g^5*h^6-48*g^4*h^6+96*g^3*h^6-12*g^2*h^6-12*g*h^6+3*h^6
            +384*g^6*h^5+1152*g^5*h^5-1248*g^4*h^5-192*g^3*h^5+360*g^2*h^5
            -24*g*h^5-18*h^5+64*g^6*h^4+2240*g^5*h^4+2032*g^4*h^4-2016*g^3*h^4
            -516*g^2*h^4+300*g*h^4+33*h^4-256*g^6*h^3-768*g^5*h^3+4160*g^4*h^3
            +2176*g^3*h^3-1392*g^2*h^3-240*g*h^3-36*h^3+64*g^6*h^2
            +3008*g^5*h^2+240*g^4*h^2-2272*g^3*h^2-1412*g^2*h^2+252*g*h^2
            +657*h^2+384*g^6*h+5248*g^5*h+4640*g^4*h+320*g^3*h-5400*g^2*h
            -5784*g*h-1890*h+192*g^6+576*g^5+6352*g^4+8544*g^3+7284*g^2+4164*g
            +1011)/3;
   B = 2*(4096*g^12*h^6-258048*g^11*h^6-1069056*g^10*h^6-709632*g^9*h^6
                +246528*g^8*h^6-483840*g^7*h^6-778752*g^6*h^6+120960*g^5*h^6
                +427248*g^4*h^6+111888*g^3*h^6-44496*g^2*h^6-24948*g*h^6
                -3267*h^6+270336*g^11*h^5+1419264*g^10*h^5+36864*g^9*h^5
                -1903104*g^8*h^5-1926144*g^7*h^5-1016064*g^6*h^5
                +331776*g^5*h^5+834624*g^4*h^5+327456*g^3*h^5-71064*g^2*h^5
                -72144*g*h^5-12474*h^5+258048*g^11*h^4+1388544*g^10*h^4
                +1870848*g^9*h^4+474624*g^8*h^4+290304*g^7*h^4+18432*g^6*h^4
                -411264*g^5*h^4+39744*g^4*h^4+190512*g^3*h^4+8208*g^2*h^4
                -34020*g*h^4-7074*h^4-294912*g^11*h^3-2193408*g^10*h^3
                -192512*g^9*h^3+3128832*g^8*h^3+3575808*g^7*h^3
                +1919232*g^6*h^3-419328*g^5*h^3-1173312*g^4*h^3-448128*g^3*h^3
                +74088*g^2*h^3+85968*g*h^3+14742*h^3-165888*g^10*h^2
                -1548288*g^9*h^2-620544*g^8*h^2+709632*g^7*h^2+1255680*g^6*h^2
                +596736*g^5*h^2-607104*g^4*h^2-495936*g^3*h^2+21816*g^2*h^2
                +81648*g*h^2+16416*h^2+774144*g^10*h+165888*g^9*h
                -1225728*g^8*h-1628160*g^7*h-903168*g^6*h+71424*g^5*h
                +338688*g^4*h+116352*g^3*h-3024*g^2*h-7992*g*h-2268*h
                -110592*g^10+387072*g^9-188928*g^8-516096*g^7-410624*g^6
              -306432*g^5+90432*g^4+193536*g^3+28080*g^2-22680*g-5346)/27;
   B2 = -16*(2*g-1)^9*(2*g+1)^5*(h-1)^3*(h+1)^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (2*g-1)*(2*g+1)*(h-1)*(h+1)*(2*g*h-h+2*g+3)*(4*g^2+3)*(4*g^2*h^2+3*h^2+16*g*h+12*g^2+1)*(4*g^2*h+h-4*g)*(16*g^4*h^3+h^3+16*g^3*h^2-8*g^2*h-16*g^3)*(2*g*h + 1)*(2*g*h - 1)*(256*g^6*h^4-176*g^4*h^4+40*g^2*h^4-3*h^4+2176*g^5*h^3-960*g^3*h^3+104*g*h^3+4320*g^4*h^2-688*g^2*h^2-34*h^2-3456*g^5*h+576*g^3*h+328*g*h-2160*g^4-648*g^2+361);

/*

from igusa inv denoms and I10

(2*g-1)
(2*g+1)
(h-1)
(h+1)
(2*g*h-h+2*g+3)

t = 0 jump

(4*g^2+3)
(4*g^2*h^2+3*h^2+16*g*h+12*g^2+1)

t = 1 jump

(4*g^2*h+h-4*g)
(16*g^4*h^3+h^3+16*g^3*h^2-8*g^2*h-16*g^3)

t = infinity jump

(2*g*h + 1)

extra I2

(2*g*h - 1)
(256*g^6*h^4-176*g^4*h^4+40*g^2*h^4-3*h^4+2176*g^5*h^3-960*g^3*h^3+104*g*h^3
            +4320*g^4*h^2-688*g^2*h^2-34*h^2-3456*g^5*h+576*g^3*h+328*g*h
            -2160*g^4-648*g^2+361)

*/


==> 60/60.txt <==

We want elliptic K3 with E6 at infinity, D6 at 0 and A4 at 1.

So start with 

p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*t^5*(t-1)^2

which automatically has E6 at infinity, D6 at 0 and A1 at t = 1.
if a,b,c are of degree 1.

a(1) must be a square, so can assume it's 1. Also b(1)^2 = a(1)c(1).


v = 4/(1+ g^2 - h^2);
r = g^2*v^2/4;
e = -v^2;
s = v + r + e/2;
a1 = 2*s - r + e;
a = 1 + a1*(t-1);
b = e + e*s*(t-1);
c = e^2 + e^2*r*(t-1);
p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*t^5*(t-1)^2;

can normalize to get rid of denominators:
p = subst(p,x,x/(h^2 - g^2 - 1)^2)*(h^2 - g^2 - 1)^6;

a shorter description:

a = (h^2-g^2-1)^2 -4*(2*h^2-3*g^2+6)*(t-1);
b = 4*(-4*(h^2-g^2-1)^2 + 16*(h^2-2*g^2+1)*(t-1));
c = 256*( (h^2-g^2-1)^2 + 4*g^2*(t-1));

p = x^3 + a*t*x^2 + 2*b*t^3*(t-1)*x + c*t^5*(t-1)^2;

two separate involutions: g -> -g and h -> -h.

to go to E8 E7:

first go to E8 A6 A1 by a 3-neighbor step

p = subst(p,x,x+4*(2*h^2-3*g^2+6)*t^2/3);
p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);

b4 = -4*(2*g*h^4-10*h^4-5*g^3*h^2+26*g^2*h^2-8*g*h^2-4*h^2+3*g^5-18*g^4+9*g^3+18*g^2+6*g-18)/(3*g);
a2 = -((g-2)*h^2-g^3+4*g^2-g-2)/g;
b5 = -4*(h-g+1)^2*(h+g-1)^2/g;
b3 = -4*(7*h^4-20*g^2*h^2+10*h^2+15*g^4-60*g^2+15)/(3*g);
a1 = -2*(h^2-2*g^2+1)/g;
b2 = -32*g;
a0 = 0;
b1 = 0;
b0 = 0;

q = subst(p-y^2,y,w*t^4*(t-1)^2 - ((a0 + a1*t + a2*t^2)*x + b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5));
q = q*g^2;

q = subst(q,x,x*t^2)/t^6;
q = subst(subst(q,t,t+1),x,x-4*(2*h^2-3*g^2+6)/3);
q = subst(q,x,x*t)/t^3;
read("jacobians");
p = jac3(q);
p = subst(p,w,t);
p = subst(p,t,t/g);
p = subst(p,x,x*g^2)/g^6;
p = subst(p,x,x-4*(h-g+1)^2*(h+g-1)^2*(h^2-2*h-g^2+5)*(h^2+2*h-g^2+5)/3*t);
p = subst(p,x,x+4*(4*h^2-3*g^2-12*g)/3*t^2);

this has E8 at infinity, D6 at t = 0 and A1 at t = -4*(h^2-g^2+2*g+3)^2

now to go to E8 E7 by a 2-neighbor step

elliptic parameter is 
(x + cubic(t))/(t^3*(t + 4*(h^2-g^2+2*g+3)^2))

x - 4/((h+g-1)^2*(h^2-2*h-g^2+5))*t^2*(t + 4*(h^2-g^2+2*g+3)^2) will do.

q = subst(p,x,w*t^3*(t + 4*(h^2-g^2+2*g+3)^2) + 4/((h+g-1)^2*(h^2-2*h-g^2+5))*t^2*(t + 4*(h^2-g^2+2*g+3)^2));
q = q*(h+g-1)^6*(h^2-2*h-g^2+5)^4;
q = q/(t^6*(t + 4*(h^2-g^2+2*g+3)^2)^2);
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(subst(p,x,x/t^4),w,1/t)*t^12;
p = subst(p,t,t*(h+g-1)^2);
p = subst(p,x,x*(h+g-1)^10)/(h+g-1)^30;
p = subst(p,t,t*(h^2 - 2*h - g^2 + 5));
p = subst(p,x,x*(h^2 - 2*h - g^2 + 5)^6)/(h^2 - 2*h - g^2 + 5)^18;

coefficients
{
 S = 
  [-(h-g+1)^2*(h^2-g^2+2*g+3)^2*(h^2+2*h-g^2+5) * t^3
   - (25*h^4+(30*g-60)*h^3+(-24*g^2-150*g+90)*h^2+(-30*g^3+210*g-180)*h
      +90*g^3 +180*g^2-90*g+45)/3 * t^4  ,

   (3*h^12+(-6*g+12)*h^11+(-12*g^2-6*g+58)*h^10+(30*g^3-72*g^2-50*g+148)*h^9
       +(15*g^4+42*g^3-260*g^2-2*g+481)*h^8
       +(-60*g^5+168*g^4+240*g^3-784*g^2-220*g+888)*h^7
       +(-108*g^5+420*g^4+160*g^3-1800*g^2+228*g+2108)*h^6
       +(60*g^7-192*g^6-420*g^5+1544*g^4+796*g^3-3424*g^2-516*g+1704)*h^5
       +(-15*g^8+132*g^7-280*g^6-548*g^5+2410*g^4-316*g^3-5080*g^2+2972*g
                +3477)*h^4
       +(-30*g^9+108*g^8+320*g^7-1328*g^6-996*g^5+4664*g^4+1408*g^3-4848*g^2
                -1662*g+444)*h^3
       +(12*g^10-78*g^9+50*g^8+624*g^7-1280*g^6-468*g^5+3268*g^4-3600*g^3
                +788*g^2+3138*g+5994)*h^2
       +(6*g^11-24*g^10-90*g^9+420*g^8+420*g^7-2256*g^6-828*g^5+3096*g^4
               +1110*g^3+7080*g^2-9834*g+900)*h
       -3*g^12+18*g^11+12*g^10-234*g^9+189*g^8+684*g^7-360*g^6+612*g^5
       -3297*g^4-7038*g^3+11484*g^2+5958*g+4263)/12  * t^5 
     
     -(196*h^6+(504*g-1008)*h^5+(45*g^2-1764*g+3456)*h^4
         +(-882*g^3-756*g^2+6552*g-3024)*h^3
         +(-540*g^4+378*g^3+810*g^2-12096*g+2916)*h^2
         +(378*g^5+1512*g^4-2646*g^3-8316*g^2+9072*g)*h+297*g^6+1134*g^5
         -108*g^4+1134*g^3+8073*g^2-2268*g+1944)/27  * t^6 

      + 4 * t^7 
 ]
}

branch locus has 3 components: two of these correspond to D6 becoming E7, 
and the third to an extra I_2 fiber.

z^2 = -(h^2-2*h-g^2+5)*(h^2+2*h-g^2+5)
   *(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8)

This is a surface of general type. Note that we have the two involutions 
g -> -g and h -> -h.

-----------------------------------------------------------------------
Analyze quotients:

first consider the quotient under both involutions simultaneously.
this is 
z^2 = -(h^2-2*g*h+6*h+g^2-10*g+25)*(8*h^3-25*g*h^2+24*h^2+26*g^2*h-86*g*h+24*h-9*g^3+66*g^2+47*g+8)

p = -(h^2-2*g*h+6*h+g^2-10*g+25)*(8*h^3-25*g*h^2+24*h^2+26*g^2*h-86*g*h+24*h-9*g^3+66*g^2+47*g+8);
p = subst(p,g,g1+h+5);
p = subst(p,h,h1+g1^2/4);
p = subst(p,g1,g2/(2*h1));
p = subst(p,g2,g3 -(36*h1+ 32));
p = subst(p,h1,h2+4);
p = subst(p,g3,g4*4*h2)/(16*h2^2);

this becomes h2 + g4^2 = m^2 which is a rational surface. working back, 
and setting g4 = n,

g = (m^6-2*n^2*m^4-16*n*m^4+80*m^4+n^4*m^2+32*n^3*m^2-160*n^2*m^2-80*n*m^2
    +720*m^2-16*n^5+80*n^4+80*n^3-720*n^2+1728)
 /(m^2-n^2+4)^2

h = (m^6-2*n^2*m^4-18*n*m^4+93*m^4+n^4*m^2+36*n^3*m^2-186*n^2*m^2-88*n*m^2
    +840*m^2-18*n^5+93*n^4+88*n^3-840*n^2+2000)
 /(m^2-n^2+4)^2

z = 4*m*(m^2-n^2) 

gives a rational parametrization of the surface.

------------
next, consider the quotient by the involution g -> -g
this is 

z^2 = -(h^2-2*h-g+5)*(h^2+2*h-g+5)*(8*h^6-25*g*h^4+24*h^4+26*g^2*h^2-86*g*h^2+24*h^2-9*g^3+66*g^2 +47*g+8)

p  = -(h^2-2*h-g+5)*(h^2+2*h-g+5)*(8*h^6-25*g*h^4+24*h^4+26*g^2*h^2-86*g*h^2+24*h^2-9*g^3+66*g^2 +47*g+8);

p = subst(p,g,g+125);
p = subst(p,g,g*(h^2 - 144))/(h^2 - 144)^2;
p = subst(p,g,g+1);
p = subst(p,g,2/(g-12))*(g-12)^6/16;
p = subst(subst(p,h,h+12),g,g+12);
p = subst(p,h,h*g)/g^4;

this is degree 4 in g, coefficient of g^4 is square. convert to jacobian

p = subst(p,h,x);
read("jacobians");
q = jac2(p);
q = subst(q,x,x/4)*64;
q = subst(q,h,h+1);
q = subst(q,x,x+192*h^2-336*h^2*(h+2)+430/3*h^2*(h+2)^2);

y^2 = x^3 + (430*h^4 + 712*h^3 + 280*h^2)*x^2 + (-5/3*h^8 - 904/3*h^7 - 2056*h^6 - 15712/3*h^5 - 17360/3*h^4 - 2304*h^3)*x + (-1304/27*h^12 - 5072/9*h^11 - 23776/9*h^10 - 161984/27*h^9 - 46720/9*h^8 + 43264/9*h^7 + 414208/27*h^6 + 13312*h^5 + 4096*h^4)

this has E6 at 0, I_6 at -2, I_2 at -1, I_2 at -2/9, and I_3 at h = (-7 +- sqrt(125))/19. trivial lattice has rank 6 + 5 + 1 + 1 + 2 + 2 + 2 = 19.

x = 11/3*h^2*(h+2)^2 gives a 3-torsion section, also 
x = -1/3*h^2*(h+2)^2 gives a non-torsion section, so this K3 surface is
singular.

e = ellinit([0, (430*h^4 + 712*h^3 + 280*h^2), 0, (-5/3*h^8 - 904/3*h^7 - 2056*h^6 - 15712/3*h^5 - 17360/3*h^4 - 2304*h^3), (-1304/27*h^12 - 5072/9*h^11 - 23776/9*h^10 - 161984/27*h^9 - 46720/9*h^8 + 43264/9*h^7 + 414208/27*h^6 + 13312*h^5 + 4096*h^4)]);

p1 = [ 11/3*h^2*(h+2)^2, 4*h^2*(h+2)^2*(19*h^2+14*h-4)]; this is 3-torsion.

p2 = [ -1/3*h^2*(h+2)^2, 16*h^2*(h+1)*(h+2)^2]; this is non-torsion.

discriminant so far is 3*6*2*2*3*3/3^2*(4 - 4/3 - 1/2 - 2*4/6) = -60. 
it can't be any smaller (only possibility is -15, but then the section would
have to be divisible by 2, and have height 5/24, which is not possible 
with the fiber configuration.

-----------------------
other quotient 

z^2 = -8*h^5 + (41*g^2 - 72)*h^4 + (-84*g^4 + 364*g^2 - 368)*h^3 + (86*g^6 - 668*g^4 + 1382*g^2 - 752)*h^2 + (-44*g^8 + 532*g^6 - 1836*g^4 + 2124*g^2 - 648)*h + (9*g^10 - 156*g^8 + 838*g^6 - 1188*g^4 - 1095*g^2 - 200)

p = -8*h^5 + (41*g^2 - 72)*h^4 + (-84*g^4 + 364*g^2 - 368)*h^3 + (86*g^6 - 668*g^4 + 1382*g^2 - 752)*h^2 + (-44*g^8 + 532*g^6 - 1836*g^4 + 2124*g^2 - 648)*h + (9*g^10 - 156*g^8 + 838*g^6 - 1188*g^4 - 1095*g^2 - 200);
p = subst(p,h,h+g^2-1);
p = subst(p,g,g*h)/h^2;

this is quartic in h, with highest coeffient a square, so convert to jacobian.

read("jacobians");
p = subst(p,h,x);
q = jac2(p);
q = subst(q,g,g/2);
q = subst(q,x,x+1/3-2*(g^2-1)/3 - 11*(g^2 - 1)^2/3);

y^2 = x^3 -(11*g^4-20*g^2+8)*x^2+ 16*(g-1)^3*(g+1)^3*(4*g^2-5)*x;

this has I_6 at g = 1, I_6 at g = -1, I_2 at g = +- sqrt(5)/2, 
I_3 at g = +- 2/sqrt(3). so trivial lattice has rank 18.

MW rank up to 2.

e = ellinit([0,-(11*g^4-20*g^2+8), 0, 16*(g-1)^3*(g+1)^3*(4*g^2-5), 0]);
b = quadgen(-60);

p0 = [ 16*(g^2 - 1)*(g^2 - 5/4) , 4*(g-1)*(g+1)*(3*g^2-4)*(4*g^2-5)];
p1 = [ (g^2 - g^4)*(-11 + 3*b)/2, 1/12*(3+5*b)*(g+1)*(18*g^2-15+b)*g*(g-1)];
p2 = [ (g^2 - g^4)*(-11 - 3*b)/2, 1/12*(3-5*b)*(g+1)*(18*g^2-15-b)*g*(g-1)];

p0 is 6-torsion 

height matrix of p1 and p2

[ 7/3 , -2/3
  -2/3 , 7/3 ]

det = 5. so Picard number = 20.
so rank of NS so far = 6*6*2*2*3*3/6^2*5 = 180. 
check it's 2- and 3-saturated, which proved it is all of NS.

-------------------------------------------------------------------------------

branch locus 

has 3 components: two of these correspond to D6 becoming E7, 
and the third to an extra I_2 fiber.

z^2 = -(h^2-2*h-g^2+5)*(h^2+2*h-g^2+5)
   *(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8)

the 2 simpler components give conics with points, and so are rational curves
the more complicated one is also a rational curve. parametrization

g = (t^2+1)^3/(t*(t^2-1)*(t^2-2*t-1))
h = (t^2+2*t-1)*(t^4-t^3+2*t^2+t+1)/(t*(t^2-1)*(t^2-2*t-1))

------------------------------------------------------------------------------

special curves

of the specializations, only h = 0 gives a rational curve, but it's
contained in the bad locus.

try to get some curves of low genus by pulling back special fibers and
sections from the quotients.

from the quotient by iota_1 (g -> -g) we get :

from special fibers

g^2 = (v^4+132*v^3+11784*v^2+566280*v+20175732)/(36*(v+9)^2)
h = (v^2+72*v+4560)/(6*(v+9))

the genus 1 curve has points, jacobian has rank 1.

g^2 = (4913*v^4+1990*v^2+153)/(36*(v-1)^2*(v+1)^2)
h = -(25*v^2+3)/(2*(v-1)*(v+1))

again genus 1 curve with rational points, jacobian has rank 1.

p1 gives 

g^2 = (14049*t^4-57248*t^3+87462*t^2-59840*t+15657)/((t+1)^2*(9*t-11)^2)
h = -2*(t-1)*(54*t-67)/((t+1)*(9*t-11))

this has genus 1. has rational points. jacobian has rank 2.

-(p1+p2) gives

g^2 = (165*t^4-528*t^3+686*t^2-432*t+125)/((t-1)^2*(t+1)^2)
h = -4*(3*t^2-5*t+3)/((t-1)*(t+1))

this has genus 1. has rational points, but jacobian has rank 0.

for each of these curves can apply h -> -h to get another curve on the 
Hilbert modular surface.

from the quotient by iota_2 (h -> -h) we get :

from special fibers get 

h^2 = (833*v^4+190*v^2+1)/(4*(v-1)^2*(v+1)^2)
g = (27*v^2+5)/(2*(v-1)*(v+1))

genus 1 curve with rational points. jacobian has rank 1.

also, another obtained by applying involution g -> -g to the above curve

sections did not seem to give any curves of genus less than 2.




==> 60/igusa60.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = -(h-g+1)^2*(h^2-g^2+2*g+3)^2*(h^2+2*h-g^2+5);
   A = -(25*h^4+(30*g-60)*h^3+(-24*g^2-150*g+90)*h^2+(-30*g^3+210*g-180)*h
      +90*g^3 +180*g^2-90*g+45)/3;
   B1 = (3*h^12+(-6*g+12)*h^11+(-12*g^2-6*g+58)*h^10+(30*g^3-72*g^2-50*g+148)*h^9
       +(15*g^4+42*g^3-260*g^2-2*g+481)*h^8
       +(-60*g^5+168*g^4+240*g^3-784*g^2-220*g+888)*h^7
       +(-108*g^5+420*g^4+160*g^3-1800*g^2+228*g+2108)*h^6
       +(60*g^7-192*g^6-420*g^5+1544*g^4+796*g^3-3424*g^2-516*g+1704)*h^5
       +(-15*g^8+132*g^7-280*g^6-548*g^5+2410*g^4-316*g^3-5080*g^2+2972*g
                +3477)*h^4
       +(-30*g^9+108*g^8+320*g^7-1328*g^6-996*g^5+4664*g^4+1408*g^3-4848*g^2
                -1662*g+444)*h^3
       +(12*g^10-78*g^9+50*g^8+624*g^7-1280*g^6-468*g^5+3268*g^4-3600*g^3
                +788*g^2+3138*g+5994)*h^2
       +(6*g^11-24*g^10-90*g^9+420*g^8+420*g^7-2256*g^6-828*g^5+3096*g^4
               +1110*g^3+7080*g^2-9834*g+900)*h
       -3*g^12+18*g^11+12*g^10-234*g^9+189*g^8+684*g^7-360*g^6+612*g^5
       -3297*g^4-7038*g^3+11484*g^2+5958*g+4263)/12;
   B = -(196*h^6+(504*g-1008)*h^5+(45*g^2-1764*g+3456)*h^4
         +(-882*g^3-756*g^2+6552*g-3024)*h^3
         +(-540*g^4+378*g^3+810*g^2-12096*g+2916)*h^2
         +(378*g^5+1512*g^4-2646*g^3-8316*g^2+9072*g)*h+297*g^6+1134*g^5
         -108*g^4+1134*g^3+8073*g^2-2268*g+1944)/27 ;
   B2 = 4;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (h-g+1)*(h^2-g^2+2*g+3)*(h^2+2*h-g^2+5)*h*(h^2-2*h-g^2+5)*(h^2+3)*(h^2 - g^2 - 1)*g*(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8);

/*

I10 and denoms

(h-g+1)
(h^2-g^2+2*g+3)
(h^2+2*h-g^2+5)

jump at t = 0

h
(h^2-2*h-g^2+5)

jump at t = 1

(h^2+3)
(h^2-g^2-1)

jump at t = infinity

g

extra I2 fiber

(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8)

*/



==> 61/61.txt <==
Start with D7 A6 A2 fibers at infinity, 0 and 1 respectively
(want a section of height 4 - 7/4 - 6/7 - 2/3)

p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2

with a,b,c of degrees 3, 2, 2 respectively.

so far this has A1 at t = 0 and t = 1. need a(0) and a(1) to be nonzero squares
and b^2 - ac to be divisible by t*(t-1) (at least). so scale to make a(0) = 1

note that for the section, need x to be of degree <= 1. 
but must be divisible by t and t-1. So x = 0 is forced. therefore
the constant term must be a square

c = e^2*( (1-t) + r*t)^2;
b = e*( (1-t) + b1*t*(1-t) + r*s*t^2);
a = (1 - t)*(1 + a1*t + a2*t^2) + s^2*t^2;
p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2

so far have A2 at t = 0 and t = 1.

solving for four more orders of vanishing, we get

r1 = -((v+1)*h+1)/v;
b1 = r1*h;
s1 = 1 + 2*r1*v;
r = s1 + r1;
e = -s1^2+2*r*s1-2*r+1;
s = s1*b1;
a2 = b1^2 - s^2;
s = s+r;
b1 = b1 + 2*r - e/2 -1;
a1 = -2*r-e+2*b1+1;
c = e^2*( (1-t) + r*t)^2;
b = e*( (1-t) + b1*t*(1-t) + r*s*t^2);
a = (1 - t)*(1 + a1*t + a2*t^2) + s^2*t^2;

p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2;

the final branch locus suggests -1/(v+1) is a better
parameter. so set v = -1 - 1/g. Then p has denominator
a power of g times a power of g+1. so scale x by g^2*(g+1)^2

final equations:

c = 16*(g+1)^2*(h-g)^4*(g*h*t+2*h*t-g^2*t-2*g*t+g^2+g)^2;
b2 = -4*(g+1)*(h-g)^4*(2*g*h^2+4*h^2+g^2*h-g^2-6*g-6);
b1 = -4*(g+1)^2*(h-g)^3*(g^2*h+2*h-2*g^2-6*g);
b0 = 4*g^2*(g+1)^3*(h-g)^2;
a3 = 4*h^3*(h-g)^3;
a2 = (h-g)^2*(g^2*h^2-4*g*h^2-8*h^2-2*g^2*h+g^2+12*g+12);
a1 =  -2*(g+1)*(h-g)*(g^2*h+4*h-g^2-6*g);
a0 = g^2*(g+1)^2;

p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3)*x^2 + 2*(b0 + b1*t + b2*t^2)*t*(t-1)*x + c*t^2*(t-1)^2;

to go to E8 E7:

first go to E7 A7 by a 2-neighbor step

q = subst(p,x,u*(t-1))/(t-1)^2;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x + 4*g^2*(g+1)^4*(h-g)^4/3);
p = subst(p,x,x-2*(g+1)^2*(h-g)^3*(g^2*h+2*h+g^2)/3*t);
p = subst(p,x,x+ (h-g)^2*(g^2*h^2+8*g*h^2+16*h^2-2*g^2*h-12*g*h+g^2)/12*t^2);


x = (h-1)*(h+1)^2*(h-g-1)*(h-g)^2*t^2 -4*(g+1)^2*(h-g)^4*(g*h-1)*t
gives a section of height 4 - 3/2 - 7/8 = 13/8

x = (g-h)^2 * ((h-1)*(h+1)^2*(h-g-1)* t^2 
   -4*(g+1)*(h-g)*(2*g*h^3+4*h^3-2*g^2*h^2-5*g*h^2-5*g*h-5*h+2*g^2+3*g) * t
  + 16*(g+1)^2*(g+2)*(h-g)^3*(g*h+2*h-g))
gives a section of height 4 - 3/2 = 5/2. 

these sections either intersect in 0 or 1, depending on choice of y.
in any case the height pairing between them in +- 1/2.

next we go to E8 A5 A1 by a 2-neighbor step. the elliptic parameter is 
just (x - (h-1)*(h+1)^2*(h-g-1)*(h-g)^2*t^2)/t

q = subst(p,x,u*t + (h-1)*(h+1)^2*(h-g-1)*(h-g)^2*t^2)/t^2;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x+ g^2*(g+1)^4*(h-1)^2*(h+1)^4*(h-g-1)^2*(h-g)^8/3);
p = subst(p,x,x+(g+1)^2*(h+1)^2*(h-g)^5*(g^2*h^3+2*h^3-g^3*h^2-g^2*h^2-2*g*h^2-4*h^2+g^2*h+2*g*h+2*h+g^3+g^2)/6*t);
p = subst(p,x,x+(h-g)^2*(g^2*h^2+8*g*h^2+16*h^2-2*g^2*h+g^2)/48*t^2);
p = subst(p,t,t*(g+1)^2*(h-g)^3);
p = subst(p,x,x*(g+1)^4*(h-g)^8)/((g+1)^4*(h-g)^8)^3;


this has A1 at t = -4*(h-g)*(g*h-1)

a section is given by 

x = t^2*(t-4*g*h^2-4*h-4*g^2-4*g)*(t+4*g*h^2-4*g^2*h-4*h+4*g)/(64*g^2)

now go to E8 E6 by a 2-neighbor step

elliptic parameter is u = (x + h/(16*(h+1)^2)*t^2*(t+ 4*(h-g)*(g*h-1)))/(t^2*(t + 4*(h-g)*(g*h-1)))

q = subst(p,x, -h*t^2*(t + 4*(h-g)*(g*h-1))/(16*(h+1)^2) + u*t^3*(t + 4*(h-g)*(g*h-1)))/(t^6*(t + 4*(h-g)*(g*h-1))^2)*4096*(h+1)^6;
q = subst(q,t,x);
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,t,t*(h+1)^2);
p = subst(p,x,x*(h+1)^10)/(h+1)^30;
p = subst(p,t,t*2^7);
p = subst(p,x,x*2^20)/2^60;

need to find a section of height 8/3 = 4 - 4/3. it's given by

n: -4*(g+1)*h^2/((h-g-1)*(h-g))$
m: 8*(g+1)*h^2
      *(2*h^4-5*g*h^3-2*h^3+4*g^2*h^2-4*h^2-g^3*h+3*g^2*h+7*g*h+2*h-g^3-g^2)
   /((h-g-1)^2*(h-g)^2)$
k: (12*h^8-60*g*h^7-24*h^7+121*g^2*h^6+92*g*h^6+4*h^6-124*g^3*h^5
            -132*g^2*h^5+4*g*h^5+16*h^5+66*g^4*h^4+74*g^3*h^4-30*g^2*h^4
            -16*g*h^4+16*h^4-16*g^5*h^3+10*g^4*h^3+62*g^3*h^3-20*g^2*h^3
            -80*g*h^3-24*h^3+g^6*h^2-30*g^5*h^2-69*g^4*h^2-10*g^3*h^2
            +53*g^2*h^2+36*g*h^2+12*h^2+10*g^6*h+28*g^5*h+28*g^4*h+22*g^3*h
            +12*g^2*h+g^6+2*g^5+g^4)
   /(3*(h-g-1)^2*(h-g)^2)$

xs: t^2*(k + m*t + n^2*t^2)$
 
ys: 2*t^2/((h-g-1)^3*(h-g)^3) *
    ( -g*(h-1)*(h-g-1)^4*(h-g)^4*(g*h-1) +
 2*h*(2*h^4-5*g*h^3-2*h^3+4*g^2*h^2-4*h^2-g^3*h+3*g^2*h+7*g*h+2*h-g^3-g^2)
 *(h^7-5*g*h^6-2*h^6+10*g^2*h^5+9*g*h^5+2*h^5-10*g^3*h^4-16*g^2*h^4-8*g*h^4
      -h^4+5*g^4*h^3+13*g^3*h^3+11*g^2*h^3+4*g*h^3+h^3-g^5*h^2-3*g^4*h^2
      -2*g^3*h^2-2*g^2*h^2-3*g*h^2-h^2-2*g^5*h-7*g^4*h-7*g^3*h-2*g^2*h+g*h+h
      +g^6+4*g^5+6*g^4+5*g^3+2*g^2) * t  +
 4*(g+1)*h^2
 *(6*h^8-30*g*h^7-12*h^7+61*g^2*h^6+38*g*h^6-8*h^6-64*g^3*h^5-36*g^2*h^5
        +52*g*h^5+22*h^5+36*g^4*h^4-4*g^3*h^4-96*g^2*h^4-40*g*h^4+10*h^4
        -10*g^5*h^3+28*g^4*h^3+74*g^3*h^3-8*g^2*h^3-62*g*h^3-18*h^3+g^6*h^2
        -18*g^5*h^2-27*g^4*h^2+32*g^3*h^2+65*g^2*h^2+30*g*h^2+6*h^2+4*g^6*h
        +4*g^5*h-8*g^4*h-8*g^3*h+g^6+2*g^5+g^4) * t^2 +
 24*(g+1)^2*h^4
  *(2*h^4-5*g*h^3-2*h^3+4*g^2*h^2-4*h^2-g^3*h+3*g^2*h+7*g*h+2*h-g^3-g^2) * t^3 +
  32*(g+1)^3*h^6*t^4)$


elliptic parameter is 
u = ((y+ys)/(x-xs) + a0 + a1*t)/t^2

a1: (2*g^2*h^6-5*g^3*h^5-4*g^2*h^5-2*g*h^5+4*g^4*h^4+5*g^3*h^4+3*g^2*h^4+4*g*h^4
          +2*h^4-g^5*h^3-g^4*h^3+3*g^3*h^3+g^2*h^3-6*g*h^3-4*h^3-3*g^4*h^2
          -6*g^3*h^2+3*g^2*h^2+6*g*h^2+2*h^2+g^5*h+g^4*h-4*g^3*h-5*g^2*h-2*g*h
          +g^4+3*g^3+2*g^2)
 /(g*(h-1)*(h-g-1)*(h-g)*(g*h-1))$
a0: 0$

q: ev(p - y^2, y = (t^2*u - a0 - a1*t)*(x-xs) -ys)$
q: q/(x-xs)$

coefficient of x^2 is 1.

q: ev(q, x = x - coeff(q,x)/2)$
q: x^2 - q$
q: q/t^4$
q: ev(q,t = x)$

q: q*4*g^4*(h-1)^4*(h-g-1)^4*(h-g)^4*(g*h-1)^4$

q: ev(q, u = u/((h-g)*(h-g-1)))$
q: ev(q, u = u - 4*(g+1)*h^2)$


write this to disk and then read in to gp

read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;

p = subst(p,t,t*(h-1));
p = subst(p,x,x*(h-1)^6)/(h-1)^18;
p = subst(p,t,t*g);
p = subst(p,x,x*g^6)/g^18;
p = subst(p,t,t*(g*h-1));
p = subst(p,x,x*(g*h-1)^6)/(g*h-1)^18;
p = subst(p,t,t/(h-g));
p = subst(p,t,t/(h-g-1));

coeffficients

{
S = [ -4*(h-g-1)*(h-g) * t^3 
   -(g^4*h^4-224*g^3*h^4+24*g^2*h^4+640*g*h^4+400*h^4-4*g^4*h^3+232*g^3*h^3
         +824*g^2*h^3+1056*g*h^3+480*h^3+6*g^4*h^2+16*g^3*h^2-40*g^2*h^2
         +96*g*h^2+144*h^2-4*g^4*h-24*g^3*h-24*g^2*h+g^4)/3 * t^4 , 

   4*(12*h^8-60*g*h^7-24*h^7+121*g^2*h^6+92*g*h^6+4*h^6-124*g^3*h^5-132*g^2*h^5
          +4*g*h^5+16*h^5+66*g^4*h^4+74*g^3*h^4-30*g^2*h^4-16*g*h^4+16*h^4
          -16*g^5*h^3+10*g^4*h^3+62*g^3*h^3-20*g^2*h^3-80*g*h^3-24*h^3+g^6*h^2
          -30*g^5*h^2-69*g^4*h^2-10*g^3*h^2+53*g^2*h^2+36*g*h^2+12*h^2
          +10*g^6*h+28*g^5*h+28*g^4*h+22*g^3*h+12*g^2*h+g^6+2*g^5+g^4)
     /(3*(h-g-1)*(h-g)) * t^5 
  + 2*(g^6*h^6+528*g^5*h^6-7932*g^4*h^6-22912*g^3*h^6-25680*g^2*h^6-17472*g*h^6
           -6272*h^6-6*g^6*h^5-1572*g^5*h^5-180*g^4*h^5+5088*g^3*h^5
           -12192*g^2*h^5-31968*g*h^5-16128*h^5+15*g^6*h^4+1584*g^5*h^4
           +9048*g^4*h^4+7392*g^3*h^4-20256*g^2*h^4-32256*g*h^4-12096*h^4
           -20*g^6*h^3-600*g^5*h^3-2856*g^4*h^3-7776*g^3*h^3-9792*g^2*h^3
           -4320*g*h^3+15*g^6*h^2+96*g^5*h^2+228*g^4*h^2-288*g^3*h^2
           -432*g^2*h^2-6*g^6*h-36*g^5*h-36*g^4*h+g^6)/27 * t^6
  256*(g+1)^2*h^4*(h-g-1)*(h-g) * t^7
 ]
}

branch locus is where extra I_2 fiber sprouts. equation of double cover

z^2 = (h-1)^4*g^4 - 2*(h-1)*h*(h^3-14*h^2-20*h-21)*g^3 + h*(h^5-46*h^4-19*h^3+42*h^2+39*h-44)*g^2 + 2*h^2*(10*h^4+5*h^3-13*h^2-h+12)*g - h^2*(8*h^4-13*h^2+16)

The coefficient of g^4 is a square, so the genus 1 fibration has a section.
convert to jacobian:

p = (h-1)^4*g^4 - 2*(h-1)*h*(h^3-14*h^2-20*h-21)*g^3 + h*(h^5-46*h^4-19*h^3+42*h^2+39*h-44)*g^2 + 2*h^2*(10*h^4+5*h^3-13*h^2-h+12)*g - h^2*(8*h^4-13*h^2+16);
p = subst(p,g,x);
read("jacobians");
q = jac2(p);
q = subst(q,x,x/4)*64;
q = subst(q,x,x+h^6/3+14*h^5/3+88/3*h+23/3*h^4-34*h^3);

this gives 
y^2 = x^3 + h*(h^5+14*h^4+23*h^3-102*h^2+88)*x^2 
      -h^2*(110*h^6+908*h^5-2854*h^4-1028*h^3+4795*h^2+120*h-2000)*x
    + h^4*(1728*h^7+16849*h^6-24666*h^5-50145*h^4+52138*h^3+50406*h^2
      -29200*h-20000)

this has fibers of type D4 at h = 0, A6 at h = infinity, A1 at h = 1, A2 at
h= -1, A1 at the roots of (h^3+13*h^2+24*h+16) (splitting field is S_3, with 
quadratic subfield Q(sqrt(-61)) ), and A2 at the roots of 
(3*h^4+23*h^3-64*h^2+22*h+25) (dihedral over Q(sqrt(61)) )

so trivial lattice has rank 4 + 6 + 1 + 2 + 3*1 + 4*2 + 2 = 26. 
Mordell-Weil rank can be up to 4. Oda says Picard number is 28, so MW rank 
should be 2.

e = ellinit([0, h*(h^5+14*h^4+23*h^3-102*h^2+88), 0, -h^2*(110*h^6+908*h^5-2854*h^4-1028*h^3+4795*h^2+120*h-2000), h^4*(1728*h^7+16849*h^6-24666*h^5-50145*h^4+52138*h^3+50406*h^2-29200*h-20000)]);

p1 = [ h^2*(-36*h + 55), 12*h^2*(3*h^4+23*h^3-64*h^2+22*h+25)]
b = quadgen(244);
p2 = [-(36*h^6+444*h^5+472*h^4-1492*h^3-799*h^2+1048*h-400)/61,  4*(15*h^2-2*h-5)*(h^3+13*h^2+24*h+16)*(3*h^4+23*h^3-64*h^2+22*h+25)/(61*b) ];

height pairing is

[13/21 , 0
   0   , 11/6]

disc of part of NS(X)= 4*7*2^4*3^4*13/21*11/6 = 41184 = 2^5*3^2*11*13
so index must divide 12. can check directly that for instance,
(p1+p2)/2 cannot exist, because of height considerations. so this is
all of NS. 
we also checked it is 2- and 3-saturated, so this is all of NS.

---------------------------------------------------------------------------

branch locus

(h-1)^4*g^4 - 2*(h-1)*h*(h^3-14*h^2-20*h-21)*g^3 + h*(h^5-46*h^4-19*h^3+42*h^2+39*h-44)*g^2 + 2*h^2*(10*h^4+5*h^3-13*h^2-h+12)*g - h^2*(8*h^4-13*h^2+16) = 0

this has genus 1. The transformation 
g = -(8*x^3*y-34*x^2*y+37*x*y-14*y+x^6-10*x^5+44*x^4-89*x^3+98*x^2-58*x+14)/((x-7)*(x-1)^3*x^2),
h = (12*x^2*y-35*x*y+26*y+3*x^4+11*x^3-61*x^2+74*x-26)/(x^2*(9*x^2-24*x+13))

turns it into 
y^2 + x*y = x^3 - 2*x + 1

an elliptic curve of conductor 61. This is X_0(61)/<w>

----------------------------------------------------------------------------

special curves

no specialization of g that don't lie in bad locus

h = 1 gives a genus 0 curve, but no rational points

h = -1 gives a rational curve. parametrization
g = -(t^2+11)/(8*(t-4))

but the Jacobians of the corresponding genus 2 curves seem to have
extra endomorphisms (isogenous to symm square of an ell curve).

section p1 gives the rational curve

g = (3*h^2-7*h+5)/(3*(h-1))

Brauer obstruction vanishes identically.




==> 61/igusa61.txt <==

 {
 IG(g,h, A1,A,B1,B,B2) = 
   A1 = -4*(h-g-1)*(h-g);
   A = -(g^4*h^4-224*g^3*h^4+24*g^2*h^4+640*g*h^4+400*h^4-4*g^4*h^3+232*g^3*h^3
         +824*g^2*h^3+1056*g*h^3+480*h^3+6*g^4*h^2+16*g^3*h^2-40*g^2*h^2
         +96*g*h^2+144*h^2-4*g^4*h-24*g^3*h-24*g^2*h+g^4)/3;
   B1 = 4*(12*h^8-60*g*h^7-24*h^7+121*g^2*h^6+92*g*h^6+4*h^6-124*g^3*h^5-132*g^2*h^5
          +4*g*h^5+16*h^5+66*g^4*h^4+74*g^3*h^4-30*g^2*h^4-16*g*h^4+16*h^4
          -16*g^5*h^3+10*g^4*h^3+62*g^3*h^3-20*g^2*h^3-80*g*h^3-24*h^3+g^6*h^2
          -30*g^5*h^2-69*g^4*h^2-10*g^3*h^2+53*g^2*h^2+36*g*h^2+12*h^2
          +10*g^6*h+28*g^5*h+28*g^4*h+22*g^3*h+12*g^2*h+g^6+2*g^5+g^4)
     /(3*(h-g-1)*(h-g));
   B = 2*(g^6*h^6+528*g^5*h^6-7932*g^4*h^6-22912*g^3*h^6-25680*g^2*h^6-17472*g*h^6
           -6272*h^6-6*g^6*h^5-1572*g^5*h^5-180*g^4*h^5+5088*g^3*h^5
           -12192*g^2*h^5-31968*g*h^5-16128*h^5+15*g^6*h^4+1584*g^5*h^4
           +9048*g^4*h^4+7392*g^3*h^4-20256*g^2*h^4-32256*g*h^4-12096*h^4
           -20*g^6*h^3-600*g^5*h^3-2856*g^4*h^3-7776*g^3*h^3-9792*g^2*h^3
           -4320*g*h^3+15*g^6*h^2+96*g^5*h^2+228*g^4*h^2-288*g^3*h^2
           -432*g^2*h^2-6*g^6*h-36*g^5*h-36*g^4*h+g^6)/27;
   B2 = 256*(g+1)^2*h^4*(h-g-1)*(h-g);
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (h-g-1)*(h-g)*(g+1)*h*g*(g^2*h+6*g*h+4*h-g^2)*(g*h+2*h-g)*(2*g*h+4*h-g^2)*(2*h^3-3*g*h^2+g^2*h-g*h-2*h+g)*(g+2)*(g*h-1)*(g^2*h^6+20*g*h^6-8*h^6-2*g^3*h^5-46*g^2*h^5+10*g*h^5+g^4*h^4+30*g^3*h^4-19*g^2*h^4-26*g*h^4+13*h^4-4*g^4*h^3+12*g^3*h^3+42*g^2*h^3-2*g*h^3+6*g^4*h^2+2*g^3*h^2+39*g^2*h^2+24*g*h^2-16*h^2-4*g^4*h-42*g^3*h-44*g^2*h+g^4);

/*

from I10 and denoms

(h-g-1)
(h-g)
(g+1)
h

jump at 0

g
(g^2*h+6*g*h+4*h-g^2)

jump at 1

(g*h+2*h-g)
(2*g*h+4*h-g^2)
(2*h^3-3*g*h^2+g^2*h-g*h-2*h+g)

jump at infinity

(g+2)

extra I2 fiber

(g*h - 1)
(g^2*h^6+20*g*h^6-8*h^6-2*g^3*h^5-46*g^2*h^5+10*g*h^5+g^4*h^4+30*g^3*h^4
       -19*g^2*h^4-26*g*h^4+13*h^4-4*g^4*h^3+12*g^3*h^3+42*g^2*h^3-2*g*h^3
       +6*g^4*h^2+2*g^3*h^2+39*g^2*h^2+24*g*h^2-16*h^2-4*g^4*h-42*g^3*h
       -44*g^2*h+g^4)

*/



==> 65/65.txt <==

E7 at infinity, A4 at 0, A4 at 1, and section of height 65/50 = 13/10 = 
4 - 3/2 - 6/5.

First put E7 at infinity and A3 at 0, A1 at 1

p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2

with deg a = 2, deg b = 2, deg c = 1. we need a(0) and a(1) to be squares.
scale a(0) = 1. need b^2 - a*c divisible by t*(t-1)

c = e^2*(v^2*(1-t) + t);
b = e*(v*f*(1-t) + b1*t*(1-t) + t^2);
a = f^2*(1-t) + a1*t*(1-t) + t^2;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

so far have A4 at 0 and A2 at 1. solving for two more orders of vanishing at 1,
we get

b1 = (v^2 - f^2 + g^2 + 1)/2;
e = (f-v-g-1)*(f-v+g+1);
a1 = 2*b1 - 1 - e - (v-f)^2;
c = e^2*(v^2*(1-t) + t);
b = e*(v*f*(1-t) + b1*t*(1-t) + t^2);
a = f^2*(1-t) + a1*t*(1-t) + t^2;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

so far things are symmetric under the involution (v,f) -> (-v,-f).

now we put in a section of height 13/10. say it is k*t^2
we can plug in to p and divide by t^4. get an odd degree (cubic)
polynomial. Setting the highest coeff = 0, we solve for k. plug back 
in and take the discriminant, which must vanish. we get a quadratic
equation for f, and its discriminant up to squares is
g^2 + v^2 - 1. so need to solve for it being a a square. 
set it equal to m^2, and then let g = 1 + s*(m-v);
solve for m and plug back in for g, and then solve for f to get

g = (2*s*v-s^2-1)/(s^2-1);
f = (s^2-5)*(s^2*v+v-2*s)/((s-1)*(s+1)*(s^2+3));
b1 = (v^2 - f^2 + g^2 + 1)/2;
e = (f-v-g-1)*(f-v+g+1);
a1 = 2*b1 - 1 - e - (v-f)^2;
c = e^2*(v^2*(1-t) + t);
b = e*(v*f*(1-t) + b1*t*(1-t) + t^2);
a = f^2*(1-t) + a1*t*(1-t) + t^2;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

this has denominators and is pretty nasty. (Although it does have the 
involution (s,v) -> (-s,-v)). But if we look at the branch
locus (i.e. where an extra I_2 fiber appears) and simplify z^2 = eqn of branch locus,
the transformation of variables there suggests we put

v = (s^4 + 2*s^2 - 3)*r + (s^3 + s)/2;

doing this gets rid of denominators completely! so we have

v = (s^4 + 2*s^2 - 3)*r + (s^3 + s)/2;
g = (2*s*v-s^2-1)/(s^2-1);
f = (s^2-5)*(s^2*v+v-2*s)/((s-1)*(s+1)*(s^2+3));
b1 = (v^2 - f^2 + g^2 + 1)/2;
e = (f-v-g-1)*(f-v+g+1);
a1 = 2*b1 - 1 - e - (v-f)^2;
c = e^2*(v^2*(1-t) + t);
b = e*(v*f*(1-t) + b1*t*(1-t) + t^2);
a = f^2*(1-t) + a1*t*(1-t) + t^2;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

and still have the involution (r,s) -> (-r,-s)

to go to E8 E7

first go to E8 A4 A2 by a 2-neighbor step

section is given by x = k*t^2 where
{
k = (s-1)*(s+1)*(2*r*s^2-4*r*s+s+2*r-2)*(2*r*s^2+4*r*s+s+2*r+2)
          *(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)
          *(2*r*s^3+2*r*s^2+s^2+6*r*s+s+6*r+2)
   /(16*(2*r*s^2+s+2*r)^2);
}

elliptic parameter is (x-k*t*(t-1))/(t-1);

q = subst(p,x,u*(t-1) + k*t*(t-1))/(t-1)^2;
q = q*(2*r*s^2+s+2*r)^6;
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,u,u*(s-1));
p = subst(p,x,x*(s - 1)^2)/(s - 1)^6;
p = subst(p,u,u*(s+1));
p = subst(p,x,x*(s+ 1)^2)/(s + 1)^6;
p = subst(p,x,x*(2*r*s^2+s+2*r)^4)/(2*r*s^2+s+2*r)^12;
p = subst(p,u,u*(2*r*s^2-4*r*s+s+2*r-2));
p = subst(p,x,x*(2*r*s^2-4*r*s+s+2*r-2)^2)/(2*r*s^2-4*r*s+s+2*r-2)^6;
p = subst(p,u,u*(2*r*s^2+4*r*s+s+2*r+2));
p = subst(p,x,x*(2*r*s^2+4*r*s+s+2*r+2)^2)/(2*r*s^2+4*r*s+s+2*r+2)^6;
p = subst(p,x,x+(s^2-5)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2*(2*r*s^3+2*r*s^2+s^2+6*r*s+s+6*r+2)^2/3072);
{
p = subst(p,x,x+u*(16*r^4*s^14+32*r^3*s^13+656*r^4*s^12+24*r^2*s^12+1280*r^3*s^11+8*r*s^11
                 -1584*r^4*s^10+936*r^2*s^10+s^10-4384*r^3*s^9+304*r*s^9
                 -16816*r^4*s^8-4176*r^2*s^8+37*s^8-28160*r^3*s^7-1680*r*s^7
                 -20688*r^4*s^6-16208*r^2*s^6-245*s^6-17184*r^3*s^5-3504*r*s^5
                 +4784*r^4*s^4+88*r^2*s^4-169*s^4+15104*r^3*s^3+2408*r*s^3
                 +25328*r^4*s^2+7592*r^2*s^2+328*s^2+16928*r^3*s+416*r*s
                 +8304*r^4+1504*r^2-80)/192);
}

p = subst(p,x,x/(2*r*s^2+s+2*r)^2)*(2*r*s^2+s+2*r)^6;
p = subst(p,u,u/16);
p = sum(i=0,poldegree(p,u),u^i*polcoeff(p,i,u)/(2*r*s^2+s+2*r)^(2*i));
\\ in lieu of p = subst(p,u,u/(2*r*s^2+s+2*r)^2);
p = subst(p,u,t);
p = subst(p,x,x/2^8)*2^24;
p = subst(p,x,x+t^2*(28*r^2*s^6+28*r*s^5+80*r^2*s^4+7*s^4+52*r*s^3-20*r^2*s^2+6*s^2-32*r*s-24*r^2-4)/3);

this has A4 at 0 and A2 at 

t = -(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)

now we find two section of height 4 - 6/5 - 2/3

a1 : -(s-1)*(s+1)*(2*r*s^2-4*r*s+s+2*r-2)
           *(24*r^3*s^8+36*r^2*s^7+352*r^3*s^6+18*r*s^6+492*r^2*s^5+3*s^5
                       +848*r^3*s^4+8*r^2*s^4+228*r*s^4+828*r^2*s^3+8*r*s^3
                       +35*s^3+736*r^3*s^2-16*r^2*s^2+210*r*s^2+2*s^2
                       +436*r^2*s-24*r*s+4*s+88*r^3+8*r^2+40*r-8)
   /(16*(2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2)$
b1:  -(s+1)*(2*r*s^2-4*r*s+s+2*r-2)/(4*(2*r*s^2+s+2*r)*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2))$

xs1: t^2*(t + (2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2))*(a1 + b1^2*t)$


a2: -(s-1)*(s+1)*(2*r*s^2+4*r*s+s+2*r+2)
           *(24*r^3*s^8+36*r^2*s^7+352*r^3*s^6+18*r*s^6+492*r^2*s^5+3*s^5
                       +848*r^3*s^4-8*r^2*s^4+228*r*s^4+828*r^2*s^3-8*r*s^3
                       +35*s^3+736*r^3*s^2+16*r^2*s^2+210*r*s^2-2*s^2
                       +436*r^2*s+24*r*s+4*s+88*r^3-8*r^2+40*r+8)
   /(16*(2*r*s^2+s+2*r)^2*(2*r*s^3+2*r*s^2+s^2+6*r*s+s+6*r+2)^2)$
b2: -(s-1)*(2*r*s^2+4*r*s+s+2*r+2)/(4*(2*r*s^2+s+2*r)*(2*r*s^3+2*r*s^2+s^2+6*r*s+s+6*r+2))$
xs2: t^2*(t + (2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2))*(a2 + b2^2*t)$

these sections have height 32/15 and height pairing +-7/15 between themselves (depending on the choice of y).

t0: -(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)$

ys1: t^2*(t-t0)*(s+1)*((s+1)^2*(2*r*s^2-4*r*s+s+2*r-2)^3*t^3-4*(s+1)*(2*r*s^2-4*r*s+s+2*r-2)^2*(8*r^3*s^9-8*r^3*s^8+12*r^2*s^8+144*r^3*s^7-12*r^2*s^7+6*r*s^7-144*r^3*s^6+204*r^2*s^6-6*r*s^6+s^6+336*r^3*s^5-200*r^2*s^5+96*r*s^5-s^5-336*r^3*s^4+312*r^2*s^4-92*r*s^4+15*s^4+272*r^3*s^3-332*r^2*s^3+66*r*s^3-14*s^3-272*r^3*s^2+140*r^2*s^2-90*r*s^2-3*s^2+8*r^3*s-160*r^2*s+12*r*s-4*s-8*r^3-28*r^2-16*r+4)*t^2+(2*r*s^2-4*r*s+s+2*r-2)*(64*r^6*s^18-128*r^6*s^17+192*r^5*s^17+9792*r^6*s^16-384*r^5*s^16+240*r^4*s^16-19456*r^6*s^15+29184*r^5*s^15-480*r^4*s^15+160*r^3*s^15+132352*r^6*s^14-57728*r^5*s^14+36240*r^4*s^14-320*r^3*s^14+60*r^2*s^14-245248*r^6*s^13+367616*r^5*s^13-71360*r^4*s^13+24000*r^3*s^13-120*r^2*s^13+12*r*s^13+608512*r^6*s^12-668032*r^5*s^12+422960*r^4*s^12-47040*r^3*s^12+8940*r^2*s^12-24*r*s^12+s^12-971776*r^6*s^11+1466880*r^5*s^11-751520*r^4*s^11+257760*r^3*s^11-17440*r^2*s^11+1776*r*s^11-2*s^11+1368960*r^6*s^10-2241920*r^5*s^10+1422096*r^4*s^10-446080*r^3*s^10+87640*r^2*s^10-3448*r*s^10+147*s^10-1766144*r^6*s^9+2748288*r^5*s^9-2055424*r^4*s^9+698112*r^3*s^9-146960*r^2*s^9+15736*r*s^9-284*s^9+1590144*r^6*s^8-3254400*r^5*s^8+2133904*r^4*s^8-934528*r^3*s^8+177144*r^2*s^8-25384*r*s^8+1163*s^8-1414144*r^6*s^7+2448896*r^5*s^7-2229024*r^4*s^7+794976*r^3*s^7-210016*r^2*s^7+20304*r*s^7-1786*s^7+801024*r^6*s^6-1777792*r^5*s^6+1338416*r^4*s^6-668992*r^3*s^6+143628*r^2*s^6-18440*r*s^6+581*s^6-187904*r^6*s^5+713216*r^5*s^5-647104*r^4*s^5+302016*r^3*s^5-72632*r^2*s^5+12188*r*s^5+56*s^5-68352*r^6*s^4+195456*r^5*s^4+121232*r^4*s^4-19392*r^3*s^4+24924*r^2*s^4+448*r*s^4+684*s^4+324608*r^6*s^3-283136*r^5*s^3+305312*r^4*s^3-20704*r^3*s^3+18240*r^2*s^3+480*r*s^3-32*s^3-205248*r^6*s^2+423808*r^5*s^2-152784*r^4*s^2+84224*r^3*s^2-1440*r^2*s^2-256*r*s^2-208*s^2+85888*r^6*s-151104*r^5*s+141184*r^4*s-16512*r^3*s+896*r^2*s+192*r*s-128*s-42944*r^6+40960*r^5-13888*r^4+8704*r^3-576*r^2-512*r+64)*t+2*(s-1)^2*(2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)*(12*r^2*s^5-36*r^2*s^4+12*r*s^4-8*r^2*s^3-36*r*s^3+3*s^3-72*r^2*s^2-20*r*s^2-9*s^2-4*r^2*s-44*r*s-8*s-20*r^2-8*r-4)*(4*r^2*s^6+4*r*s^5+68*r^2*s^4+s^4+64*r*s^3+172*r^2*s^2+15*s^2+124*r*s+12*r^2+20))/(64*(2*r*s^2+s+2*r)^3*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^3)$

now 2-neighbor step to E8 A7. elliptic parameter is 

((y+ys1)/(x-xs1) +  a0 + a1*t)/(t*(t - t0))

with

a0: (s^2-5)*(2*r*s^2+s+2*r)*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)*(2*r*s^3+2*r*s^2+s^2+6*r*s+s+6*r+2)/2$

a1: (4*r^2*s^7-12*r^2*s^6+4*r*s^6+44*r^2*s^5-12*r*s^5+s^5-36*r^2*s^4+40*r*s^4-3*s^4+124*r^2*s^3-16*r*s^3+9*s^3+12*r^2*s^2+68*r*s^2+s^2+84*r^2*s+12*r*s+4*s+36*r^2-4)/(2*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2))$


q: ev(p-y^2, y = (u*t*(t-t0) - (a0 + a1*t))*(x-xs1) - ys1)$
q: q/(x-xs1)$
q: q/coeff(q,x^2)$
q: ev(q,x=x-coeff(q,x)/2)$
q: x^2 - q$
q: q/(t^2*(t-t0)^2)$
q: q*1024*(2*r*s^2+s+2*r)^4*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^4*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^4$
q: ev(q, u = u/(2*r*s^2+s+2*r))$
q: ev(q, u = u/(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2))$
q: ev(q, u = u/(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2))$
q: ev(q, u = u-(s+1)*(2*r*s^2-4*r*s+s+2*r-2)*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)/4)$
q: ev(q, t = x)$

write this to disk and read it in to gp

read("jacobians");
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x+64*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^2*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)^2/3);
{
p = subst(p,x,x+t*64*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^2
       *(16*r^4*s^12+32*r^4*s^11+32*r^3*s^11+640*r^4*s^10+64*r^3*s^10
                    +24*r^2*s^10+480*r^4*s^9+1248*r^3*s^9+48*r^2*s^9+8*r*s^9
                    +1424*r^4*s^8+896*r^3*s^8+912*r^2*s^8+16*r*s^8+s^8
                    +576*r^4*s^7+1664*r^3*s^7+624*r^2*s^7+296*r*s^7+2*s^7
                    +2176*r^4*s^6+256*r^3*s^6+384*r^2*s^6+192*r*s^6+36*s^6
                    -3904*r^4*s^5+2432*r^3*s^5-432*r^2*s^5-152*r*s^5+22*s^5
                    +3888*r^4*s^4-6656*r^3*s^4+1168*r^2*s^4-336*r*s^4-53*s^4
                    -8288*r^4*s^3+3936*r^3*s^3-3568*r^2*s^3+424*r*s^3-64*s^3
                    +5376*r^4*s^2-8256*r^3*s^2+1384*r^2*s^2-544*r*s^2+88*s^2
                    -5280*r^4*s+2976*r^3*s-1792*r^2*s+160*r*s+32*s+2864*r^4
                    -2688*r^3+224*r^2+128*r-16)/3);
}
{
p = subst(p,x,x+t^2*256*(2*r*s^2+s+2*r)^2*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^2
        *(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2
        *(16*r^2*s^6+48*r^2*s^5+16*r*s^5+68*r^2*s^4+48*r*s^4+4*s^4+52*r*s^3
                    +12*s^3-56*r^2*s^2-48*r*s^2+9*s^2-48*r^2*s-68*r*s-24*s
                    +36*r^2-48*r-16)
   /3);
}

p = subst(p,x,x*(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^2)/(2*r*s^3-6*r*s^2+s^2-2*r*s-3*s-10*r-2)^6;

p = subst(p,x,x-t^3*256*(s+1)^2*(2*r*s^2+s+2*r)^4*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^4);

p = subst(p,x,x/((2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2))*((2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2)^3;

la = (2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2;
p = sum(i=0,poldegree(p,t),t^i*polcoeff(p,i,t)/la^i);

(shortcut for p = subst(p,t,t/((2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2)))

finally go to E8 E7 by a 2-neighbor step.

elliptic parameter is just x/t^4

q = subst(p,x,u*t^4)/t^8;
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,t,t/2^8);
p = subst(p,x,x/2^12)*2^36;

{
S = [ -16*(2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2
        *(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)^2 * t^3
      -4*(144*r^4*s^14-960*r^4*s^13+288*r^3*s^13-944*r^4*s^12-1920*r^3*s^12
                +216*r^2*s^12+3840*r^4*s^11-2176*r^3*s^11-1440*r^2*s^11
                +72*r*s^11+5200*r^4*s^10+9600*r^3*s^10-1848*r^2*s^10
                -480*r*s^10+9*s^10+10560*r^4*s^9+10848*r^3*s^9+8640*r^2*s^9
                -688*r*s^9-60*s^9+5712*r^4*s^8+17280*r^3*s^8+8688*r^2*s^8
                +3360*r*s^8-95*s^8-30720*r^4*s^7+1664*r^3*s^7+8640*r^2*s^7
                +3152*r*s^7+480*s^7-47696*r^4*s^6-84480*r^3*s^6-5616*r^2*s^6
                +960*r*s^6+435*s^6+4800*r^4*s^5-88992*r^3*s^5-78720*r^2*s^5
                -4080*r*s^5-180*s^5+57712*r^4*s^4+21120*r^3*s^4-53096*r^2*s^4
                -30240*r*s^4-785*s^4+26880*r^4*s^3+95744*r^3*s^3+35040*r^2*s^3
                -10520*r*s^3-4080*s^3-144*r^4*s^2+44160*r^3*s^2+61160*r^2*s^2
                +20640*r*s^2-120*s^2-14400*r^4*s+7200*r^3*s+27840*r^2*s
                +15520*r*s+3840*s-3600*r^4-5760*r^3+4320*r^2+5760*r+880)/3 * t^4 ,
        
       4*(768*r^8*s^24+3072*r^8*s^23+3072*r^7*s^23+31744*r^8*s^22+12288*r^7*s^22
               +5376*r^6*s^22-60416*r^8*s^21+123904*r^7*s^21+21504*r^6*s^21
               +5376*r^5*s^21+794112*r^8*s^20-253952*r^7*s^20+211456*r^6*s^20
               +21504*r^5*s^20+3360*r^4*s^20+304128*r^8*s^19+3058688*r^7*s^19
               -465920*r^6*s^19+206080*r^5*s^19+13440*r^4*s^19+1344*r^3*s^19
               +2628608*r^8*s^18+1482752*r^7*s^18+5152000*r^6*s^18
               -487424*r^5*s^18+125440*r^4*s^18+5376*r^3*s^18+336*r^2*s^18
               +1440768*r^8*s^17+7332864*r^7*s^17+3082240*r^6*s^17
               +4956672*r^5*s^17-318080*r^4*s^17+48832*r^3*s^17+1344*r^2*s^17
               +48*r*s^17+6636800*r^8*s^16+3010560*r^7*s^16+7451648*r^6*s^16
               +3591168*r^5*s^16+2979200*r^4*s^16-132608*r^3*s^16
               +11872*r^2*s^16+192*r*s^16+3*s^16-4114432*r^8*s^15
               +15980544*r^7*s^15-69632*r^6*s^15+2252288*r^5*s^15
               +2576000*r^4*s^15+1145536*r^3*s^15-34496*r^2*s^15+1648*r*s^15
               +12*s^15+10926080*r^8*s^14-24682496*r^7*s^14+15022592*r^6*s^14
               -5950464*r^5*s^14-1731840*r^4*s^14+1168384*r^3*s^14
               +275184*r^2*s^14-5120*r*s^14+100*s^14-16250880*r^8*s^13
               +13699072*r^7*s^13-49907712*r^6*s^13+7462912*r^5*s^13
               -7747200*r^4*s^13-1905856*r^3*s^13+327936*r^2*s^13+37760*r*s^13
               -332*s^13+4654080*r^8*s^12-45498368*r^7*s^12-8745984*r^6*s^12
               -48352256*r^5*s^12+3204800*r^4*s^12-4856576*r^3*s^12
               -769408*r^2*s^12+52160*r*s^12+2266*s^12-25098240*r^8*s^11
               -51218432*r^7*s^11-27813888*r^6*s^11-27203584*r^5*s^11
               -23698560*r^4*s^11+1965760*r^3*s^11-1691520*r^2*s^11
               -150336*r*s^11+3604*s^11+21846016*r^8*s^10-1359872*r^7*s^10
               -146615808*r^6*s^10+30876672*r^5*s^10-22992640*r^4*s^10
               -4493056*r^3*s^10+970032*r^2*s^10-315456*r*s^10-11836*s^10
               -65128448*r^8*s^9-59758592*r^7*s^9+127557632*r^6*s^9
               -160693760*r^5*s^9+53118080*r^4*s^9-10688704*r^3*s^9
               +758592*r^2*s^9+249616*r*s^9-24692*s^9+111410432*r^8*s^8
               -24059904*r^7*s^8-187162624*r^6*s^8+195679232*r^5*s^8
               -92903552*r^4*s^8+30593024*r^3*s^8-3139360*r^2*s^8+473984*r*s^8
               +25131*s^8-142377984*r^8*s^7+113679360*r^7*s^7
               +145649664*r^6*s^7-175103488*r^5*s^7+123622272*r^4*s^7
               -30454976*r^3*s^7+8135232*r^2*s^7-573360*r*s^7+58912*s^7
               +180505600*r^8*s^6-132124672*r^7*s^6-5385984*r^6*s^6
               +169335808*r^5*s^6-76643072*r^4*s^6+36183552*r^3*s^6
               -5389936*r^2*s^6+846144*r*s^6-50000*s^6-159636480*r^8*s^5
               +212702208*r^7*s^5+29627392*r^6*s^5-40760576*r^5*s^5
               +66137216*r^4*s^5-15889728*r^3*s^5+3945088*r^2*s^5-381248*r*s^5
               +1024*s^5+135347712*r^8*s^4-125001728*r^7*s^4+75639296*r^6*s^4
               +52062208*r^5*s^4-13654752*r^4*s^4+7164160*r^3*s^4
               -1053632*r^2*s^4-34048*r*s^4+7328*s^4-97152000*r^8*s^3
               +118250496*r^7*s^3+3286016*r^6*s^3+5305088*r^5*s^3
               +7718400*r^4*s^3-258560*r^3*s^3-686080*r^2*s^3+70400*r*s^3
               +2560*s^3+54070272*r^8*s^2-47800320*r^7*s^2+23949568*r^6*s^2
               +13122560*r^5*s^2-793344*r^4*s^2-1935360*r^3*s^2+418560*r^2*s^2
               -37888*r*s^2+2816*s^2-28800000*r^8*s+28800000*r^7*s
               +3913728*r^6*s-2302976*r^5*s+90112*r^4*s+199680*r^3*s
               -169984*r^2*s+41984*r*s-3072*s+8018688*r^8-6377472*r^7
               +2374656*r^6+1142784*r^5-755200*r^4+4096*r^3+60416*r^2-12288*r
               +768)/3 * t^5 
       -16*(19008*r^6*s^20-16128*r^6*s^19+57024*r^5*s^19-60992*r^6*s^18
                   -48384*r^5*s^18+71280*r^4*s^18+225792*r^6*s^17
                   -240000*r^5*s^17-60480*r^4*s^17+47520*r^3*s^17
                   +589056*r^6*s^16+725760*r^5*s^16-371280*r^4*s^16
                   -40320*r^3*s^16+17820*r^2*s^16-870912*r^6*s^15
                   +1906944*r^5*s^15+967680*r^4*s^15-295040*r^3*s^15
                   -15120*r^2*s^15+3564*r*s^15-3682560*r^6*s^14
                   -3451392*r^5*s^14+2629680*r^4*s^14+685440*r^3*s^14
                   -128460*r^2*s^14-3024*r*s^14+297*s^14-677376*r^6*s^13
                   -12290304*r^5*s^13-5423040*r^4*s^13+1964640*r^3*s^13
                   +272160*r^2*s^13-29256*r*s^13-252*s^13+8637824*r^6*s^12
                   +1128960*r^5*s^12-17048976*r^4*s^12-4394880*r^3*s^12
                   +833880*r^2*s^12+57456*r*s^12-2735*s^12+9676800*r^6*s^11
                   +30613632*r^5*s^11+6564096*r^4*s^11-12626112*r^3*s^11
                   -1955520*r^2*s^11+189768*r*s^11+5040*s^11-2287488*r^6*s^10
                   +25804800*r^5*s^10+45044688*r^4*s^10+8652672*r^3*s^10
                   -5276184*r^2*s^10-455616*r*s^10+18027*s^10-13257216*r^6*s^9
                   -14960640*r^5*s^9+25341120*r^4*s^9+35218528*r^3*s^9
                   +5179104*r^2*s^9-1180848*r*s^9-43596*s^9-11764992*r^6*s^8
                   -43545600*r^5*s^8-30204144*r^4*s^8+9491328*r^3*s^8
                   +15447660*r^2*s^8+1491840*r*s^8-110613*s^8-2741760*r^6*s^7
                   -35380992*r^5*s^7-57286656*r^4*s^7-29044992*r^3*s^7
                   -605808*r^2*s^7+3608940*r*s^7+168336*s^7+8637184*r^6*s^6
                   -5709312*r^5*s^6-39779568*r^4*s^6-37812096*r^3*s^6
                   -14838876*r^2*s^6-1303344*r*s^6+351288*s^6+13708800*r^6*s^5
                   +23607552*r^5*s^5+374976*r^4*s^5-20657760*r^3*s^5
                   -12450816*r^2*s^5-3914472*r*s^5-242424*s^5+1346112*r^6*s^4
                   +32546304*r^5*s^4+29888208*r^4*s^4+7265664*r^3*s^4
                   -4419936*r^2*s^4-1609776*r*s^4-422160*s^4-6048000*r^6*s^3
                   +5088960*r^5*s^3+32207616*r^4*s^3+20292160*r^3*s^3
                   +5544000*r^2*s^3+38208*r*s^3+8064*s^3-3654720*r^6*s^2
                   -7305984*r^5*s^2+6079104*r^4*s^2+16345728*r^3*s^2
                   +7251264*r^2*s^2+1483776*r*s^2+106560*s^2-3120768*r^5*s
                   -2685312*r^4*s+2889216*r^3*s+4032000*r^2*s+1190784*r*s
                   +104832*s+124416*r^6-145152*r^5-732672*r^4-193536*r^3
                   +490752*r^2+338688*r+53504)/27 * t^6
      + 16*(s-1)^5*(s+1)^5*(2*r*s^2-4*r*s+s+2*r-2)^2*(2*r*s^2+4*r*s+s+2*r+2)^2 * t^7
 ]
}


branch locus is where we have extra I_2 fiber

z^2 = -16*(s^4+2*s^2+13)^2*(4*s^6+3*s^4-10*s^2-13) * r^4
      -32*s*(4*s^12+15*s^10+127*s^8-10*s^6-494*s^4-1253*s^2-949) * r^3
      -8*(12*s^12+33*s^10+408*s^8-898*s^6-2672*s^4-2023*s^2+404) * r^2
      -8*s*(4*s^10+7*s^8+149*s^6-627*s^4-641*s^2+148) * r
      -(4*s^10+3*s^8+166*s^6-997*s^4+328*s^2-80)

this is an honestly elliptic surface

We can't seem to find a section, but let's look at the Jacobian, to see
what we can say about the Picard number etc.

p  = -16*(s^4+2*s^2+13)^2*(4*s^6+3*s^4-10*s^2-13) * r^4
      -32*s*(4*s^12+15*s^10+127*s^8-10*s^6-494*s^4-1253*s^2-949) * r^3
      -8*(12*s^12+33*s^10+408*s^8-898*s^6-2672*s^4-2023*s^2+404) * r^2
      -8*s*(4*s^10+7*s^8+149*s^6-627*s^4-641*s^2+148) * r
      -(4*s^10+3*s^8+166*s^6-997*s^4+328*s^2-80);

read("jacobians");
q = jac2(p);
q = subst(q, x,x+256/3);
q = subst(q,x,x*16)/16^3;

q = subst(q,x,x-56/3*(s^2-1) + 37/3*(s^2-1)^2 + 8/3*(s^2-1)^3);

y^2 = x^3 + (8*s^6 + 13*s^4 - 106*s^2 + 101)*x^2 + (16*s^12 + 52*s^10 - 564*s^8 + 1416*s^6 - 1624*s^4 + 900*s^2 - 196)*x

this has A7 fibers at s = 1 and s = -1, A2 fibers at +- sqrt(13)/3, A1
fibers at the four roots of 4*s^4 + 29*s^2 - 49, (dihedral extension
containing sqrt(65)), A3 at infinity. root lattice has rank 27. rank
could be up to 3.

find a torsion section [0,0] and a non-torsion section of height 2/3

[ (73 + 9*b)/2 * (s^2-1)^2 * (s^2 + (29/8 - 5/8*b)), (657 + 81*b)/2* s* (s^2-1)^2 * (s^2-13/9) * (s^2 + (29/8 - 5/8*b)) ];
where 
b = quadgen(260);

analysis of the quotient by s -> -s and its twist shows that MW rank
is 1. 
NS so far has disc 8*8*3*3*2^4*4/4*2/3 = 6144 = 2^11*3
checking it's 2-saturated, we get that it's the full NS.
so the sections above generate the MW group.

---------------------------------------------------------------------------

quotient  of the hilbert modular surface:
substitute r = r*s and then replace s^2 by t
p = subst(p,r,r*s);
p = sum(i=0,poldegree(p,s)/2, polcoeff(p,2*i,s)*t^i);

again take the jacobian

p = subst(p,r,x);
q = jac2(p);
q = subst(q,x,x+16*t*(8*t^3+13*t^2-106*t+101)/3);
q = subst(q,x,x*16)/16^3;

y^2 = x^3+(8*t^4+13*t^3-106*t^2+101*t)*x^2
   +(16*t^8+52*t^7-564*t^6+1416*t^5-1624*t^4+900*t^3-196*t^2)*x

this is an elliptic K3 surface with D4 at 0, A7 at 1, A2 at 13/9, A1 at 
(+-5*sqrt(65) - 29)/8 and A1 at infinity. 
so trivial lattice has rank 18. MW rank up to 2. 
As before we have a torsion point.

x = 65/4*(t-1)^4 gives a section. 

b = quadgen(260);

e = ellinit([0,(8*t^4+13*t^3-106*t^2+101*t), 0, (16*t^8+52*t^7-564*t^6+1416*t^5-1624*t^4+900*t^3-196*t^2),0]);

p0 = [0,0];

p1 = [ (73 + 9*b)/2 * t*(t-1)^2 * (t + (29/8 - 5/8*b)), (657 + 81*b)/2* t^2* (t-1)^2 * (t-13/9) * (t + (29/8 - 5/8*b)) ];

so Picard number is at least 19. counting points mod 11 and 23 give different
square classes for disc of NS of reduction, so Picard no is exactly 19.
discriminant of NS so far is 4*8*3*2^2*2/4*1/3 = 64. so just need to check 
2-saturated, which it is.

next, compute Picard no and MW rank of twist

y^2 = x^3+(8*t^3+13*t^2-106*t+101)*x^2
   +(16*t^6+52*t^5-564*t^4+1416*t^3-1624*t^2+900*t-196)*x

this has A7 at t = 1, A2 at t = 13/9, A1 at roots of 4*t^2 + 29*t - 49,
and D6 at infinity. trivial lattice has rank 19. MW rank is at most 1.

point counting modulo 11 and 23 shows Picard no is 19, so MW rank is 0.
NS so far has disc = 96. Checking 2-saturated, we see it is all of NS.

-------------------------------------------------------------------------

branch locus

has genus 1.

r = (8*x^12*y+14*x^11*y-46*x^10*y+109*x^9*y+61*x^8*y-159*x^7*y+498*x^6*y
     +159*x^5*y+61*x^4*y-109*x^3*y-46*x^2*y-14*x*y+8*y+3*x^14+11*x^13-21*x^12
     -69*x^11-121*x^10-92*x^9-1164*x^8+249*x^7-1005*x^6+153*x^5-230*x^4
     +23*x^3-35*x^2-3*x+3)
 /(8*(x^4-x^3+5*x^2+x+1)^2*(x^6-5*x^5-22*x^4-19*x^3+22*x^2-5*x-1))

s = -(2*x*y+x^4+2*x^3+x^2+2*x-1)/((x^2-x+1)*(x^2+x+1))

converts it to

y^2 + x*y = x^3 - x

which has conductor 65. Isomorphic to X_0(65)/< w_65 >

--------------------------------------------------------------------------

special curves

specializations don't seem to give anything out of the branch locus
can't find any sections.





==> 65/igusa65.txt <==

 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 = -16*(2*r*s^2+s+2*r)^2*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)^2
        *(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)^2;
   A = -4*(144*r^4*s^14-960*r^4*s^13+288*r^3*s^13-944*r^4*s^12-1920*r^3*s^12
                +216*r^2*s^12+3840*r^4*s^11-2176*r^3*s^11-1440*r^2*s^11
                +72*r*s^11+5200*r^4*s^10+9600*r^3*s^10-1848*r^2*s^10
                -480*r*s^10+9*s^10+10560*r^4*s^9+10848*r^3*s^9+8640*r^2*s^9
                -688*r*s^9-60*s^9+5712*r^4*s^8+17280*r^3*s^8+8688*r^2*s^8
                +3360*r*s^8-95*s^8-30720*r^4*s^7+1664*r^3*s^7+8640*r^2*s^7
                +3152*r*s^7+480*s^7-47696*r^4*s^6-84480*r^3*s^6-5616*r^2*s^6
                +960*r*s^6+435*s^6+4800*r^4*s^5-88992*r^3*s^5-78720*r^2*s^5
                -4080*r*s^5-180*s^5+57712*r^4*s^4+21120*r^3*s^4-53096*r^2*s^4
                -30240*r*s^4-785*s^4+26880*r^4*s^3+95744*r^3*s^3+35040*r^2*s^3
                -10520*r*s^3-4080*s^3-144*r^4*s^2+44160*r^3*s^2+61160*r^2*s^2
                +20640*r*s^2-120*s^2-14400*r^4*s+7200*r^3*s+27840*r^2*s
                +15520*r*s+3840*s-3600*r^4-5760*r^3+4320*r^2+5760*r+880)/3;
   B1 =  4*(768*r^8*s^24+3072*r^8*s^23+3072*r^7*s^23+31744*r^8*s^22+12288*r^7*s^22
               +5376*r^6*s^22-60416*r^8*s^21+123904*r^7*s^21+21504*r^6*s^21
               +5376*r^5*s^21+794112*r^8*s^20-253952*r^7*s^20+211456*r^6*s^20
               +21504*r^5*s^20+3360*r^4*s^20+304128*r^8*s^19+3058688*r^7*s^19
               -465920*r^6*s^19+206080*r^5*s^19+13440*r^4*s^19+1344*r^3*s^19
               +2628608*r^8*s^18+1482752*r^7*s^18+5152000*r^6*s^18
               -487424*r^5*s^18+125440*r^4*s^18+5376*r^3*s^18+336*r^2*s^18
               +1440768*r^8*s^17+7332864*r^7*s^17+3082240*r^6*s^17
               +4956672*r^5*s^17-318080*r^4*s^17+48832*r^3*s^17+1344*r^2*s^17
               +48*r*s^17+6636800*r^8*s^16+3010560*r^7*s^16+7451648*r^6*s^16
               +3591168*r^5*s^16+2979200*r^4*s^16-132608*r^3*s^16
               +11872*r^2*s^16+192*r*s^16+3*s^16-4114432*r^8*s^15
               +15980544*r^7*s^15-69632*r^6*s^15+2252288*r^5*s^15
               +2576000*r^4*s^15+1145536*r^3*s^15-34496*r^2*s^15+1648*r*s^15
               +12*s^15+10926080*r^8*s^14-24682496*r^7*s^14+15022592*r^6*s^14
               -5950464*r^5*s^14-1731840*r^4*s^14+1168384*r^3*s^14
               +275184*r^2*s^14-5120*r*s^14+100*s^14-16250880*r^8*s^13
               +13699072*r^7*s^13-49907712*r^6*s^13+7462912*r^5*s^13
               -7747200*r^4*s^13-1905856*r^3*s^13+327936*r^2*s^13+37760*r*s^13
               -332*s^13+4654080*r^8*s^12-45498368*r^7*s^12-8745984*r^6*s^12
               -48352256*r^5*s^12+3204800*r^4*s^12-4856576*r^3*s^12
               -769408*r^2*s^12+52160*r*s^12+2266*s^12-25098240*r^8*s^11
               -51218432*r^7*s^11-27813888*r^6*s^11-27203584*r^5*s^11
               -23698560*r^4*s^11+1965760*r^3*s^11-1691520*r^2*s^11
               -150336*r*s^11+3604*s^11+21846016*r^8*s^10-1359872*r^7*s^10
               -146615808*r^6*s^10+30876672*r^5*s^10-22992640*r^4*s^10
               -4493056*r^3*s^10+970032*r^2*s^10-315456*r*s^10-11836*s^10
               -65128448*r^8*s^9-59758592*r^7*s^9+127557632*r^6*s^9
               -160693760*r^5*s^9+53118080*r^4*s^9-10688704*r^3*s^9
               +758592*r^2*s^9+249616*r*s^9-24692*s^9+111410432*r^8*s^8
               -24059904*r^7*s^8-187162624*r^6*s^8+195679232*r^5*s^8
               -92903552*r^4*s^8+30593024*r^3*s^8-3139360*r^2*s^8+473984*r*s^8
               +25131*s^8-142377984*r^8*s^7+113679360*r^7*s^7
               +145649664*r^6*s^7-175103488*r^5*s^7+123622272*r^4*s^7
               -30454976*r^3*s^7+8135232*r^2*s^7-573360*r*s^7+58912*s^7
               +180505600*r^8*s^6-132124672*r^7*s^6-5385984*r^6*s^6
               +169335808*r^5*s^6-76643072*r^4*s^6+36183552*r^3*s^6
               -5389936*r^2*s^6+846144*r*s^6-50000*s^6-159636480*r^8*s^5
               +212702208*r^7*s^5+29627392*r^6*s^5-40760576*r^5*s^5
               +66137216*r^4*s^5-15889728*r^3*s^5+3945088*r^2*s^5-381248*r*s^5
               +1024*s^5+135347712*r^8*s^4-125001728*r^7*s^4+75639296*r^6*s^4
               +52062208*r^5*s^4-13654752*r^4*s^4+7164160*r^3*s^4
               -1053632*r^2*s^4-34048*r*s^4+7328*s^4-97152000*r^8*s^3
               +118250496*r^7*s^3+3286016*r^6*s^3+5305088*r^5*s^3
               +7718400*r^4*s^3-258560*r^3*s^3-686080*r^2*s^3+70400*r*s^3
               +2560*s^3+54070272*r^8*s^2-47800320*r^7*s^2+23949568*r^6*s^2
               +13122560*r^5*s^2-793344*r^4*s^2-1935360*r^3*s^2+418560*r^2*s^2
               -37888*r*s^2+2816*s^2-28800000*r^8*s+28800000*r^7*s
               +3913728*r^6*s-2302976*r^5*s+90112*r^4*s+199680*r^3*s
               -169984*r^2*s+41984*r*s-3072*s+8018688*r^8-6377472*r^7
               +2374656*r^6+1142784*r^5-755200*r^4+4096*r^3+60416*r^2-12288*r
               +768)/3;
   B = -16*(19008*r^6*s^20-16128*r^6*s^19+57024*r^5*s^19-60992*r^6*s^18
                   -48384*r^5*s^18+71280*r^4*s^18+225792*r^6*s^17
                   -240000*r^5*s^17-60480*r^4*s^17+47520*r^3*s^17
                   +589056*r^6*s^16+725760*r^5*s^16-371280*r^4*s^16
                   -40320*r^3*s^16+17820*r^2*s^16-870912*r^6*s^15
                   +1906944*r^5*s^15+967680*r^4*s^15-295040*r^3*s^15
                   -15120*r^2*s^15+3564*r*s^15-3682560*r^6*s^14
                   -3451392*r^5*s^14+2629680*r^4*s^14+685440*r^3*s^14
                   -128460*r^2*s^14-3024*r*s^14+297*s^14-677376*r^6*s^13
                   -12290304*r^5*s^13-5423040*r^4*s^13+1964640*r^3*s^13
                   +272160*r^2*s^13-29256*r*s^13-252*s^13+8637824*r^6*s^12
                   +1128960*r^5*s^12-17048976*r^4*s^12-4394880*r^3*s^12
                   +833880*r^2*s^12+57456*r*s^12-2735*s^12+9676800*r^6*s^11
                   +30613632*r^5*s^11+6564096*r^4*s^11-12626112*r^3*s^11
                   -1955520*r^2*s^11+189768*r*s^11+5040*s^11-2287488*r^6*s^10
                   +25804800*r^5*s^10+45044688*r^4*s^10+8652672*r^3*s^10
                   -5276184*r^2*s^10-455616*r*s^10+18027*s^10-13257216*r^6*s^9
                   -14960640*r^5*s^9+25341120*r^4*s^9+35218528*r^3*s^9
                   +5179104*r^2*s^9-1180848*r*s^9-43596*s^9-11764992*r^6*s^8
                   -43545600*r^5*s^8-30204144*r^4*s^8+9491328*r^3*s^8
                   +15447660*r^2*s^8+1491840*r*s^8-110613*s^8-2741760*r^6*s^7
                   -35380992*r^5*s^7-57286656*r^4*s^7-29044992*r^3*s^7
                   -605808*r^2*s^7+3608940*r*s^7+168336*s^7+8637184*r^6*s^6
                   -5709312*r^5*s^6-39779568*r^4*s^6-37812096*r^3*s^6
                   -14838876*r^2*s^6-1303344*r*s^6+351288*s^6+13708800*r^6*s^5
                   +23607552*r^5*s^5+374976*r^4*s^5-20657760*r^3*s^5
                   -12450816*r^2*s^5-3914472*r*s^5-242424*s^5+1346112*r^6*s^4
                   +32546304*r^5*s^4+29888208*r^4*s^4+7265664*r^3*s^4
                   -4419936*r^2*s^4-1609776*r*s^4-422160*s^4-6048000*r^6*s^3
                   +5088960*r^5*s^3+32207616*r^4*s^3+20292160*r^3*s^3
                   +5544000*r^2*s^3+38208*r*s^3+8064*s^3-3654720*r^6*s^2
                   -7305984*r^5*s^2+6079104*r^4*s^2+16345728*r^3*s^2
                   +7251264*r^2*s^2+1483776*r*s^2+106560*s^2-3120768*r^5*s
                   -2685312*r^4*s+2889216*r^3*s+4032000*r^2*s+1190784*r*s
                   +104832*s+124416*r^6-145152*r^5-732672*r^4-193536*r^3
                   +490752*r^2+338688*r+53504)/27;
   B2 = 16*(s-1)^5*(s+1)^5*(2*r*s^2-4*r*s+s+2*r-2)^2*(2*r*s^2+4*r*s+s+2*r+2)^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (2*r*s^2+s+2*r)*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)*(s-1)*(s+1)*(2*r*s^2-4*r*s+s+2*r-2)*(2*r*s^2+4*r*s+s+2*r+2)*(s^2 -5)*(4*r^2*s^6+4*r*s^5+s^4-4*r*s^3+4*r^2*s^2-2*s^2-8*r^2)*(4*r^2*s^6+4*r*s^5+68*r^2*s^4+s^4+64*r*s^3+172*r^2*s^2+15*s^2+124*r*s+12*r^2+20)*(4*r^2*s^6+4*r*s^5+8*r^2*s^4+s^4+4*r*s^3+52*r^2*s^2+40*r*s+8)*(4*r^2*s^8+4*r*s^7-16*r^2*s^6+s^6-20*r*s^5+56*r^2*s^4-6*s^4+44*r*s^3-80*r^2*s^2+9*s^2-92*r*s+36*r^2-20)*(64*r^4*s^14+128*r^3*s^13+304*r^4*s^12+96*r^2*s^12+480*r^3*s^11+32*r*s^11+1952*r^4*s^10+264*r^2*s^10+4*s^10+4064*r^3*s^9+56*r*s^9+3920*r^4*s^8+3264*r^2*s^8+3*s^8-320*r^3*s^7+1192*r*s^7+7680*r^4*s^6-7184*r^2*s^6+166*s^6-15808*r^3*s^5-5016*r*s^5-6448*r^4*s^4-21376*r^2*s^4-997*s^4-40096*r^3*s^3-5128*r*s^3-37856*r^4*s^2-16184*r^2*s^2+328*s^2-30368*r^3*s+1184*r*s-35152*r^4+3232*r^2-80);

/*

from I10 and denominators of Igusa invts

(2*r*s^2+s+2*r)
(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)
(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)
s-1
s+1
(2*r*s^2-4*r*s+s+2*r-2)
(2*r*s^2+4*r*s+s+2*r+2)

jump at t = 0

s^2 -5
(4*r^2*s^6+4*r*s^5+s^4-4*r*s^3+4*r^2*s^2-2*s^2-8*r^2)
(4*r^2*s^6+4*r*s^5+68*r^2*s^4+s^4+64*r*s^3+172*r^2*s^2+15*s^2+124*r*s+12*r^2+20)

jump at t = 1

(4*r^2*s^6+4*r*s^5+8*r^2*s^4+s^4+4*r*s^3+52*r^2*s^2+40*r*s+8)

jump at infinity (to E8) : all components already seen in I10

extra I_2 fiber

4*r^2*s^8+4*r*s^7-16*r^2*s^6+s^6-20*r*s^5+56*r^2*s^4-6*s^4+44*r*s^3-80*r^2*s^2+9*s^2-92*r*s+36*r^2-20

64*r^4*s^14+128*r^3*s^13+304*r^4*s^12+96*r^2*s^12+480*r^3*s^11+32*r*s^11
           +1952*r^4*s^10+264*r^2*s^10+4*s^10+4064*r^3*s^9+56*r*s^9
           +3920*r^4*s^8+3264*r^2*s^8+3*s^8-320*r^3*s^7+1192*r*s^7
           +7680*r^4*s^6-7184*r^2*s^6+166*s^6-15808*r^3*s^5-5016*r*s^5
           -6448*r^4*s^4-21376*r^2*s^4-997*s^4-40096*r^3*s^3-5128*r*s^3
           -37856*r^4*s^2-16184*r^2*s^2+328*s^2-30368*r^3*s+1184*r*s-35152*r^4
           +3232*r^2-80

*/


==> 69/69.txt <==


want A8 E6 A1 fibers with section of height 23/12 = 4 - 1/2 - 20/9. we start with 

p = x^3 + a*x^2 + b*t^3*x + c*t^6

with a,b,c of degree 2 each. so far we have A5 and E6 fibers.
we first solve for c0,c1,c2 to make the fiber at 0 an A8 fiber.

c2 = (2*a0^2*b0*b2+a0^2*b1^2-2*a0*a1*b0*b1+(a1^2-a0*a2)*b0^2)/(4*a0^3);
c1 = (2*a0*b0*b1-a1*b0^2)/(4*a0^2);
c0 = b0^2/(4*a0);
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

next set the specialization at 1 equal to (x-h)^2*(x-k) and solve for a2, b2 then k
the expression in the denominator suggests shifting b0 by 2*a0*h

b0 = b00 - 2*a0*h;
b1 = (4*a0^2*h^3-4*a0^2*a1*h^2-8*a0^3*h^2-8*a0^2*b0*h+a1*b0^2-2*a0*b0^2)/(2*a0*(2*a0*h+b0));
k = -(2*a0^2*b0*h^2+2*a0*b0^2*h+a0^2*b1^2-2*a0*a1*b0*b1+a1^2*b0^2)/(a0*(2*a0*h+b0)^2);
b2 = 2*h*k + h^2 - b0 - b1;
a2 = -2*h - k - a1 - a0;
c2 = (2*a0^2*b0*b2+a0^2*b1^2-2*a0*a1*b0*b1+(a1^2-a0*a2)*b0^2)/(4*a0^3);
c1 = (2*a0*b0*b1-a1*b0^2)/(4*a0^2);
c0 = b0^2/(4*a0);
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

so now we have E6, A1 and A8 fibers.
next, we want to make the A8 and E6 components rational.
for A8, need a0 to be a square, and for the next one 
complete the square with respect to a1, to get 

b00 = -8*h^2*m^4/(4*m^2*v^2-4*h*m^2-a10^2);
a1 = a10 +(4*h^4*m^4-b00^3)/(b00^2*h);
a0 = m^2;
b0 = b00 - 2*a0*h;
b1 = (4*a0^2*h^3-4*a0^2*a1*h^2-8*a0^3*h^2-8*a0^2*b0*h+a1*b0^2-2*a0*b0^2)/(2*a0*(2*a0*h+b0));
k = -(2*a0^2*b0*h^2+2*a0*b0^2*h+a0^2*b1^2-2*a0*a1*b0*b1+a1^2*b0^2)/(a0*(2*a0*h+b0)^2);
b2 = 2*h*k + h^2 - b0 - b1;
a2 = -2*h - k - a1 - a0;
c2 = (2*a0^2*b0*b2+a0^2*b1^2-2*a0*a1*b0*b1+(a1^2-a0*a2)*b0^2)/(4*a0^3);
c1 = (2*a0*b0*b1-a1*b0^2)/(4*a0^2);
c0 = b0^2/(4*a0);
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

next, we look for a section of the right height. it must be given by 
x = h*(2*m*v-a10)*(2*m*v+a10)/(4*m^2*v^2-4*h*m^2-a10^2)*t^3 -4*h^2*m^2/(4*m^2*v^2-4*h*m^2-a10^2)*t^4;

plugging this in, and removing t^8*(t-1)^2, we're left
with a quadratic in t.  we see that the discriminant must vanish, and also that
the coefficient of t^2 must be a square. this coefficient is (up to squares)
equal to -(4*m^2*v^2-4*h*m^2-a10^2). So 
we set a10 = 2*a11*m, followed by h = (v^2+g^2-a11^2)

then we set the discriminant of the quadratic to zero. this gives two solutions
for m; we take one of these. 

m = g*(v^2-2*g^2+2*a11*g-a11^2)/(2*(v^2+g^2-a11^2));
a10 = 2*a11*m;
h = (v^2+g^2-a11^2);
b00 = -8*h^2*m^4/(4*m^2*v^2-4*h*m^2-a10^2);
a1 = a10 +(4*h^4*m^4-b00^3)/(b00^2*h);
a0 = m^2;
b0 = b00 - 2*a0*h;
b1 = (4*a0^2*h^3-4*a0^2*a1*h^2-8*a0^3*h^2-8*a0^2*b0*h+a1*b0^2-2*a0*b0^2)/(2*a0*(2*a0*h+b0));
k = -(2*a0^2*b0*h^2+2*a0*b0^2*h+a0^2*b1^2-2*a0*a1*b0*b1+a1^2*b0^2)/(a0*(2*a0*h+b0)^2);
b2 = 2*h*k + h^2 - b0 - b1;
a2 = -2*h - k - a1 - a0;
c2 = (2*a0^2*b0*b2+a0^2*b1^2-2*a0*a1*b0*b1+(a1^2-a0*a2)*b0^2)/(4*a0^3);
c1 = (2*a0*b0*b1-a1*b0^2)/(4*a0^2);
c0 = b0^2/(4*a0);
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

finally, we note that the parameters a11, g and v have weight 1: if we scale
each of them by lambda, then the coefficients of x^2, x, 1 scale by lambda^2,
lambda^4, lambda^6. So we can choose lambda = 1/g and scale g to 1
(g cannot vanish since it's in the denominator of p).
also relabel v as e, a11 as f. finally, the equation of the branch locus 
and the denominator of p (which is a power of f^2-e^2-1), suggests the 
substitution f = (r+s)/2, e = (r-s)/2;

f = (r+s)/2;
e = (r-s)/2;
g = 1;
a11 = f;
v = e;
m = g*(v^2-2*g^2+2*a11*g-a11^2)/(2*(v^2+g^2-a11^2));
a10 = 2*a11*m;
h = (v^2+g^2-a11^2);
b00 = -8*h^2*m^4/(4*m^2*v^2-4*h*m^2-a10^2);
a1 = a10 +(4*h^4*m^4-b00^3)/(b00^2*h);
a0 = m^2;
b0 = b00 - 2*a0*h;
b1 = (4*a0^2*h^3-4*a0^2*a1*h^2-8*a0^3*h^2-8*a0^2*b0*h+a1*b0^2-2*a0*b0^2)/(2*a0*(2*a0*h+b0));
k = -(2*a0^2*b0*h^2+2*a0*b0^2*h+a0^2*b1^2-2*a0*a1*b0*b1+a1^2*b0^2)/(a0*(2*a0*h+b0)^2);
b2 = 2*h*k + h^2 - b0 - b1;
a2 = -2*h - k - a1 - a0;
c2 = (2*a0^2*b0*b2+a0^2*b1^2-2*a0*a1*b0*b1+(a1^2-a0*a2)*b0^2)/(4*a0^3);
c1 = (2*a0*b0*b1-a1*b0^2)/(4*a0^2);
c0 = b0^2/(4*a0);
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

short description:

la = r*s - 1;
a0 = (r*s-r-s+2)^2/(4*la^2);
a1 = ( r^2*s^2 - r*s*(r + s - 4) - 2*(r+s -1))/(2*la);
a2 = (r^2*s^2 + 4*r*s - 8)/4;
b0 = r*s*(r*s-r-s+2)^2/(2*la);
b1 = (r^3*s^3 - r^2*s^2*(r+s - 4) - (r+s)^2 - r*s*(r+s) + 2*(r+s))/2;
b2 = la*(r*s*(r+s - 6) + 2*(r+s -1))/2;
c0 = r^2*s^2*(r*s - r-s + 2)^2/4;
c1 = la*r*s*(r+s-2)*(r*s - r-s)/2;
c2 = la^2*(r-s)^2/4;
a = a0 + a1*t + a2*t^2;
b = b0 + b1*t + b2*t^2;
c = c0 + c1*t + c2*t^2;

p = x^3 + a*x^2 + b*t^3*x + c*t^6;

note that the Weierstrass equation is unchanged under (r,s) -> (s,r)

going to E8 E7

first get rid of denominators

p = subst(subst(p,t,t/la),x,x/la^2)*la^6;

elliptic parameter is 
(x + t^3)/(t^3*(t-la))

q = subst(p, x,u*t^3*(t-la) - t^3)/(t^6*(t-la)^2);
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+u^2*(r*s+2)^2/12);
p = subst(p,u,t);

this has A3 at t = 1, and E6 at 0 and infinity

a0 = 1/(r*s-s-r+2);
a1 = (r^2*s^2-3*r*s^2+2*s^2-3*r^2*s+8*r*s-6*s+2*r^2-6*r+5)/(r*s-s-r+2)^2;
xs =  (t-1)*(-a0^2 + a1*t);
{
ys = (t-1)* ( (r*s-1)*(r*s-s-r+2)^4*t^3 + 
 (r^4*s^4-5*r^3*s^4+10*r^2*s^4-9*r*s^4+3*s^4-5*r^4*s^3+28*r^3*s^3-57*r^2*s^3
       +52*r*s^3-18*s^3+10*r^4*s^2-57*r^3*s^2+125*r^2*s^2-123*r*s^2+46*s^2
       -9*r^4*s+52*r^3*s-123*r^2*s+136*r*s-58*s+3*r^4-18*r^3+46*r^2-58*r+30)*t^2
  -(3*r^2*s^2-9*r*s^2+6*s^2-9*r^2*s+24*r*s-18*s+6*r^2-18*r+16)*t
  + 2)/(2*(r*s-s-r+2)^3);
}

elliptic parameter is 
 ((y+ys)/(x-xs) + b0 + b1*t^2)/t

b0 = -1/(r*s- r-s + 2);
b1 = 0

q = subst(p-y^2, y, (u*t + 1/(r*s-r-s+2))*(x-xs) - ys);
q = q/(x-xs);
q = subst(q,x,x-polcoeff(q,1,x)/2);
q = x^2 - q;
q = q/t^2;
q = 64*(r*s-s-r+2)^4*q;

this is already cubic in t, and is 0 when t = 0.

q = subst(q,t,x);
q = subst(q,u,u/(r*s-r-s+2));
q = subst(q,x,x/polcoeff(q,3,x))*polcoeff(q,3,x)^2;
q = subst(q,u,u-(r^2*s^2-3*r*s^2+2*s^2-3*r^2*s+8*r*s-6*s+2*r^2-6*r+6)/2);
q = subst(subst(q,u,u*(r*s-r-s+2)^2), x,x*(r*s-r-s+2)^6)/(r*s-r-s+2)^18;
p = subst(q,u,t);

this has A7 at t = infinity, A5 at 0, A2 at 1 and A1 at r*s/(r*s-1);
also has a 2-torsion section (0,0)

now we do a 3-neighbor step to E7 A7 A1

elliptic parameter is 
(y + (b0+b1*t+b2*t^2)*x + (a0+a1*t+a2*t^2+a3*t^3+a4*t^4+a5*t^5))/(t^4*(t-1)^2)

a0 = 0;
a1 = 0;
b0 = 4*(r-s);
a2 = 0;
b1 = 4*(r*s^2-2*s^2+r^2*s-2*r*s+2*s-2*r^2+2*r-2)/(r-s);
a3 = 512*r*s/(r-s);
a4 = 512*(r*s^2-r*s+2*s-1)/(s-r);
a5 = -512*(s-1)*(r*s-r+1)/(s-r);
b2 = (256*r*s^2-256*s^2+256*r^2*s-512*r*s-a5*s-a4*s+512*s-256*r^2+a5*r+a4*r+512*r-512)/(64*(s-r));

q = subst(p-y^2, y ,u*t^4*(t-1)^2 - ((b0+b1*t+b2*t^2)*x + (a0+a1*t+a2*t^2+a3*t^3+a4*t^4+a5*t^5)));
q = q*(r-s)^2;
q = subst(q,x,x*t^2)/t^6;
q = subst(q,x,x+64);
q = subst(q,x,x*(t-1))/(t-1)^3;

read("jacobians");
p = jac3(q);

p = sum(i=0,poldegree(p,u),polcoeff(p,i,u)/(r-s)^i*u^i);
\\ for p = subst(p,u,u/(r-s));

p = subst(p,x,x*(r-s)^2)/(r-s)^6;
p = subst(p,x,x+ 4194304*(s-1)^2*(r*s-r+1)^2*(r*s-s-r+2)^2/3);
p = subst(p,x,x+u*16384*(r^3*s^4-r^2*s^4-5*r^3*s^3+9*r^2*s^3-r*s^3-2*s^3+9*r^3*s^2-25*r^2*s^2+9*r*s^2+6*s^2-7*r^3*s+27*r^2*s-20*r*s-4*s+2*r^3-10*r^2+12*r-2)/3);
p = subst(p,x,x+u^2*16*(r^2*s^2-8*r*s+12*s-12*r-8)/3);
p = subst(subst(p,u,u*2^8),x,x*2^20)/2^60;
p = subst(p,u,t);

finally go to E8 E7 by a 2-neighbor step

elliptic parameter is x/t^4

q = subst(p,x,u*t^4)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;

coefficients:

{
 S = [ -16*(s-1)^2*(r*s-r+1)^2*(r*s-s-r+2)^2 * t^3 
    -(r^4*s^4-16*r^3*s^3+24*r^2*s^3-216*r^3*s^2+624*r^2*s^2-576*r*s^2
     +144*s^2+384*r^2*s-736*r*s+192*s+144*r^2+192*r+64)/3 * t^4, 
 
    16*(r^6*s^8-2*r^5*s^8+r^4*s^8-18*r^6*s^7+68*r^5*s^7-92*r^4*s^7+54*r^3*s^7
           -12*r^2*s^7+99*r^6*s^6-446*r^5*s^6+743*r^4*s^6-564*r^3*s^6
           +193*r^2*s^6-36*r*s^6+12*s^6-272*r^6*s^5+1376*r^5*s^5-2620*r^4*s^5
           +2332*r^3*s^5-1018*r^2*s^5+288*r*s^5-96*s^5+435*r^6*s^4
           -2430*r^5*s^4+5171*r^4*s^4-5172*r^3*s^4+2605*r^2*s^4-892*r*s^4
           +316*s^4-426*r^6*s^3+2612*r^5*s^3-6180*r^4*s^3+6882*r^3*s^3
           -3808*r^2*s^3+1396*r*s^3-528*s^3+253*r^6*s^2-1698*r^5*s^2
           +4473*r^4*s^2-5608*r^3*s^2+3452*r^2*s^2-1268*r*s^2+472*s^2-84*r^6*s
           +616*r^5*s-1812*r^4*s+2604*r^3*s-1884*r^2*s+752*r*s-240*s+12*r^6
           -96*r^5+316*r^4-528*r^3+472*r^2-240*r+76)/3 * t^5 
 + 2*(r^6*s^6-24*r^5*s^5+36*r^4*s^5+540*r^5*s^4-1560*r^4*s^4+1440*r^3*s^4
          -432*r^2*s^4-4608*r^4*s^3+17152*r^3*s^3-21600*r^2*s^3+9504*r*s^3
          -6480*r^4*s^2+26784*r^3*s^2-36768*r^2*s^2+27936*r*s^2-12096*s^2
          -2592*r^3*s+7776*r^2*s-11904*r*s+8064*s-12096*r^2+8064*r-2240)/27* t^6
  + 2^6 * t^7
 ]
}

the branch locus is given by

z^2 = (r-1)^2*r^4*s^6 -2*(r-1)*r^2*(r^3+13*r^2-37*r+22)*s^5
      +(r^6+100*r^5-439*r^4+640*r^3-357*r^2+72*r-16)*s^4
      -2*(59*r^5-320*r^4+590*r^3-436*r^2+133*r-32)*s^3
       +(44*r^5-357*r^4+872*r^3-830*r^2+314*r-83)*s^2
       + 2*(36*r^4-133*r^3+157*r^2-65*r+19)*s
      -16*r^4+64*r^3-83*r^2+38*r-11

this is surface of general type

stable under involution (r,s) -> (s,r)

the quotient is (where r + s = m, r*s = n)

z^2 = -16*m^4+4*(11*n^2+18*n+16)*m^3+(n^4-118*n^3-357*n^2-202*n-83)*m^2
       -2*(n^5-50*n^4-254*n^3-328*n^2-61*n-19)*m
       +n^6-26*n^5-203*n^4-466*n^3-330*n^2+36*n-11

the substitution m = n + k gives 

z^2 = (k^2-4*k+4)*n^4+(14*k^2-54*k+52)*n^3+(44*k^3-237*k^2+444*k-291)*n^2
               +(8*k^3-10*k^2-44*k+74)*n-16*k^4+64*k^3-83*k^2+38*k-11

which has a genus 1 fibration over the k-line. Coefficient of n^4 is a square
so convert to jacobian

p = (k^2-4*k+4)*n^4+(14*k^2-54*k+52)*n^3+(44*k^3-237*k^2+444*k-291)*n^2+(8*k^3-10*k^2-44*k+74)*n-16*k^4+64*k^3-83*k^2+38*k-11;
read("jacobians");
q = subst(subst(p,n,x),k,t);
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(subst(p,t,t+2),x,x+1/3);
p = subst(p,x,x-2*t);
p = subst(p,x,x-5*t^2);
p = subst(p,x,x-88/3*t^3);

y^2 = x^3 + (-88*t^3 - 15*t^2 - 6*t + 1)*x^2 + (2000*t^6 + 456*t^5 + 360*t^4 - 64*t^3)*x + (18000*t^8 + 8832*t^7 + 3328*t^6 - 576*t^5);

this has A4 at t = 0, D4 at infinity, A1 at t = (-3 +- 2*sqrt(3))/4, 
and A2 at the roots of 25*t^3 + 17*t^2 + 2*t - 1 (S3 extension containing 
sqrt(-23)). 

trivial lattice has rank 4 + 4 + 2*1 + 3*2 + 2 = 18.

MW rank up to 2.

e = ellinit([0,  (-88*t^3 - 15*t^2 - 6*t + 1), 0, (2000*t^6 + 456*t^5 + 360*t^4 - 64*t^3),  (18000*t^8 + 8832*t^7 + 3328*t^6 - 576*t^5)]);

p1 = [36*t^2, 4*t^2*(75*t^2-37*t+9)];

this is non-torsion

p2 = [4*t*(1-t), 4*t*(25*t^3+17*t^2+2*t-1)]

we see 3*p2 = p1

counting points mod 7 and 13 shows that the Picard number is 19.
height of p2 is 1/5, so NS so far has disc = 5*4*2^2*3^3*1/5 = 432 = 2^4*3^3

looking at contribution from fibers shows that
cannot have any 2-torsion or 3-torsion. so no torsion at all.
cannot have any sections of height 1/20 or 1/45. so the lattice is 
2 and 3-saturated, we have all of NS.

-------------------------------------------------------------------

branch locus

genus 2 curve, conversion

r = -(x^3*y+x^2*y-y-3*x^6-4*x^5+x^4+6*x^3-2*x^2-2*x+1)/(2*x^2*(x^2+x-1)^2),
s = (x^3*y+x^2*y-y+3*x^6+4*x^5-x^4-6*x^3+2*x^2+2*x-1)/(2*x^2*(x^2+x-1)^2)

makes it in to

y^2 = (x^3+x^2-1)*(5*x^3-7*x^2+4*x-1)

It's X_0(69)/ < w_69 >

-------------------------------------------------------------------

special curves

s =1 : is in bad locus

s = 0: 
z^2 = -16*r^4+64*r^3-83*r^2+38*r-11, no real points.

s = 2: 
z^2 = (16*r^4-32*r^3-20*r^2+36*r-11), has rational points at infinity
but jacobian has rank 0.

r = 1,0,2 also, but this is same as above because of the symmetry
(r,s) -> (s,r) of the Hilbert modular surface

try pulling back sections of quotient?

need m^2 - 4*n = (r-s)^2 to be a square, to be able to solve for r and s.
this is (n+k)^2 - 4*n. plug it in in each case to see what equation we get

p2 gives n = -(5*k^2-17*k+15)/(k-2)
this gives a genus 1 curve with rational points

y^2 = (16*k^4-100*k^3+237*k^2-254*k+105)
jacobian has rank 2.

-p2 gives n = -(25*k^2-92*k+89)/(10*k-21)
this gives a genus 1 curve with rational points

y^2 = (225*k^4-1130*k^3+1931*k^2-1350*k+445)
jacobian has rank 1

----------------------------------------------------------------------






==> 69/igusa69.txt <==


 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 = -16*(s-1)^2*(r*s-r+1)^2*(r*s-s-r+2)^2;
   A =  -(r^4*s^4-16*r^3*s^3+24*r^2*s^3-216*r^3*s^2+624*r^2*s^2-576*r*s^2
        +144*s^2+384*r^2*s-736*r*s+192*s+144*r^2+192*r+64)/3;
   B1= 16*(r^6*s^8-2*r^5*s^8+r^4*s^8-18*r^6*s^7+68*r^5*s^7-92*r^4*s^7+54*r^3*s^7
           -12*r^2*s^7+99*r^6*s^6-446*r^5*s^6+743*r^4*s^6-564*r^3*s^6
           +193*r^2*s^6-36*r*s^6+12*s^6-272*r^6*s^5+1376*r^5*s^5-2620*r^4*s^5
           +2332*r^3*s^5-1018*r^2*s^5+288*r*s^5-96*s^5+435*r^6*s^4
           -2430*r^5*s^4+5171*r^4*s^4-5172*r^3*s^4+2605*r^2*s^4-892*r*s^4
           +316*s^4-426*r^6*s^3+2612*r^5*s^3-6180*r^4*s^3+6882*r^3*s^3
           -3808*r^2*s^3+1396*r*s^3-528*s^3+253*r^6*s^2-1698*r^5*s^2
           +4473*r^4*s^2-5608*r^3*s^2+3452*r^2*s^2-1268*r*s^2+472*s^2-84*r^6*s
           +616*r^5*s-1812*r^4*s+2604*r^3*s-1884*r^2*s+752*r*s-240*s+12*r^6
           -96*r^5+316*r^4-528*r^3+472*r^2-240*r+76)/3;
   B = 2*(r^6*s^6-24*r^5*s^5+36*r^4*s^5+540*r^5*s^4-1560*r^4*s^4+1440*r^3*s^4
          -432*r^2*s^4-4608*r^4*s^3+17152*r^3*s^3-21600*r^2*s^3+9504*r*s^3
          -6480*r^4*s^2+26784*r^3*s^2-36768*r^2*s^2+27936*r*s^2-12096*s^2
          -2592*r^3*s+7776*r^2*s-11904*r*s+8064*s-12096*r^2+8064*r-2240)/27;
   B2 =  2^6;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (s-1)*(r*s-s-r+2)*(r*s-r+1)*(r*s-1)*(r*s+2)*(r^2*s^2-2*r*s^2+s^2-2*r^2*s+4*r*s-s+r^2-r)*(s-r)*(r^2*s^2-3*r*s^2+3*s^2-3*r^2*s+7*r*s-6*s+3*r^2-6*r+7)*(r^2*s^2-6*r*s+4*s+4*r-4)*(r^4*s^4-8*r^3*s^3-2*r^2*s^3-2*r^3*s^2+28*r^2*s^2-4*r*s^2+s^2-4*r^2*s-14*r*s+r^2+4)*(r^6*s^6-2*r^5*s^6+r^4*s^6-2*r^6*s^5-24*r^5*s^5+100*r^4*s^5-118*r^3*s^5+44*r^2*s^5+r^6*s^4+100*r^5*s^4-439*r^4*s^4+640*r^3*s^4-357*r^2*s^4+72*r*s^4-16*s^4-118*r^5*s^3+640*r^4*s^3-1180*r^3*s^3+872*r^2*s^3-266*r*s^3+64*s^3+44*r^5*s^2-357*r^4*s^2+872*r^3*s^2-830*r^2*s^2+314*r*s^2-83*s^2+72*r^4*s-266*r^3*s+314*r^2*s-130*r*s+38*s-16*r^4+64*r^3-83*r^2+38*r-11);

/*

denominators of igusa invs and I10

(s-1)
(r*s-s-r+2)
(r*s-r+1)

jump at t = 0

(r*s+2)
(r^2*s^2-2*r*s^2+s^2-2*r^2*s+4*r*s-s+r^2-r)

jump at t = infinity

(s-r)

jump at t = 1

(r^2*s^2-3*r*s^2+3*s^2-3*r^2*s+7*r*s-6*s+3*r^2-6*r+7)

(r^4*s^4-8*r^3*s^3-2*r^2*s^3-2*r^3*s^2+28*r^2*s^2-4*r*s^2+s^2-4*r^2*s
           -14*r*s+r^2+4)

extra A1

(r^2*s^2-6*r*s+4*s+4*r-4)

(r^6*s^6-2*r^5*s^6+r^4*s^6-2*r^6*s^5-24*r^5*s^5+100*r^4*s^5-118*r^3*s^5
       +44*r^2*s^5+r^6*s^4+100*r^5*s^4-439*r^4*s^4+640*r^3*s^4-357*r^2*s^4
       +72*r*s^4-16*s^4-118*r^5*s^3+640*r^4*s^3-1180*r^3*s^3+872*r^2*s^3
       -266*r*s^3+64*s^3+44*r^5*s^2-357*r^4*s^2+872*r^3*s^2-830*r^2*s^2
       +314*r*s^2-83*s^2+72*r^4*s-266*r^3*s+314*r^2*s-130*r*s+38*s-16*r^4
       +64*r^3-83*r^2+38*r-11)

*/


==> 73/73.txt <==

want A9 at infinity, A6 at 0

p = x^3 + a*x^2 + t*b*x + c*t^2

with a,b,c of degrees 4,3,2 respectively. so far A7, A1 at infinity, 0.
since constant term of a and highest coeff of a must be squares, scale
highest coeff to be 1.

a = e^2 + a1*t + a2*t^2 + a3*t^3 + t^4;
b = e*b0 + b1*t + b2*t^2 + b3*t^3;
c = c0 + c1*t + c2*t^2;
p = x^3 + a*x^2 + 2*t*b*x + c*t^2;
dd = poldisc(p,x);

now solve for A9: 

c1 = 2*b2*b3 - a3*b3^2;
c2 = b3^2;
a = e^2 + a1*t + a2*t^2 + a3*t^3 + t^4;
b = e*b0 + b1*t + b2*t^2 + b3*t^3;
c = c0 + c1*t + c2*t^2;
p = x^3 + a*x^2 + 2*t*b*x + c*t^2;
dd = poldisc(p,x);

now solve for 5 more orders of vanishing at 0

g = -2*e^5*(m-h)*(m+h)*(2*e^3*k*m^2-e^2*h*m^2-4*e^2*h*k^3*m-4*e*h^2*k^2*m-h^3*k*m-2*e^3*h^2*k +e^2*h^3)/(h^2*k^3*(2*e*k+h)^5);
b3 =  2*e^5*(m-h)*(m+h)/(k^3*(2*e*k+h)^3);
b0 = b3*k;

a3 = ((2*b3^3*e^3*g-b0^3*b3^2)*h^2+(4*b0*b3^2*e^4*g+4*b3^4*e^5-4*b0^4*b3*e)*h -4*b0^5*e^2)/(2*b0*b3^3*e^4*h);
a1 = (2*b3^2*e^3*g+2*b0^3*e^2+2*b0^3*b3)/(b0^2*b3*e) + h;
b2 = g + a3/2*b3;
{
a2 = (a3^2*b3^4*e^6-4*a3*b2*b3^3*e^6+4*b2^2*b3^2*e^6-4*b0^2*b3^2*e^6
                    +8*b0^3*b2*e^5+2*a1*a3*b0^2*b3^2*e^4-4*a1*b0^2*b2*b3*e^4
                    -4*a3*b0^3*b3^2*e^3+8*b0^3*b2*b3*e^3+a1^2*b0^4*e^2
                    -4*a1*b0^5*e+4*b0^6)
    /(4*b0^4*e^4);
}
b1 = -((a3*b3^2-2*b2*b3)*e^3-a1*b0^2*e+b0^3)/(2*b0*e^2);
c0 = b0^2;
c1 = 2*b2*b3 - a3*b3^2;
c2 = b3^2;
a = e^2 + a1*t + a2*t^2 + a3*t^3 + t^4;
b = e*b0 + b1*t + b2*t^2 + b3*t^3;
c = c0 + c1*t + c2*t^2;
p = x^3 + a*x^2 + 2*t*b*x + c*t^2;
dd = poldisc(p,x);
dd = dd/t^6;

now add a section: must be v*t

v = -16*e^7*h^2*(m-h)*(m+h)
        *(2*e^3*k*m-e^2*h*m-4*e^2*h*k^3-4*e*h^2*k^2-h^3*k+2*e^3*h*k-e^2*h^2)
   /(k^2*(2*e*k+h)^3
        *(4*e^6*k*m^3-16*e^5*h*k^3*m^2-16*e^4*h^2*k^2*m^2-4*e^3*h^3*k*m^2
                     +4*e^6*h*k*m^2+16*e^4*h^2*k^5*m+32*e^3*h^3*k^4*m
                     +24*e^2*h^4*k^3*m-16*e^5*h^2*k^3*m+8*e*h^5*k^2*m
                     -16*e^4*h^3*k^2*m+h^6*k*m-4*e^3*h^4*k*m+12*e^6*h^2*k*m
                     -8*e^5*h^3*m+16*e^4*h^3*k^5+32*e^3*h^4*k^4+24*e^2*h^5*k^3
                     -32*e^5*h^3*k^3+8*e*h^6*k^2-32*e^4*h^4*k^2+h^7*k
                     -8*e^3*h^5*k+12*e^6*h^3*k-8*e^5*h^4))

the following expression must  vanish

(4*e^4*k*m^3+2*e^3*h*m^3-8*e^3*h*k^3*m^2-12*e^2*h^2*k^2*m^2-6*e*h^3*k*m^2
               -4*e^4*h*k*m^2-h^4*m^2-2*e^3*h^2*m^2-8*e^2*h^3*k^2*m
               -8*e*h^4*k*m+12*e^4*h^2*k*m-2*h^5*m-2*e^3*h^3*m+8*e^3*h^3*k^3
               +4*e^2*h^4*k^2-2*e*h^5*k-12*e^4*h^3*k-h^6+2*e^3*h^4)

set m = d*e, h = f*e and then solve for e. we get 
e = f*(f+2*k)^2*(f+d)*(f^2+d*f-2*k*f+2*k*d)/(2*(f-d)*(f^3-6*k*f^2-d^2*f-2*k*d^2))

since k has weight 1 and is in 
denominator, can set it equal to 1.

we have 
k = 1
e = f*(f+2)^2*(f+d)*(f^2+d*f-2*f+2*d)/(2*(f-d)*(f^3-6*f^2-d^2*f-2*d^2));
m = d*e;
h = f*e;

p: ev(p, x = x/(f+d)^2)*(f+d)^6$
p: ev(p, x= x/(f^3-6*f^2-d^2*f-2*d^2)^2)*(f^3-6*f^2-d^2*f-2*d^2)^6$
p: ev(p, t = t*(f+2))$
p: ev(p,x=x*(f+2)^4)/(f+2)^12$

section is v*t with 
v = f*(f+d)^3*(f^2+d*f-2*f+2*d)^4*(f^3+2*d*f^2+2*f^2+d^2*f-4*d*f+2*d^2)
   /(4*(f-d)^2*(f^3-6*f^2-d^2*f-2*d^2))

p: ev(p, x = x+t*f*(f+d)^3*(f^2+d*f-2*f+2*d)^4*(f^3+2*d*f^2+2*f^2+d^2*f-4*d*f+2*d^2)/(4*(f-d)^2*(f^3-6*f^2-d^2*f-2*d^2)))$

p: ev(p,x=x/(f-d)^2)*(f-d)^6$
p: ev(p,t = t/(f^3-6*f^2-d^2*f-2*d^2))$
p: ev(p,x=x/(f^3-6*f^2-d^2*f-2*d^2)^2)*(f^3-6*f^2-d^2*f-2*d^2)^6$

p: ev(p,x=x*(f+d)^2)/(f+d)^6$

to simplify this further, look at I2 locus, which suggests the following 
change of variables.

f = 2*r + s, d = -(r-1)*(s+2*r)/(r+1)

p: ev(p, f = 2*r + s, d = -(r-1)*(s+2*r)/(r+1))$
p: ev(p, t=t/(r+1), x=x/(r+1)^8)*(r+1)^24$
p: ev(p, t=t*(s+2*r)^2, x= x*(s+2*r)^10)/(s+2*r)^30$
p: ev(p, x = x*64)/64^3$
p: ev(p, t = 4*t)$
p: ev(p, x = x-2*s^4*(s+2*r^2+2*r)*t)$


need to translate it to make A9 good.

short way to write it

mu = -2*s^4*(s+2*r)^2;

c2 = (r+1)^2*(s+2*r+2)^2;
c1 = -2*(s+2*r+2)*( s^2 + (r+2)*(r-1)*s - 2*(r^2-1));
c0 = (r*s-2*r-2)^2;
b3 = 4*r*(r+1)^2*(s+2*r+2);
b2 = (r+1)^2*s^3 + 2*(r^3+7*r^2+6*r+2)*s^2 + 4*(4*r^3+8*r^2+7*r+1)*s +8*(r-1)*r*(r+1)*(r+2);
b1 = -3*s^4 - 2*r*(r+5)*s^3 -2*(r^3+4*r^2-2*r-2)*s^2 -8*(r+1)*s + 8*r*(r+1)^2;
b0 = s*(r*s-2*r-2)^2;
a4 = 16*r^2*(r+1)^2;
a3 = 8*r*(r+1)*( (r+1)*s^2 + 2*(4*r+1)*s + 4*r*(r-1) );
a2 = (r+1)^2*s^4 + 4*(4*r^2+3*r+1)*s^3 + 4*(4*r^3+10*r^2+10*r+1)*s^2 + 16*r*(r+1)*(r-2)*s + 16*r^2*(r+1)^2;
a1 = -2*s*(3*s^4 + r*(r+11)*s^3 + 2*(5*r^2-r-1)*s^2 + 4*(r+1)*(r^2+1)*s - 8*r*(r+1)^2);
a0 = s^2*(r*s-2*r-2)^2;

c = mu^2*(c0 + c1*t + c2*t^2);
b = mu*(b0 + b1*t + b2*t^2 + b3*t^3);
a = a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4;

p = x^3 + a*x^2 + 2*t*b*x + c*t^2;

now, to go to E8 E7:

first, do a 3-neighbor step to go to E8 A7.

p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);

elliptic paramater is 
(y + (a0+a1*t+a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5))/t^6

w: y + (a0+a1*t+a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5)$

b0 : 0$
b1 : 0$
a0 : 4*r*(r+1)$
b2 : 0$
b3 : 0$
a1 : (r*s^2+s^2+8*r*s+2*s+4*r^2-4*r)$
b4 : -2*(r+1)*s^4*(s+2*r)^2*(s+2*r+2)$
a2 : -(s^3-r^2*s^2+3*r*s^2-2*s^2+6*r^2*s-4*r*s+2*s-8*r^2)/(r+1)$
b5 : 2*s^4*(s+2*r)^2*(s^2+r^2*s+r*s-2*s-2*r^2+2)/(r+1)$

q: ev(p - y^2, y = u*t^6 - ((a0+a1*t+a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5)))$
q: ev(q,x=x*t^3)/t^9$

q: q*(r+1)^2$

write this to disk and read it into gp
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x+16*r^2*(r+1)^2*(s-2)^2*s^8*(s+2*r)^4*(r*s-2*r-2)^2*(r*s-s-2*r)^2/3);
{
p = subst(p,x,x-8*t*r*(r+1)^3*s^4*(s+2*r)^2
       *(r^3*s^5-4*r^2*s^5+r*s^5+4*r^4*s^4-14*r^3*s^4+14*r^2*s^4+6*r*s^4+2*s^4
                -28*r^4*s^3+36*r^3*s^3+24*r^2*s^3-12*r*s^3-16*s^3+72*r^4*s^2
                +8*r^3*s^2-88*r^2*s^2-40*r*s^2+8*s^2-80*r^4*s-96*r^3*s
                +16*r^2*s+32*r*s+32*r^4+64*r^3+32*r^2)/3);
}
p= subst(p,x,x+t^2*(r+1)^4*(r^2*s^4-10*r*s^4+s^4-56*r^2*s^3-36*r*s^3-20*s^3-56*r^3*s^2-80*r^2*s^2-56*r*s^2+4*s^2-32*r^3*s-16*r^2*s+16*r*s+16*r^4+32*r^3+16*r^2)/3);
p = subst(p,t,t/(r+1));
p = subst(p,x,x*(r+1)^2)/(r+1)^6;
p = subst(p,t,t*r);
p = subst(p,x,x*r^2)/r^6;
p = subst(p,t,t*(s+2*r)^2);
p = subst(p,x,x*(s+2*r)^4)/(s+2*r)^12;
p = subst(p,t,t*s^4);
p = subst(p,x,x*s^8)/s^24;
p = subst(p,x,x-t^3*s^2*(s+2*r));

now to go to E8 E7 elliptic parameter is just x/t^4

q = subst(p,x,u*t^4)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x/4)*64;

coefficients

{
 S = [ -64*(s-2)^2*(r*s-2*r-2)^2*(r*s-s-2*r)^2 * t^3
    -(r^4*s^8+4*r^3*s^8+6*r^2*s^8+4*r*s^8+s^8+32*r^4*s^7+520*r^3*s^7+952*r^2*s^7
         +472*r*s^7+8*s^7+80*r^5*s^6+2752*r^4*s^6+6944*r^3*s^6+5368*r^2*s^6
         +1056*r*s^6+24*s^6+4864*r^5*s^5+17056*r^4*s^5+15904*r^3*s^5
         +3744*r^2*s^5+256*r*s^5+32*s^5+3168*r^6*s^4+15744*r^5*s^4
         +14656*r^4*s^4+2368*r^3*s^4+480*r^2*s^4+64*r*s^4+16*s^4-4352*r^6*s^3
         -13952*r^5*s^3-10368*r^4*s^3-1152*r^3*s^3-256*r^2*s^3+128*r*s^3
         -14080*r^7*s^2-29696*r^6*s^2-18432*r^5*s^2-3712*r^4*s^2-512*r^3*s^2
         +384*r^2*s^2-1024*r^7*s-2560*r^6*s-1536*r^5*s+512*r^4*s+512*r^3*s
         +256*r^8+1024*r^7+1536*r^6+1024*r^5+256*r^4)/3 * t^4 ,
    
  64*(r^6*s^10+10*r^4*s^10+r^2*s^10+24*r^7*s^9-44*r^6*s^9+20*r^5*s^9-32*r^4*s^9
            -80*r^3*s^9-52*r^2*s^9+20*r*s^9+48*r^8*s^8-392*r^7*s^8+284*r^6*s^8
            +192*r^5*s^8-548*r^4*s^8+320*r^3*s^8+676*r^2*s^8-136*r*s^8+4*s^8
            -672*r^8*s^7+2368*r^7*s^7+336*r^6*s^7-2752*r^5*s^7+2608*r^4*s^7
            +1472*r^3*s^7-2432*r^2*s^7-32*r*s^7+4048*r^8*s^6-6432*r^7*s^6
            -8112*r^6*s^6+8960*r^5*s^6-416*r^4*s^6-7648*r^3*s^6+1648*r^2*s^6
            +576*r*s^6+160*s^6-13632*r^8*s^5+4992*r^7*s^5+28608*r^6*s^5
            -6592*r^5*s^5-12864*r^4*s^5+7680*r^3*s^5+2560*r^2*s^5+192*r*s^5
            +27840*r^8*s^4+15232*r^7*s^4-43328*r^6*s^4-16384*r^5*s^4
            +20032*r^4*s^4+2304*r^3*s^4-2496*r^2*s^4+384*r*s^4+64*s^4
            -34816*r^8*s^3-45056*r^7*s^3+24320*r^6*s^3+34816*r^5*s^3
            -9216*r^4*s^3-7168*r^3*s^3+2816*r^2*s^3+512*r*s^3+25344*r^8*s^2
            +49664*r^7*s^2+8704*r^6*s^2-25600*r^5*s^2-3840*r^4*s^2
            +7680*r^3*s^2+1536*r^2*s^2-9216*r^8*s-24576*r^7*s-16384*r^6*s
            +6144*r^5*s+9216*r^4*s+2048*r^3*s+1024*r^8+4096*r^7+6144*r^6
            +4096*r^5+1024*r^4)/3  * t^5
 + 2*(r^6*s^12+6*r^5*s^12+15*r^4*s^12+20*r^3*s^12+15*r^2*s^12+6*r*s^12+s^12
           +48*r^6*s^11-852*r^5*s^11-3876*r^4*s^11-6024*r^3*s^11-4056*r^2*s^11
           -996*r*s^11+12*s^11+120*r^7*s^10-5616*r^6*s^10-42072*r^5*s^10
           -115380*r^4*s^10-133656*r^3*s^10-60600*r^2*s^10-5928*r*s^10+60*s^10
           -11520*r^7*s^9-179504*r^6*s^9-700944*r^5*s^9-993216*r^4*s^9
           -568704*r^3*s^9-119280*r^2*s^9-11184*r*s^9+160*s^9-6672*r^8*s^8
           -382560*r^7*s^8-1926768*r^6*s^8-3080832*r^5*s^8-2036592*r^4*s^8
           -574752*r^3*s^8-76512*r^2*s^8-5856*r*s^8+240*s^8-395904*r^8*s^7
           -2710656*r^7*s^7-4823424*r^6*s^7-3403392*r^5*s^7-983808*r^4*s^7
           -130176*r^3*s^7-35712*r^2*s^7+2112*r*s^7+192*s^7-139520*r^9*s^6
           -2741760*r^8*s^6-6039552*r^7*s^6-4749440*r^6*s^6-1419264*r^5*s^6
           -172032*r^4*s^6-56192*r^3*s^6+8064*r^2*s^6+1152*r*s^6+64*s^6
           -3131904*r^9*s^5-8753664*r^8*s^5-9134592*r^7*s^5-4346880*r^6*s^5
           -764928*r^5*s^5+79872*r^4*s^5+10752*r^3*s^5+768*r^2*s^5+768*r*s^5
           -1913088*r^10*s^4-6858240*r^9*s^4-9600768*r^8*s^4-5806080*r^7*s^4
           -679680*r^6*s^4+453120*r^5*s^4-29184*r^4*s^4-7680*r^3*s^4
           +3840*r^2*s^4-755712*r^10*s^3-1418240*r^9*s^3+261120*r^8*s^3
           +1689600*r^7*s^3+665600*r^6*s^3-125952*r^5*s^3-15360*r^4*s^3
           +10240*r^3*s^3+546816*r^11*s^2+2174976*r^10*s^2+3176448*r^9*s^2
           +1907712*r^8*s^2+227328*r^7*s^2-141312*r^6*s^2+6144*r^5*s^2
           +15360*r^4*s^2-24576*r^11*s-110592*r^10*s-184320*r^9*s-122880*r^8*s
           +36864*r^6*s+12288*r^5*s+4096*r^12+24576*r^11+61440*r^10+81920*r^9
           +61440*r^8+24576*r^7+4096*r^6)/27 * t^6
  -512*r^4*(r+1)^2*s^6*(s+2*r)^3 * t^7  
  ]
}


equation of double cover is

z^2 =  16*(s-2)^2*r^4+ 8*(s-2)*(17*s^3-52*s^2+36*s-8)*r^3  
       + (s^6+56*s^5-384*s^4+448*s^3+432*s^2-512*s+64)*r^2
       + 2*s*(s+2)*(s^4-34*s^3+108*s^2-64*s+16)*r + s^2*(s+2)^4

branched over the locus where we have an extra I2 fiber
taking Jacobian we get 
{
p = 16*(s-2)^2*r^4+ 8*(s-2)*(17*s^3-52*s^2+36*s-8)*r^3  
       + (s^6+56*s^5-384*s^4+448*s^3+432*s^2-512*s+64)*r^2
       + 2*s*(s+2)*(s^4-34*s^3+108*s^2-64*s+16)*r + s^2*(s+2)^4;
}
p = subst(p,r,x);
read("jacobians");
p = jac2(p);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+64/3);
p = subst(p,x,x-704/3*s);
p = subst(p,x,x+112*s^2);
p = subst(p,x,x+8*s^3/3);
p = subst(p,x,x-28/3*s^3*(s-2));
p = subst(p,x,x+134/3*s^3*(s-2)^2);
p = subst(p,x,x-83/3*s^3*(s-2)^3);
p = subst(subst(p,s,s*2),x,x*64)/64^3;
p = subst(p,s,t);

y^2 = x^3+(-83*t^6+316*t^5-390*t^4+158*t^3+21*t^2-22*t+1)*x^2
   +(2296*t^12-17504*t^11+54736*t^10-90408*t^9+82256*t^8-35064*t^7-2544*t^6
              +9576*t^5-3880*t^4+536*t^3)
    *x-21168*t^18+242368*t^17-1217632*t^16+3538048*t^15-6551056*t^14
   +7938944*t^13-6051136*t^12+2288384*t^11+441392*t^10-1044544*t^9+570784*t^8
   -150912*t^7+16528*t^6

this is an honestly elliptic surface with chi = 3

bad fibers:
A6 at 1, A5 at 0, A1 at -1, A1 at (13 +- sqrt(73))/24, 
A2 at roots of (-5 +- sqrt(73))/4, A4 at infinity

so trivial lattice has rank 24, leaving room for rank 
up to 6. Oda says rank must be 4.

need to analyze sections 

{
e = ellinit([0,(-83*t^6+316*t^5-390*t^4+158*t^3+21*t^2-22*t+1),0,
   (2296*t^12-17504*t^11+54736*t^10-90408*t^9+82256*t^8-35064*t^7-2544*t^6
              +9576*t^5-3880*t^4+536*t^3),
   -21168*t^18+242368*t^17-1217632*t^16+3538048*t^15-6551056*t^14
   +7938944*t^13-6051136*t^12+2288384*t^11+441392*t^10-1044544*t^9+570784*t^8
   -150912*t^7+16528*t^6]);
}

z = quadgen(73*4);

p1 = [ 4*(t-1)^2*t^3*(9*t-7), 4*(t-1)^2*t^3*(t+1)*(3*t-2)*(2*t^2+5*t-6)];
p2 = [ 4*(t-1)*t^3*(7*t^2-17*t+8), 4*(t-1)*t^3*(t+1)*(9*t^2-13*t+5) ];
p3 = [ 4*(t-1)^3*t^2*(19*t-16), 4*(t-1)^3*t^2*(7*t^2-12*t+8)*(12*t^2-13*t+2)];
p4 = [ 4*t^3*(7*t^3-24*t^2-2*z*t+42*t-2*z+9) , (-13+z)*t^3*(t+1)*(-24*t+13+z)*(-17-16*t+3*z)*(-4*t-5+z)/192 ];

height pairing

[ 26/21 ,  5/7  ,  -1/7 , -2/3;
   5/7  , 68/35 ,  11/7 , -1/5;
   -1/7 , 11/7 ,  41/21 , 1/2;
   -2/3 , -1/5  ,  1/2    , 49/30
]

det != 0, so independent

det of lattice spanned by trivial lattice and these is 3916 = 4*11*89
checked it's 2-saturated. so we have all of NS.

------------------------------------------------------------------------

branch locus

is a genus 2 curve. the transformation
r = (3*x^3*y-3*x*y+y-x^6-2*x^5-4*x^4-3*x^2+4*x-1)/(2*x^2*(x^2+2*x-1)^2)
s = -2*(2*x*y-y-x^3-7*x^2+3*x)/((x+1)^2*(x^2+2*x-1))
converts it to Weierstrass form

y^2 = x^6 + 4*x^5 + 2*x^4 - 6*x^3 + x^2 - 2*x + 1

This is X_0(73)/<w>

--------------------------------------------------------------------------

special curves (file to process these is sections_process.txt)

r = (-s^2 + 2*s + 8)/(4*s - 8)  - yes
r = (s^2 + 2*s)/(3*s^2 - 8*s + 4)   - yes

Brauer obstruction seems to vanish for the above two.

for the ones below, Magma crashes. 
r = (5*s^2 - 13*s + 8)/(3*s^2 - 11*s + 10)
r = (s^4 + 8*s)/(20*s^2 - 64*s + 48)
r = (s^2 - 3*s + 8)/(s^2 - s - 2)
r = (12*s^2 - 3*s)/(6*s^2 - 16*s + 6)



==> 73/igusa73.txt <==


 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 =  -64*(s-2)^2*(r*s-2*r-2)^2*(r*s-s-2*r)^2;
   A =  -(r^4*s^8+4*r^3*s^8+6*r^2*s^8+4*r*s^8+s^8+32*r^4*s^7+520*r^3*s^7+952*r^2*s^7
         +472*r*s^7+8*s^7+80*r^5*s^6+2752*r^4*s^6+6944*r^3*s^6+5368*r^2*s^6
         +1056*r*s^6+24*s^6+4864*r^5*s^5+17056*r^4*s^5+15904*r^3*s^5
         +3744*r^2*s^5+256*r*s^5+32*s^5+3168*r^6*s^4+15744*r^5*s^4
         +14656*r^4*s^4+2368*r^3*s^4+480*r^2*s^4+64*r*s^4+16*s^4-4352*r^6*s^3
         -13952*r^5*s^3-10368*r^4*s^3-1152*r^3*s^3-256*r^2*s^3+128*r*s^3
         -14080*r^7*s^2-29696*r^6*s^2-18432*r^5*s^2-3712*r^4*s^2-512*r^3*s^2
         +384*r^2*s^2-1024*r^7*s-2560*r^6*s-1536*r^5*s+512*r^4*s+512*r^3*s
         +256*r^8+1024*r^7+1536*r^6+1024*r^5+256*r^4)/3;
   B1 = 64*(r^6*s^10+10*r^4*s^10+r^2*s^10+24*r^7*s^9-44*r^6*s^9+20*r^5*s^9-32*r^4*s^9
            -80*r^3*s^9-52*r^2*s^9+20*r*s^9+48*r^8*s^8-392*r^7*s^8+284*r^6*s^8
            +192*r^5*s^8-548*r^4*s^8+320*r^3*s^8+676*r^2*s^8-136*r*s^8+4*s^8
            -672*r^8*s^7+2368*r^7*s^7+336*r^6*s^7-2752*r^5*s^7+2608*r^4*s^7
            +1472*r^3*s^7-2432*r^2*s^7-32*r*s^7+4048*r^8*s^6-6432*r^7*s^6
            -8112*r^6*s^6+8960*r^5*s^6-416*r^4*s^6-7648*r^3*s^6+1648*r^2*s^6
            +576*r*s^6+160*s^6-13632*r^8*s^5+4992*r^7*s^5+28608*r^6*s^5
            -6592*r^5*s^5-12864*r^4*s^5+7680*r^3*s^5+2560*r^2*s^5+192*r*s^5
            +27840*r^8*s^4+15232*r^7*s^4-43328*r^6*s^4-16384*r^5*s^4
            +20032*r^4*s^4+2304*r^3*s^4-2496*r^2*s^4+384*r*s^4+64*s^4
            -34816*r^8*s^3-45056*r^7*s^3+24320*r^6*s^3+34816*r^5*s^3
            -9216*r^4*s^3-7168*r^3*s^3+2816*r^2*s^3+512*r*s^3+25344*r^8*s^2
            +49664*r^7*s^2+8704*r^6*s^2-25600*r^5*s^2-3840*r^4*s^2
            +7680*r^3*s^2+1536*r^2*s^2-9216*r^8*s-24576*r^7*s-16384*r^6*s
            +6144*r^5*s+9216*r^4*s+2048*r^3*s+1024*r^8+4096*r^7+6144*r^6
            +4096*r^5+1024*r^4)/3;
   B =  2*(r^6*s^12+6*r^5*s^12+15*r^4*s^12+20*r^3*s^12+15*r^2*s^12+6*r*s^12+s^12
           +48*r^6*s^11-852*r^5*s^11-3876*r^4*s^11-6024*r^3*s^11-4056*r^2*s^11
           -996*r*s^11+12*s^11+120*r^7*s^10-5616*r^6*s^10-42072*r^5*s^10
           -115380*r^4*s^10-133656*r^3*s^10-60600*r^2*s^10-5928*r*s^10+60*s^10
           -11520*r^7*s^9-179504*r^6*s^9-700944*r^5*s^9-993216*r^4*s^9
           -568704*r^3*s^9-119280*r^2*s^9-11184*r*s^9+160*s^9-6672*r^8*s^8
           -382560*r^7*s^8-1926768*r^6*s^8-3080832*r^5*s^8-2036592*r^4*s^8
           -574752*r^3*s^8-76512*r^2*s^8-5856*r*s^8+240*s^8-395904*r^8*s^7
           -2710656*r^7*s^7-4823424*r^6*s^7-3403392*r^5*s^7-983808*r^4*s^7
           -130176*r^3*s^7-35712*r^2*s^7+2112*r*s^7+192*s^7-139520*r^9*s^6
           -2741760*r^8*s^6-6039552*r^7*s^6-4749440*r^6*s^6-1419264*r^5*s^6
           -172032*r^4*s^6-56192*r^3*s^6+8064*r^2*s^6+1152*r*s^6+64*s^6
           -3131904*r^9*s^5-8753664*r^8*s^5-9134592*r^7*s^5-4346880*r^6*s^5
           -764928*r^5*s^5+79872*r^4*s^5+10752*r^3*s^5+768*r^2*s^5+768*r*s^5
           -1913088*r^10*s^4-6858240*r^9*s^4-9600768*r^8*s^4-5806080*r^7*s^4
           -679680*r^6*s^4+453120*r^5*s^4-29184*r^4*s^4-7680*r^3*s^4
           +3840*r^2*s^4-755712*r^10*s^3-1418240*r^9*s^3+261120*r^8*s^3
           +1689600*r^7*s^3+665600*r^6*s^3-125952*r^5*s^3-15360*r^4*s^3
           +10240*r^3*s^3+546816*r^11*s^2+2174976*r^10*s^2+3176448*r^9*s^2
           +1907712*r^8*s^2+227328*r^7*s^2-141312*r^6*s^2+6144*r^5*s^2
           +15360*r^4*s^2-24576*r^11*s-110592*r^10*s-184320*r^9*s-122880*r^8*s
           +36864*r^6*s+12288*r^5*s+4096*r^12+24576*r^11+61440*r^10+81920*r^9
           +61440*r^8+24576*r^7+4096*r^6)/27;
   B2 = -512*r^4*(r+1)^2*s^6*(s+2*r)^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = (s-2)*(r*s-2*r-2)*(r*s-s-2*r)*r*(r+1)*s*(s+2*r)*(r^2*s^2-6*r^2*s-4*r*s+2*s+4*r^3+8*r^2+4*r)*(s+2*r^2+2*r)*(r^2*s^2+2*r*s^2+s^2-4*r^2*s-4*r*s+2*s+4*r^2+4*r)*(r*s^4-6*r*s^3-8*r^2*s^2+8*r*s^2+4*s^2+24*r^2*s+16*r*s+16*r^3+16*r^2)*(r^2*s^6+2*r*s^6+s^6+56*r^2*s^5-64*r*s^5+8*s^5+136*r^3*s^4-384*r^2*s^4+80*r*s^4+24*s^4-688*r^3*s^3+448*r^2*s^3+304*r*s^3+32*s^3+16*r^4*s^2+1120*r^3*s^2+432*r^2*s^2-224*r*s^2+16*s^2-64*r^4*s-640*r^3*s-512*r^2*s+64*r*s+64*r^4+128*r^3+64*r^2);

/*

I10 and denoms

(s-2)
(r*s-2*r-2)
(r*s-s-2*r)
r
(r+1)
s
(s+2*r)

jump at 0

(r^2*s^2-6*r^2*s-4*r*s+2*s+4*r^3+8*r^2+4*r)

jump at infinity

(s+2*r^2+2*r)
(r^2*s^2+2*r*s^2+s^2-4*r^2*s-4*r*s+2*s+4*r^2+4*r)

extra I2

(r*s^4-6*r*s^3-8*r^2*s^2+8*r*s^2+4*s^2+24*r^2*s+16*r*s+16*r^3+16*r^2)
(r^2*s^6+2*r*s^6+s^6+56*r^2*s^5-64*r*s^5+8*s^5+136*r^3*s^4-384*r^2*s^4
        +80*r*s^4+24*s^4-688*r^3*s^3+448*r^2*s^3+304*r*s^3+32*s^3+16*r^4*s^2
        +1120*r^3*s^2+432*r^2*s^2-224*r*s^2+16*s^2-64*r^4*s-640*r^3*s
        -512*r^2*s+64*r*s+64*r^4+128*r^3+64*r^2)

*/


==> 76/76.txt <==

want D7 A6 A2 fibers and a section of height 76/84 = 19/21 = 4 - 1 - 2/3 - 10/7
start with D7 A6 A2 fibers.

(work in Maxima primarily for this parametrization).

p : x^3 + a*x^2 + b*t^3*x + c*t^6$

with a,b,c of degrees 3,2,1. this has D6 at infinity (for this, only needed to
shift x by a linear combination of t^3 and t^4), and A5 at 0 (need to shift
x by a linear combination of 1,t,t^2).

a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

Then the condition for D7 fiber is c1 = b2^2/(4*a3). We also make the fiber 
components rational by introducing the square of a new variable g.

a2 : (8*a3^3*g^2-8*a3^3*c0+b2^3+4*a3^2*b1*b2)/(2*a3*b2^2)$
c1 : b2^2/(4*a3)$  
a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

next, set the specialization at 1 equal to (x-h)^2*(x-k) and solve 
for a0, b0, c0. Then impose two more orders of vanishing. first 
we get a linear equation for a1, and then we get a quadratic for b1, 
set the discriminant proportional to e^2, and solve for k and then b1.

b1 : (128*a3^6*e^2*h^6+192*a3^5*b2*e^2*h^5+32*a3^4*e*h^5+96*a3^4*b2^2*e^2*h^4
                      +48*a3^3*b2*e*h^4+128*a3^6*e^2*g^2*h^3
                      +16*a3^3*b2^3*e^2*h^3+24*a3^2*b2^2*e*h^3+6*a3*b2*h^3
                      +32*a3^4*e*g^2*h^2+4*a3*b2^3*e*h^2-b2^3)
   /(2*a3*b2*h)$
k: h - 2*a3*((b2+2*a3*h)^3 + 8*a3^3*g^2)*e^2$
a1 : -(12*a3*h^3+4*a3*b1*h+b2^2)/(4*a3*h^2)$
c0: -h^2*k$                    
b0: h^2 + 2*h*k$
a0 : -2*h - k$

a2 : (8*a3^3*g^2-8*a3^3*c0+b2^3+4*a3^2*b1*b2)/(2*a3*b2^2)$
c1 : b2^2/(4*a3)$                   /* D7 fiber */
a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

next, we solve for an extra order of vanishing at t = 0.
this gives a quadratic equation in e, which we solve by setting the discriminant
proportional to f^2 and solving for a3 (after setting b2 = v*a3, which 
makes the discriminant a3 times stuff not involving a3, up to squares).

v: w - 2*h$
e: (f*v^4+4*f*h*v^3+4*f*h^2*v^2+8*f*g^2*v-2*h)/(4*f^4*h^3*(v+2*h)*(v^3+4*h*v^2+4*h^2*v+8*g^2)^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)^2)$

a3 : -f^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)*h*(v^3+4*h*v^2+4*h^2*v+8*g^2)$

b2: v*a3$
b1 : (128*a3^6*e^2*h^6+192*a3^5*b2*e^2*h^5+32*a3^4*e*h^5+96*a3^4*b2^2*e^2*h^4
                      +48*a3^3*b2*e*h^4+128*a3^6*e^2*g^2*h^3
                      +16*a3^3*b2^3*e^2*h^3+24*a3^2*b2^2*e*h^3+6*a3*b2*h^3
                      +32*a3^4*e*g^2*h^2+4*a3*b2^3*e*h^2-b2^3)
   /(2*a3*b2*h)$
k: h - 2*a3*((b2+2*a3*h)^3 + 8*a3^3*g^2)*e^2$
a1 : -(12*a3*h^3+4*a3*b1*h+b2^2)/(4*a3*h^2)$
c0: -h^2*k$                    
b0: h^2 + 2*h*k$
a0 : -2*h - k$

a2 : (8*a3^3*g^2-8*a3^3*c0+b2^3+4*a3^2*b1*b2)/(2*a3*b2^2)$
c1 : b2^2/(4*a3)$                   /* D7 fiber */
a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

p: rat(p)$

now make components rational. D7 components are already rational

h: d^2 - s^2$
w: 2*h - 8*r^2 + 2*s^2$
g: r*w$
v: w - 2*h$
e: (f*v^4+4*f*h*v^3+4*f*h^2*v^2+8*f*g^2*v-2*h)/(4*f^4*h^3*(v+2*h)*(v^3+4*h*v^2+4*h^2*v+8*g^2)^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)^2)$
a3 : -f^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)*h*(v^3+4*h*v^2+4*h^2*v+8*g^2)$
b2: v*a3$
b1 : (128*a3^6*e^2*h^6+192*a3^5*b2*e^2*h^5+32*a3^4*e*h^5+96*a3^4*b2^2*e^2*h^4
                      +48*a3^3*b2*e*h^4+128*a3^6*e^2*g^2*h^3
                      +16*a3^3*b2^3*e^2*h^3+24*a3^2*b2^2*e*h^3+6*a3*b2*h^3
                      +32*a3^4*e*g^2*h^2+4*a3*b2^3*e*h^2-b2^3)
   /(2*a3*b2*h)$
k: h - 2*a3*((b2+2*a3*h)^3 + 8*a3^3*g^2)*e^2$
a1 : -(12*a3*h^3+4*a3*b1*h+b2^2)/(4*a3*h^2)$
c0: -h^2*k$                    
b0: h^2 + 2*h*k$
a0 : -2*h - k$

a2 : (8*a3^3*g^2-8*a3^3*c0+b2^3+4*a3^2*b1*b2)/(2*a3*b2^2)$
c1 : b2^2/(4*a3)$                   
a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

p: rat(p)$

xs: t^2*(x1*(t-1) + h)$
pp: ev(p,x=xs)/(t^4*(t-1)^2)$
pp has degree 3, so highest coeff must be 0. this gives x1

xs: ev(xs, x1 =  -64*f^2*d^2*(2*r-d)^4*(2*r+d)^4*s^2*(s-d)*(s+d))$
pp: ev(p,x=xs)/(t^4*(t-1)^2)$
constant term is a square, so just need to ensure the discriminant is 0
we can solve this for f.

f = -1/(8*d*(2*r-d)*(2*r+d)*f1*(2*d*f1+4*r^2+d^2))

then set d = 1 since it has weight 1 with respect to scaling x and is in
the denominator, so it is not zero.

branch locus simplification indicates
f1 = -(r^2+2*s+1)/(2*(s+1))

r: rat(r)$
s: rat(s)$
f1: -(r^2+2*s+1)/(2*(s+1))$
d: 1$
f: -1/(8*d*(r-d)*(r+d)*f1*(2*d*f1+r^2+d^2))$
h: d^2 - f1^2$
w: 2*h - 2*r^2 + 2*f1^2$
g: r*w/2$
v: w - 2*h$
e: (f*v^4+4*f*h*v^3+4*f*h^2*v^2+8*f*g^2*v-2*h)/(4*f^4*h^3*(v+2*h)*(v^3+4*h*v^2+4*h^2*v+8*g^2)^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)^2)$
a3 : -f^2*(v^3+6*h*v^2+12*h^2*v+8*h^3+8*g^2)*h*(v^3+4*h*v^2+4*h^2*v+8*g^2)$
b2: v*a3$
b1 : (128*a3^6*e^2*h^6+192*a3^5*b2*e^2*h^5+32*a3^4*e*h^5+96*a3^4*b2^2*e^2*h^4
                      +48*a3^3*b2*e*h^4+128*a3^6*e^2*g^2*h^3
                      +16*a3^3*b2^3*e^2*h^3+24*a3^2*b2^2*e*h^3+6*a3*b2*h^3
                      +32*a3^4*e*g^2*h^2+4*a3*b2^3*e*h^2-b2^3)
   /(2*a3*b2*h)$
k: h - 2*a3*((b2+2*a3*h)^3 + 8*a3^3*g^2)*e^2$
a1 : -(12*a3*h^3+4*a3*b1*h+b2^2)/(4*a3*h^2)$
c0: -h^2*k$                    
b0: h^2 + 2*h*k$
a0 : -2*h - k$

a2 : (8*a3^3*g^2-8*a3^3*c0+b2^3+4*a3^2*b1*b2)/(2*a3*b2^2)$
c1 : b2^2/(4*a3)$                   
a : a0 + a1*(t-1) + a2*(t-1)^2 + a3*(t-1)^3$
b : b0 + b1*(t-1) + b2*(t-1)^2$
c : c0 + c1*(t-1)$
p : x^3 + a*x^2 + b*t^3*x + c*t^6$

p: rat(p)$

m: 2/r$
n: 1/s$

p: ev(p,t=t/(3*m^2*n + 4*n + 4*m^2), x = x/(3*m^2*n + 4*n + 4*m^2)^2)*(3*m^2*n + 4*n + 4*m^2)^6$
p: ev(p,t=t*(n+1)^4, x=x*(n+1)^6)/(n+1)^18$
p: ev(p,x=x/m^4)*m^12$
p: ev(p,x=x-t^2*(m-2)*(m+2)*(m*n-2*n+2*m)*(m*n+2*n+2*m)/4)$

p: ev(p,t=t*s^3/r^2,x=x*s^2/r^8)*r^24/s^6$
p: ev(p,t=t*16,x=x*2^12)/2^36$

this has A2 at t = (4*s+r^2+3)/(4*(s+1)^4)

concise description

a3 = (r^2-1)*(s+1)^6;
a2 = (s+1)^2*(r^2*s^2+3*s^2-3*r^2*s+7*s-2*r^2+3);
a1 = r^2*s^2-5*s^2+r^2*s-7*s+r^2-3;
a0 = 1;

b2 = (r^2-1)*s^2*(s+1)^4*(2*r^2*s^2+6*s^2-2*r^2*s+6*s+r^4-2*r^2+1)/2;
b1 = -(r^2-1)*s^2*( (2*s^2+3*s+2)*r^4 - 2*(4*s^4+8*s^3+10*s^2+8*s+3)*r^2 +(2*s+1)*(16*s^3+32*s^2+21*s+4))/4;
b0 = (r^2-1)*s^2*(2*s-r+1)*(2*s+r+1)/2;

c2 = (r^2-1)^2*r^2*s^6*(s+1)^6;
c1 = (r^2-1)^2*s^4*(s+1)^2*(2*s-r+1)*(2*s+r+1)*(4*r^2*s^2-12*s^2-8*s-r^4+2*r^2-1)/16;
c0 = (r^2-1)^2*s^4*(2*s-r+1)^2*(2*s+r+1)^2/16;

c = c0 + c1*t + c2*t^2;
b = b0 + b1*t + b2*t^2;
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*t^2*x + c*t^4;

t0 = (4*s+r^2+3)/(4*(s+1)^4)

section is

xs = t^2*(-(r-1)*(r+1)*(s+1)^6*(t-t0) -(r-1)*(r+1)*s^2*(s+1)^2);
ys = (r^2-1)*t^2*(4*s^4*t+16*s^3*t+24*s^2*t+16*s*t+4*t-4*s-r^2-3)
       *(4*s^4*t-r^2*s^3*t+15*s^3*t-3*r^2*s^2*t+21*s^2*t-3*r^2*s*t+13*s*t
                -r^2*t+3*t-4*s-2)/8;

----------------------------------------------------------------------------

plug in steps to E8 E7

t0: (4*s+r^2+3)/(4*(s+1)^4)$

elliptic parameter is 
(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/(t^4*(t-t0)^2)

w: (y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))$

b0: 0$
b1: 0$
a0: 1$
b2: (r-1)*(r+1)*s^2*(2*s-r+1)*(2*s+r+1)/4$
a1: (r^2*s^2-5*s^2+r^2*s-7*s+r^2-3)/2$
b3: (r-1)*(r+1)*s^2*(s+1)^2*(4*r^2*s^2-12*s^2-8*s-r^4+2*r^2-1)/8$
a2: -2*s^2*(s+1)^4$
b4: -(r-1)*(r+1)*s^2*(s+1)^6*(2*s^2-2*s-r^2-1)$
b5: -2*(r-1)*(r+1)*s^2*(s+1)^10$

q: ev(p - y^2, y = u*t^4*(t-t0)^2 - ((a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)))$

q: num(q)$
q: ev(q,x=x*t^2)/t^6$
q: ev(q,x=-(r-1)*(r+1)*s^2*(s+1)^2 + x*(t-t0))/(t-t0)^3$
q: q/(16*(s+1)^8)$

write to disk

read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x-512*(r-1)^2*(r+1)^2*s^2*(s+1)^32/3*t);
p = subst(p,x,x+256*(s+1)^18*(4*r^2*s^2+4*s+r^2)/3*t^2);
p = subst(p,t,t*(s+1)^12);
p = subst(p,x,x*(s+1)^40)/(s+1)^120;


this has D8 at 0 and E7 at infinity

now go to E8 E7 by a 2-neighbor step
elliptic parameter is 

(x - 32*(2*s+r+1)^2*(r*s-3*s-2)/((r+1)*s)*t^3)/t^4

q = subst(p,x,u*t^4 + 32*(2*s+r+1)^2*(r*s-3*s-2)/((r+1)*s)*t^3);
q = q/t^8;
q = q*(r+1)^4*s^4;
q = subst(q,t,x);

p = jac2(q);
p = subst(p,u,t);
p = subst(p,t,t/(s*(r+1)));
p = subst(p,x,x/(s+1)^2)*(s+1)^6;
p = sum(i=0,poldegree(p,t), polcoeff(p,i,t)/(s+1)^(2*i)*t^i);

p = subst(p,t,16*t);
p = subst(p,x,x*2^12)/2^36;
p = subst(p,x,x*s^2*(r+1)^2)/(s^6*(r+1)^6);


coefficients

{
 S = [ 
   -4*(s+1)^2*(2*s+r+1)^2*(4*s+r^2+3)^2*(r*s-3*s-2)  * t^3
   -4*(100*r^4*s^4+240*r^3*s^4+72*r^2*s^4-240*r*s^4-108*s^4-60*r^5*s^3
               -108*r^4*s^3+240*r^3*s^3+416*r^2*s^3-180*r*s^3-180*s^3
               +9*r^6*s^2+30*r^5*s^2-85*r^4*s^2-60*r^3*s^2+207*r^2*s^2
               +30*r*s^2-35*s^2+30*r^5*s-18*r^4*s-60*r^3*s+68*r^2*s+30*r*s
               -18*s+4*r^4)/3  * t^4 ,
    4*(192*r^5*s^9-576*r^4*s^9-896*r^3*s^9+2688*r^2*s^9+4800*r*s^9-2112*s^9
              +192*r^6*s^8+512*r^5*s^8-4544*r^4*s^8+2304*r^3*s^8+16960*r^2*s^8
              +24832*r*s^8-7488*s^8+16*r^7*s^7+944*r^6*s^7+1168*r^5*s^7
              -14160*r^4*s^7+23984*r^3*s^7+51856*r^2*s^7+58032*r*s^7-7664*s^7
              -32*r^8*s^6+512*r^7*s^6+2592*r^6*s^6+960*r^5*s^6-23136*r^4*s^6
              +66560*r^3*s^6+95072*r^2*s^6+77888*r*s^6+5376*s^6+16*r^9*s^5
              +16*r^8*s^5+1552*r^7*s^5+3600*r^6*s^5-576*r^5*s^5-20736*r^4*s^5
              +98000*r^3*s^5+109776*r^2*s^5+63568*r*s^5+20752*s^5+12*r^10*s^4
              +32*r^9*s^4-68*r^8*s^4+2592*r^7*s^4+2824*r^6*s^4-2112*r^5*s^4
              -9848*r^4*s^4+85152*r^3*s^4+79916*r^2*s^4+30816*r*s^4+22140*s^4
              +3*r^11*s^3-3*r^10*s^3+17*r^9*s^3-73*r^8*s^3+2690*r^7*s^3
              +1118*r^6*s^3-3146*r^5*s^3-2566*r^4*s^3+43707*r^3*s^3
              +35365*r^2*s^3+7673*r*s^3+11983*s^3-6*r^10*s^2+8*r^9*s^2
              +70*r^8*s^2+1560*r^7*s^2-172*r^6*s^2-2856*r^5*s^2-948*r^4*s^2
              +12264*r^3*s^2+8562*r^2*s^2+288*r*s^2+3246*s^2+4*r^9*s+76*r^8*s
              +420*r^7*s-372*r^6*s-1332*r^5*s-540*r^4*s+1452*r^3*s+804*r^2*s
              -288*r*s+288*s+16*r^8+32*r^7-104*r^6-240*r^5-120*r^4-24*r^2-48*r
              -24)/3  * t^5 
  -16*(784*r^6*s^6+4032*r^5*s^6+3456*r^4*s^6-4032*r^3*s^6-5616*r^2*s^6+864*s^6
                -1008*r^7*s^5-3456*r^6*s^5+4032*r^5*s^5+12288*r^4*s^5
                +1008*r^3*s^5-9504*r^2*s^5-4032*r*s^5-864*s^5+378*r^8*s^4
                +504*r^7*s^4-3192*r^6*s^4-1008*r^5*s^4+5832*r^4*s^4
                +3528*r^3*s^4-2400*r^2*s^4-3024*r*s^4-2538*s^4+108*r^8*s^3
                +252*r^7*s^3-432*r^6*s^3+504*r^5*s^3-876*r^4*s^3-1260*r^3*s^3
                +1728*r^2*s^3+504*r*s^3-1808*s^3+135*r^8*s^2+126*r^7*s^2
                -933*r^6*s^2+252*r^5*s^2+1107*r^4*s^2-882*r^3*s^2-627*r^2*s^2
                +504*r*s^2-162*s^2+126*r^7*s-162*r^6*s-252*r^5*s+228*r^4*s
                +126*r^3*s-162*r^2*s-8*r^6)/27  * t^6
    + 16*(r-1)^4*(r+1)^3*s^3  * t^7
  ]
}

-----------------------------------------------------------------------------

branch locus

z^2 = -(r*s-3*s-2)*(r*s+3*s+2)
        *(32*s^4+80*s^3-13*r^2*s^2+85*s^2-4*r^2*s+32*s+4*r^4)

The Hilbert modular surface is of general type.

Now let's analyze the quotient of the Hilbert modular surface by the involution
(r,s,z) ->  (-r,s,z). set k = r^2.

this is already cubic in k.
w = -(k*s^2-9*s^2-12*s-4)*(32*s^4+80*s^3-13*k*s^2+85*s^2-4*k*s+32*s+4*k^2);
w = subst(w,k,k/(-4*s^2))*16*s^4;
w = subst(w,k,k-36*s^2-48*s-16);
w = subst(w,k,x);
w = subst(w,s,t-1);

y^2 = x^3 + (13*t^4-48*t^3-6*t^2+8*t+1)*x^2 + 64*t^4*(2*t-1)*(t^3-5*t^2+7*t+1)*x

This is an elliptic K3 surface. It has A7 at t = 0, A1 at t=1/2, A2 at
t = -1/7, A4 at t = 1, and A1 at the roots of t^3-5*t^2+7*t+1 (an S3
extension containing sqrt(-19)). The trivial lattice has rank 19.

In addition to the 2-torsion section, we find a section of height 19/120 
given by x = 16*t^3*(2*t-1), y = 16*(t-1)*t^3*(2*t-1)*(7*t+1)

So the surface is singular.

disc of part of NS spanned by trivial lattice and these sections is
-8*2*3*5*2^3/2^2*(4 - 3*5/8 - 1/2 - 2/3 - 4/5) = -76.
It must be all, since otherwise we'd need a section of height
19/480, which cannot occur with the fiber configuration given 
(since we cannot have 32 in the denominator). also, we check there is 
no 4-torsion section. 

The other quotient (by the involution (r,s,z) -> (-r,s,-z))
is an honestly elliptic surface with chi = 3.

w = -k*(k*s^2-9*s^2-12*s-4)*(32*s^4+80*s^3-13*k*s^2+85*s^2-4*k*s+32*s+4*k^2);
w = subst(w,k,1/x)*x^4;
la = (288*s^6 + 1104*s^5 + 1853*s^4 + 1628*s^3 + 724*s^2 + 128*s);
w = subst(w,x,x/la)*la^2;
w = subst(w,x,x+s^3*(32*s^3+80*s^2+85*s+32));
w = subst(w,s,t-1);

y^2 = x^3 + (t-1)*(64*t^5-160*t^4+53*t^3+33*t^2-5*t-1)*x^2 
      + 16*(t-1)*t^4*(2*t-1)*(t^3-5*t^2+7*t+1)*(32*t^3-16*t^2+21*t-5)*x

again, 2-torsion section.
bad fibers of type A7 at t = 0, III (A1) at t = 1, A1 at t = 1/2, 
A3 at t = 1/3, A2 at t = -1/7, A1 at roots of (t^3-5*t^2+7*t+1)
A1 at roots of (32*t^3-16*t^2+21*t-5), A3 at infinity
So trivial lattice has rank 25, leaving room for rank up to 5.

sections:

b = quadgen(76);
c = quadgen(-4);

e = ellinit([0,(t-1)*(64*t^5-160*t^4+53*t^3+33*t^2-5*t-1),0,16*(t-1)*t^4*(2*t-1)*(t^3-5*t^2+7*t+1)*(32*t^3-16*t^2+21*t-5),0]);

p1 = [152*(t-1)*t^4*(2*t-1), 8*b*(t-1)*t^4*(2*t-1)*(3*t-1)*(4*t-3)*(7*t+1)];
p2 = [4*(t^3-5*t^2+7*t+1)*t^3, 4*t^3*(2*t-1)*(3*t-1)^2*(t^3-5*t^2+7*t+1)];

p3 = [4*(t-1)*t*(2*t-1)*(32*t^3-16*t^2+21*t-5), 4*(t-1)*t*(2*t-1)^2*(3*t-1)^2*(32*t^3-16*t^2+21*t-5)];

p3 + p2 is the 2-torsion point.

p4 = [ -(t-1)^3*(32*t^3-16*t^2+21*t-5), 2*c*(t-1)^2*(3*t-1)^2*(32*t^3-16*t^2+21*t-5)];

p5 = [2/19*(t^3-5*t^2+7*t+1)*(32*t^3-16*t^2+21*t-5), 2*(3*t-1)*(4*t-3)*(7*t+1)*(t^3-5*t^2+7*t+1)*(32*t^3-16*t^2+21*t-5)/(19*b)];

p5 + p1 is the 2-torsion point.

p6 = [ -8*t*(t-1/2)*(-2*t^2+3*t-1+2*c)^2, t*(t-1/2)*(2*t^2-3*t + 1-2*c)*((-104-224*c)*t^3 + (280 + 176*c)*t^2 - 184*t + (8 - 16*c))]

need one more generator if rank = 29.

-----------------------------------------------------------------------

branch locus

Each component corresponds to the locus where there is an extra I2 fiber.
However, in the case of the first 2 components, the extra section becomes
divisible by 2, giving a section of height 19/84 = 4 - 1/2 - 2/3 - 7/4 - 6/7

The first 2 components are obviously rational curves (solve for r).
The last component has genus 1. The transformation

r = (2*y+x+1)/(x^2+x+2)
s = -2/(x^2 + x + 2)

makes it into

y^2 + x*y + y = x^3 + x^2 + 1
conductor 38

-----------------------------------------------------------------------------

special curves

specializations

s = -2/3 gives a genus 1 curve
z^2 = -(81*r^4-63*r^2-19)
which has rational points. jacobian has MW rank 1. Bruaer obstruction
seems to vanish.

s = -8/7 gives a rational curve 
z^2 = -(4*r-5)*(4*r+5)
which we can parametrize 
r = -5*(m-1)*(m+1)/(4*(m^2+1))

sections from quotient:

torsion section p0 gives 
r^2 = (3*s+2)^2/s
or r*s = +-(3*s + 2)
this is part of bad locus, however.

the non-torsion section p1 of height 19/120 gives 
r^2 = -(8*s^3 + 28*s^2 + 27*s + 8)/s

a genus 1 curve with rational points. jacobian has rank 1
Brauer obstruction seems to vanish.

p1 + p0 gives 

r^2 = (-s^3 + s^2 + 11*s + 8)/s

another genus 1 curve with rational points. jacobian has rank 2.

2*p1 gives

r^2 = -s^2 - 6*s - 4 or (s+3)^2 + r^2 = 5. we can parametrize it as 
r = -(m^2+4*m-1)/(m^2+1)
s = -(m^2+2*m+5)/(m^2+1)
Brauer onstruction always vanishes.

from email: (maybe not the same parameter m) the family of genus 2 curves is

y^2 = (17736*m^7 - 53492*m^6 + 52606*m^5 - 15547*m^4 - 1438*m^3 + 137*m^2 
- 2*m)*x^6 + (29568*m^7 - 79080*m^6 + 67824*m^5 - 13698*m^4 - 4170*m^3 - 
468*m^2 + 24*m)*x^5 + (25520*m^7 - 66448*m^6 + 48604*m^5 - 4476*m^4 - 
4982*m^3 - 354*m^2 - 52*m + 1)*x^4 + (12160*m^7 - 33696*m^6 + 21856*m^5 - 
512*m^4 - 2252*m^3 - 418*m^2 + 2*m - 2)*x^3 + (3680*m^7 - 10512*m^6 + 
5456*m^5 + 1032*m^4 - 1004*m^3 - 76*m^2 - 8*m + 1)*x^2 + (768*m^7 - 
2080*m^6 + 896*m^5 + 288*m^4 - 168*m^3 - 32*m^2 + 4*m)*x + (64*m^7 - 
128*m^6 - 32*m^5 + 112*m^4 - 48*m^3 + 4*m^2)

2*p1 + p0 gives 

r^2 = (-8*s^4 - 4*s^3 + 33*s^2 + 44*s + 16)/(s^2 + 4*s + 4)
also a genus 1 curve with rational points. jacobian has rank 2.
Brauer obstruction seems to vanish.

3*p1 gives r^2 = 1, which is in bad locus

3*p1 + p0 gives
r^2 = -s^4 - s^3 + 3*s^2 + s - 1

this also has rational points. jacobian has rank 1.
Brauer obstruction doesn't always vanish.

after that, seem to get curves of genus >= 2.

--------------------------------------------------------------------


==> 76/igusa76.txt <==

 {
 IG(r,s, A1,A,B1,B,B2) = 

  A1 = -4*(s+1)^2*(2*s+r+1)^2*(4*s+r^2+3)^2*(r*s-3*s-2);
  A = -4*(100*r^4*s^4+240*r^3*s^4+72*r^2*s^4-240*r*s^4-108*s^4-60*r^5*s^3
               -108*r^4*s^3+240*r^3*s^3+416*r^2*s^3-180*r*s^3-180*s^3
               +9*r^6*s^2+30*r^5*s^2-85*r^4*s^2-60*r^3*s^2+207*r^2*s^2
               +30*r*s^2-35*s^2+30*r^5*s-18*r^4*s-60*r^3*s+68*r^2*s+30*r*s
               -18*s+4*r^4)/3;
  B1 = 4*(192*r^5*s^9-576*r^4*s^9-896*r^3*s^9+2688*r^2*s^9+4800*r*s^9-2112*s^9
              +192*r^6*s^8+512*r^5*s^8-4544*r^4*s^8+2304*r^3*s^8+16960*r^2*s^8
              +24832*r*s^8-7488*s^8+16*r^7*s^7+944*r^6*s^7+1168*r^5*s^7
              -14160*r^4*s^7+23984*r^3*s^7+51856*r^2*s^7+58032*r*s^7-7664*s^7
              -32*r^8*s^6+512*r^7*s^6+2592*r^6*s^6+960*r^5*s^6-23136*r^4*s^6
              +66560*r^3*s^6+95072*r^2*s^6+77888*r*s^6+5376*s^6+16*r^9*s^5
              +16*r^8*s^5+1552*r^7*s^5+3600*r^6*s^5-576*r^5*s^5-20736*r^4*s^5
              +98000*r^3*s^5+109776*r^2*s^5+63568*r*s^5+20752*s^5+12*r^10*s^4
              +32*r^9*s^4-68*r^8*s^4+2592*r^7*s^4+2824*r^6*s^4-2112*r^5*s^4
              -9848*r^4*s^4+85152*r^3*s^4+79916*r^2*s^4+30816*r*s^4+22140*s^4
              +3*r^11*s^3-3*r^10*s^3+17*r^9*s^3-73*r^8*s^3+2690*r^7*s^3
              +1118*r^6*s^3-3146*r^5*s^3-2566*r^4*s^3+43707*r^3*s^3
              +35365*r^2*s^3+7673*r*s^3+11983*s^3-6*r^10*s^2+8*r^9*s^2
              +70*r^8*s^2+1560*r^7*s^2-172*r^6*s^2-2856*r^5*s^2-948*r^4*s^2
              +12264*r^3*s^2+8562*r^2*s^2+288*r*s^2+3246*s^2+4*r^9*s+76*r^8*s
              +420*r^7*s-372*r^6*s-1332*r^5*s-540*r^4*s+1452*r^3*s+804*r^2*s
              -288*r*s+288*s+16*r^8+32*r^7-104*r^6-240*r^5-120*r^4-24*r^2-48*r
              -24)/3;
  B = -16*(784*r^6*s^6+4032*r^5*s^6+3456*r^4*s^6-4032*r^3*s^6-5616*r^2*s^6+864*s^6
                -1008*r^7*s^5-3456*r^6*s^5+4032*r^5*s^5+12288*r^4*s^5
                +1008*r^3*s^5-9504*r^2*s^5-4032*r*s^5-864*s^5+378*r^8*s^4
                +504*r^7*s^4-3192*r^6*s^4-1008*r^5*s^4+5832*r^4*s^4
                +3528*r^3*s^4-2400*r^2*s^4-3024*r*s^4-2538*s^4+108*r^8*s^3
                +252*r^7*s^3-432*r^6*s^3+504*r^5*s^3-876*r^4*s^3-1260*r^3*s^3
                +1728*r^2*s^3+504*r*s^3-1808*s^3+135*r^8*s^2+126*r^7*s^2
                -933*r^6*s^2+252*r^5*s^2+1107*r^4*s^2-882*r^3*s^2-627*r^2*s^2
                +504*r*s^2-162*s^2+126*r^7*s-162*r^6*s-252*r^5*s+228*r^4*s
                +126*r^3*s-162*r^2*s-8*r^6)/27;
   B2 = 16*(r-1)^4*(r+1)^3*s^3;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = r*s*(s+1)*(2*s+r+1)*(2*s-r+1)*(4*s+r^2+3)*(r*s-3*s-2)*(r*s+3*s+2)*(r-1)*(r+1)*(2*s+1)*(r^2*s+s+2*r^2)*(r^2+1)*(2*s+r^2)*(8*s^3+4*r^2*s^2+4*s^2-r^4+1)*(4*s^2-r^2*s+s+r^2-1)*(32*s^4+80*s^3-13*r^2*s^2+85*s^2-4*r^2*s+32*s+4*r^4);

/*

from denoms and I10

r
s
(s+1)
(2*s+r+1)
(4*s+r^2+3)
(r*s-3*s-2)
(r-1)
(r+1)

jump at t = 0

(2*s+1)
(r^2*s+s+2*r^2)

jump at infinity :already included all components

jump at t0 = (4*s+r^2+3)/(4*(s+1)^4)

(r^2+1)
(2*s+r^2)
(8*s^3+4*r^2*s^2+4*s^2-r^4+1)

extra I2 fiber

(4*s^2-r^2*s+s+r^2-1)
(32*s^4+80*s^3-13*r^2*s^2+85*s^2-4*r^2*s+32*s+4*r^4)

*/


==> 77/77.txt <==

We start with an elliptic K3 surface with bad fibers of type D5, A5, A3, A1, a 
2-torsion section, and two orthogonal sections of height 
11/12 = 4 - (1+1/4) - (1*5)/6- (2*2)/4 - 0  and 
7/4 = 4 - 0 - (3*3)/6 - (1*3)/4 - 0
(orthogonality comes from 2 - 0 - (1*3)/6 - (1*2)/4 - 0 -1 = 0. last term from
intersection)

put D5 at infinity, A5 at 0, A3 at 1, A1 at k.

b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

this has A5, A3, A1 so far. to get the D5, we just need b0 = a3^2/4
since a0 is a square, we can scale it to 1. 

a0 = 1;
b0 = a3^2/4;
b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

next we make the components rational

a1 = (a3*k-2+2*g^2-2*f^2)/2;
a2 = -(a3*k-2*f^2+2*a3)/2;
a0 = 1;
a0 = 1;
b0 = a3^2/4;
b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

now let's add in the sections.

the section of height 11/12 must have x = -a3/2*t*(t-1)^2
substituting this in and getting rid of t^2 and (t-1)^4, we're left
with a quadratic in t. Setting discriminant = 0, we solve for k.

k = (2+4*f-2*g^2+2*f^2+a3)/a3;
a1 = (a3*k-2+2*g^2-2*f^2)/2;
a2 = -(a3*k-2*f^2+2*a3)/2;
a0 = 1;
a0 = 1;
b0 = a3^2/4;
b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

next, we put in a section of height 7/4. this must have
x =  m^2*t^3*(t-1)

we figure out y by completing squares, it equals
t^3*(t-1)*(8*m^3*t^2+(-4*m^3+4*a3*m)*t-m^3+(4*g^2-8*f-4*a3-4)*m)/8

then we get 2 equations, and eliminating m, we get three factors

(g-f+1)
(g+f-1)

(32*a3*g^4-256*g^4-96*a3*f*g^2+1024*f*g^2+9*a3^2*g^2-128*a3*g^2+512*g^2
              -81*a3^2*f^2+576*a3*f^2-1024*f^2-54*a3^2*f+480*a3*f-1024*f
              -9*a3^2+96*a3-256)


setting the first or second factor equal to zero leads to the two
sections having pairing +- 1 instead of 0. So it's the 3rd factor that
we want.

It's a quadratic in a3. the discriminant must be equal to square. removing
squares, we set it equal to e^2, and solve for f. Then solve for a3x

f = (e^2 - g^2 - 3)/6;
a3 = 32*(2*g+e)^2/(9*(g+e-1)*(g+e+1));
k = (2+4*f-2*g^2+2*f^2+a3)/a3;
a1 = (a3*k-2+2*g^2-2*f^2)/2;
a2 = -(a3*k-2*f^2+2*a3)/2;
a0 = 1;
a0 = 1;
b0 = a3^2/4;
b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

this is stable under (e,g) -> (-e,-g), so set e = s - g

e = s - g;
f = (e^2 - g^2 - 3)/6;
a3 = 32*(2*g+e)^2/(9*(g+e-1)*(g+e+1));
k = (2+4*f-2*g^2+2*f^2+a3)/a3;
a1 = (a3*k-2+2*g^2-2*f^2)/2;
a2 = -(a3*k-2*f^2+2*a3)/2;
a0 = 1;
a0 = 1;
b0 = a3^2/4;
b = b0*t^3*(t-1)^2*(t-k);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

simplifying the branch locus leads us to the transformation 
g = 3*(s-r)/(2*(r*s-1)) + s/2 = (r*s^2+2*s-3*r)/(2*(r*s-1)) 

then if we scale x to get rid of denominators
p = subst(p,x,x/(r*s-1)^2)*(r*s-1)^6;

this is also stable under (r,s) -> (-r,-s).
short description

b0 = (r*s-1)^2 - (s-5*r)^2;
b1 = 16*r^2;
b = r^2*(s^2-1)^2*t^3*(t-1)^2*(b0 + b1*t);
a0 = (r*s-1)^2;
a1 = -(s^2-1)*(r*s - 4*r^2-1);
a2 = r*(s^2-1)*(r*s^2 + 8*s - 57*r)/4;
a3 = 8*r^2*(s^2-1);
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + b*x;

this has A1 at ( (s-5*r)^2 - (r*s-1)^2)/(16*r^2)

to get to E8 E7

first go to D8 E6 by a 2-neighbor step.

elliptic parameter is x/(t-1)^2

q = subst(p,x,u*(t-1)^2)/(t-1)^4;
read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x+t/3);
p = subst(p,x,x+r*(s-1)*(s+1)*(r*s^2+8*s+39*r)/12*t^2);

Then go to E8 E6 by a 2-neighbor step. 

elliptic parameter is (x+r^2*(r+1)*(s-1)^2*(s+1)^2*(s+3)*(r*s+s-3*r+1)*t^3)/t^4

q = subst(p,x,u*t^4 - r^2*(r+1)*(s-1)^2*(s+1)^2*(s+3)*(r*s+s-3*r+1)*t^3)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,u,t);
p = subst(p,t,t*r^2*(s^2-1)^2);
p = subst(p,x,x*r^4*(s^2-1)^4)/(r^12*(s^2-1)^12);

The MW rank of this elliptic surface is 2. A section of height 8/3 is given by 

xs: t^2*(x0 + x1*t + m^2*t^2)

with 

m = 1/(4*(r+1)*(r*s+s-5*r-1)*(r*s+s-3*r+1));
x1 = -(r^3*s^4+3*r^2*s^4+3*r*s^4+s^4-16*r^3*s^3-32*r^2*s^3-16*r*s^3
               +86*r^3*s^2+90*r^2*s^2+2*r*s^2-2*s^2-112*r^3*s+32*r^2*s+16*r*s
               +64*r^4-87*r^3-29*r^2-5*r+1)
    /(8*(r+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2);
x0 = -(2*r^8*s^8+12*r^7*s^8+27*r^6*s^8+22*r^5*s^8-15*r^4*s^8-48*r^3*s^8
                 -43*r^2*s^8-18*r*s^8-3*s^8+16*r^8*s^7+96*r^7*s^7+304*r^6*s^7
                 +640*r^5*s^7+880*r^4*s^7+736*r^3*s^7+336*r^2*s^7+64*r*s^7
                 -552*r^8*s^6-2368*r^7*s^6-4604*r^6*s^6-5752*r^5*s^6
                 -4996*r^4*s^6-2576*r^3*s^6-484*r^2*s^6+72*r*s^6+12*s^6
                 +3536*r^8*s^5+10208*r^7*s^5+13168*r^6*s^5+13184*r^5*s^5
                 +9392*r^4*s^5+1888*r^3*s^5-1008*r^2*s^5-192*r*s^5
                 -7700*r^8*s^4-6920*r^7*s^4-3054*r^6*s^4-12572*r^5*s^4
                 -4122*r^4*s^4+5584*r^3*s^4+878*r^2*s^4-108*r*s^4-18*s^4
                 +48*r^8*s^3-24800*r^7*s^3-2672*r^6*s^3+4480*r^5*s^3
                 -20400*r^4*s^3-1888*r^3*s^3+1008*r^2*s^3+192*r*s^3
                 +15000*r^8*s^2-1632*r^7*s^2-33436*r^6*s^2+32072*r^5*s^2
                 -3332*r^4*s^2-3248*r^3*s^2-132*r^2*s^2+72*r*s^2+12*s^2
                 -3600*r^8*s+63648*r^7*s-10800*r^6*s+30848*r^5*s+10128*r^4*s
                 -736*r^3*s-336*r^2*s-64*r*s-19038*r^8+10908*r^7-32661*r^6
                 -13770*r^5+177*r^4+288*r^3-219*r^2-18*r-3)
    /(48*(r+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2);


Finally go to E8 E7 by a 2-neighbor step. we do this in maxima
(write p to disk from gp)

m: 1/(4*(r+1)*(r*s+s-5*r-1)*(r*s+s-3*r+1))$

x1: -(r^3*s^4+3*r^2*s^4+3*r*s^4+s^4-16*r^3*s^3-32*r^2*s^3-16*r*s^3
               +86*r^3*s^2+90*r^2*s^2+2*r*s^2-2*s^2-112*r^3*s+32*r^2*s+16*r*s
               +64*r^4-87*r^3-29*r^2-5*r+1)
    /(8*(r+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2)$

x0: -(2*r^8*s^8+12*r^7*s^8+27*r^6*s^8+22*r^5*s^8-15*r^4*s^8-48*r^3*s^8
                 -43*r^2*s^8-18*r*s^8-3*s^8+16*r^8*s^7+96*r^7*s^7+304*r^6*s^7
                 +640*r^5*s^7+880*r^4*s^7+736*r^3*s^7+336*r^2*s^7+64*r*s^7
                 -552*r^8*s^6-2368*r^7*s^6-4604*r^6*s^6-5752*r^5*s^6
                 -4996*r^4*s^6-2576*r^3*s^6-484*r^2*s^6+72*r*s^6+12*s^6
                 +3536*r^8*s^5+10208*r^7*s^5+13168*r^6*s^5+13184*r^5*s^5
                 +9392*r^4*s^5+1888*r^3*s^5-1008*r^2*s^5-192*r*s^5
                 -7700*r^8*s^4-6920*r^7*s^4-3054*r^6*s^4-12572*r^5*s^4
                 -4122*r^4*s^4+5584*r^3*s^4+878*r^2*s^4-108*r*s^4-18*s^4
                 +48*r^8*s^3-24800*r^7*s^3-2672*r^6*s^3+4480*r^5*s^3
                 -20400*r^4*s^3-1888*r^3*s^3+1008*r^2*s^3+192*r*s^3
                 +15000*r^8*s^2-1632*r^7*s^2-33436*r^6*s^2+32072*r^5*s^2
                 -3332*r^4*s^2-3248*r^3*s^2-132*r^2*s^2+72*r*s^2+12*s^2
                 -3600*r^8*s+63648*r^7*s-10800*r^6*s+30848*r^5*s+10128*r^4*s
                 -736*r^3*s-336*r^2*s-64*r*s-19038*r^8+10908*r^7-32661*r^6
                 -13770*r^5+177*r^4+288*r^3-219*r^2-18*r-3)
    /(48*(r+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2)$

xs: t^2*(x0 + x1*t + m^2*t^2)$
ys: t^2*(16*m^6*t^4+24*m^4*x1*t^3+(6*m^2*x1^2+24*m^4*x0)*t^2+(-x1^3+12*m^2*x0*x1)*t
           +(2*m^3*r^7+4*m^3*r^6-4*m^3*r^4-2*m^3*r^3)*s^9
           +(22*m^3*r^6+36*m^3*r^5+8*m^3*r^4-4*m^3*r^3+2*m^3*r^2)*s^8
           +(-72*m^3*r^7-120*m^3*r^6+16*m^3*r^5+48*m^3*r^4-8*m^3*r^3
                        +8*m^3*r^2)
            *s^7+(-320*m^3*r^6-256*m^3*r^5-64*m^3*r^3)*s^6
           +(588*m^3*r^7+528*m^3*r^6+144*m^3*r^5+200*m^3*r^4-28*m^3*r^3
                        -24*m^3*r^2)
            *s^5
           +(124*m^3*r^6+104*m^3*r^5+144*m^3*r^4+152*m^3*r^3-12*m^3*r^2)*s^4
           +(-968*m^3*r^7-712*m^3*r^6-336*m^3*r^5-528*m^3*r^4+88*m^3*r^3
                         +24*m^3*r^2)
            *s^3
           +(624*m^3*r^6+416*m^3*r^5-320*m^3*r^4-96*m^3*r^3+16*m^3*r^2)*s^2
           +(450*m^3*r^7+300*m^3*r^6+176*m^3*r^5+284*m^3*r^4-50*m^3*r^3
                        -8*m^3*r^2)
            *s-450*m^3*r^6-300*m^3*r^5+168*m^3*r^4+12*m^3*r^3-6*m^3*r^2)
 /(16*m^3)$

elliptic parameter is 

w: ((y+ys)/(x-xs) + a0 + a1*t)/t^2$

with 

a0: 0$
a1: -(r^5*s^7+2*r^4*s^7-2*r^2*s^7-r*s^7-8*r^5*s^6+3*r^4*s^6+26*r^3*s^6
               +12*r^2*s^6-2*r*s^6+s^6-27*r^5*s^5-138*r^4*s^5-56*r^3*s^5
               +38*r^2*s^5-13*r*s^5+4*s^5+4*r^6*s^4+360*r^5*s^4+175*r^4*s^4
               -278*r^3*s^4+120*r^2*s^4-34*r*s^4+5*s^4-77*r^5*s^3+878*r^4*s^3
               -944*r^3*s^3+90*r^2*s^3-67*r*s^3-8*s^3+888*r^6*s^2-1208*r^5*s^2
               +2873*r^4*s^2-258*r^3*s^2+460*r^2*s^2+42*r*s^2-13*s^2
               -4761*r^5*s+26*r^4*s-1304*r^3*s+130*r^2*s+81*r*s+4*s+900*r^6
               +600*r^5+1813*r^4-258*r^3-80*r^2-6*r+7)
    /(4*(r+1)*(s+3)*(r*s-1)*(r*s-s+5*r-1)*(r*s+s-5*r-1)*(r*s+s-3*r+1))$

q: ev(p-y^2, y = (u*t^2 - a0 - a1*t)*(x-xs) - ys)$

q: q/(x-xs)$
q: ev(q, x=x-coeff(q,x)/2)$
q: x^2 - q$
q: q/t^4$
q: q*1024*(r+1)^4*(s+3)^4*(r*s-1)^4*(r*s-s+5*r-1)^4*(r*s+s-5*r-1)^4*(r*s+s-3*r+1)^4$
q: ev(q, t=t/((s+3)*(r*s-1)))$
q: ev(q, t=t/(r*s-s+5*r-1))$
q: ev(q, u=u/(r+1))$
q: ev(q, u=u/(r*s+s-3*r+1))$
q: ev(q, u=u/(r*s+s-5*r-1))$

write to disk and then 
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,u-1/4);
p = subst(p,x,x/t^4)*t^12;
p = sum(i=0,poldegree(p,u),polcoeff(p,i,u)/t^i);
p = subst(p,t,t*(s+3));
p = subst(p,x,x*(s+3)^4)/(s+3)^12;
p = subst(p,t,t*(r*s-1));
p = subst(p,x,x*(r*s-1)^4)/(r*s-1)^12;
p = subst(p,t,t*(r*s-s+5*r-1));
p = subst(p,x,x*(r*s-s+5*r-1)^4)/(r*s-s+5*r-1)^12;
p = subst(p,x,x/(r*s+s-5*r-1)^2)*(r*s+s-5*r-1)^6;
p = subst(p,t,t/(r*s+s-5*r-1)^2);
p = subst(p,x,x/(r*s+s-3*r+1)^2)*(r*s+s-3*r+1)^6;
p = subst(p,t,t/(r*s+s-3*r+1)^2);
p = subst(p,x,x/(r+1)^2)*(r+1)^6;
p = subst(p,t,t/(r+1)^2);
p = subst(p,t,t*64);
p = subst(p,x,x*2^16)/2^48;

now read off coefficients

{
S = [ r^2*(r+1)^2*(s-1)^2*(s+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2 * t^3 
  -r^2*(s-1)^2*(s+1)^2*(r^2*s^4+240*r^2*s^3-224*r*s^3+2142*r^2*s^2
     -1680*r*s^2+448*s^2+3600*r^2*s-1440*r*s+225*r^2-2160*r+1152)/3 * t^4 , 

  r^2*(s-1)^2*(s+1)^2
   *(2*r^8*s^8+12*r^7*s^8+27*r^6*s^8+22*r^5*s^8-15*r^4*s^8-48*r^3*s^8
              -43*r^2*s^8-18*r*s^8-3*s^8+16*r^8*s^7+96*r^7*s^7+304*r^6*s^7
              +640*r^5*s^7+880*r^4*s^7+736*r^3*s^7+336*r^2*s^7+64*r*s^7
              -552*r^8*s^6-2368*r^7*s^6-4604*r^6*s^6-5752*r^5*s^6-4996*r^4*s^6
              -2576*r^3*s^6-484*r^2*s^6+72*r*s^6+12*s^6+3536*r^8*s^5
              +10208*r^7*s^5+13168*r^6*s^5+13184*r^5*s^5+9392*r^4*s^5
              +1888*r^3*s^5-1008*r^2*s^5-192*r*s^5-7700*r^8*s^4-6920*r^7*s^4
              -3054*r^6*s^4-12572*r^5*s^4-4122*r^4*s^4+5584*r^3*s^4
              +878*r^2*s^4-108*r*s^4-18*s^4+48*r^8*s^3-24800*r^7*s^3
              -2672*r^6*s^3+4480*r^5*s^3-20400*r^4*s^3-1888*r^3*s^3
              +1008*r^2*s^3+192*r*s^3+15000*r^8*s^2-1632*r^7*s^2-33436*r^6*s^2
              +32072*r^5*s^2-3332*r^4*s^2-3248*r^3*s^2-132*r^2*s^2+72*r*s^2
              +12*s^2-3600*r^8*s+63648*r^7*s-10800*r^6*s+30848*r^5*s
              +10128*r^4*s-736*r^3*s-336*r^2*s-64*r*s-19038*r^8+10908*r^7
              -32661*r^6-13770*r^5+177*r^4+288*r^3-219*r^2-18*r-3)/3 * t^5 
 + 2*r^2*(s-1)^2*(s+1)^2
  *(r^4*s^8-504*r^4*s^7+528*r^3*s^7-16660*r^4*s^6+23688*r^3*s^6-9024*r^2*s^6
          -111384*r^4*s^5+117840*r^3*s^5-32256*r^2*s^5+5120*r*s^5
          -233226*r^4*s^4+215208*r^3*s^4-136128*r^2*s^4+36288*r*s^4-1728*s^4
          -1512*r^4*s^3+45360*r^3*s^3+32256*r^2*s^3-32768*r*s^3+253260*r^4*s^2
          -243432*r^3*s^2+191808*r^2*s^2-72576*r*s^2+3456*s^2+113400*r^4*s
  +57456*r^3*s+27648*r*s-113967*r^4+4536*r^3-157248*r^2+36288*r-1728)/27 * t^6
 -4096*r^2*(s-1)^2*(s+1)^2 * t^7 
 ]
}

branch locus is given by 

z^2 = (r^6-2*r^4+r^2)*s^6+(42*r^5-68*r^3+26*r)*s^5
      +(-14*r^6+433*r^4-328*r^2-27)*s^4 +(-1124*r^5+2088*r^3+316*r)*s^3
      +(-343*r^6-6268*r^4-1763*r^2+54)*s^2 +(7994*r^5+4892*r^3-342*r)*s
      -1372*r^6-4531*r^4+362*r^2-27

surface of general type 

s = +- 3 gives a genus 1 curve

but no real points, so no rational points

search for rational points of low height.

now analyze quotient

{
p = (r^6-2*r^4+r^2)*s^6+(42*r^5-68*r^3+26*r)*s^5
      +(-14*r^6+433*r^4-328*r^2-27)*s^4 +(-1124*r^5+2088*r^3+316*r)*s^3
      +(-343*r^6-6268*r^4-1763*r^2+54)*s^2 +(7994*r^5+4892*r^3-342*r)*s
      -1372*r^6-4531*r^4+362*r^2-27;
}

p = subst(p,r,r*s);
q = sum(i=0,poldegree(p,s)/2, polcoeff(p,2*i,s)*s^i);
q = subst(q,r,1/r)*r^6;

z^2 = s^6+(-2*r^2+42*r-14)*s^5+(r^4-68*r^3+433*r^2-1124*r-343)*s^4
   +(26*r^5-328*r^4+2088*r^3-6268*r^2+7994*r-1372)*s^3
   +(-27*r^6+316*r^5-1763*r^4+4892*r^3-4531*r^2)*s^2
   +(54*r^6-342*r^5+362*r^4)*s-27*r^6

q = subst(q,r=r*s)/s^2;
q = subst(q,s,1/s)*s^6;
q = subst(q,s=s*r^2)/r^4;
q = subst(q,r,1/r)*r^6;

this gives

(s^2-2*s+1)*r^6+(42*s^2-68*s+26)*r^5+(-14*s^3+433*s^2-328*s-27)*r^4
               +(-1124*s^3+2088*s^2+316*s)*r^3
               +(-343*s^4-6268*s^3-1763*s^2+54*s)*r^2
               +(7994*s^4+4892*s^3-342*s^2)*r-1372*s^5-4531*s^4+362*s^3-27*s^2

how to simplify it? is it a k3 surface/elliptic surface/general type?

-------------------------------------------------------------------------

branch locus: genus 2

r = (4*x*y-5*x^4-22*x^2-21)/(x*(x^2+7)^2)
s = -(2*x^2*y+2*y-x^5-6*x^3-9*x)/((x-1)^2*(x+1)^2)

makes it in to 
y^2 = x^6 + 5*x^4 + 3*x^2 + 7

this is isomorphic to X0(77)/< w_77 >

------------------------------------------------------------------------

special curves

r = (s-1)/(s+3) 
gives genus 1 curve z^2 = (s^4+16*s^3-66*s^2+48*s-127)
jacobian x^3 - 11*x - 890 rank 0.

r = -(s-1)/(s-5)
gives genus 1 curve z^2 = (s^3-23*s^2+91*s-101)
jacobian  x^3 - 6912*x - 222048 of rank 0

anyway these are in bad locus.

s = 3 gives the genus 1 curve
z^2 = -(19*r^4+4*r^3+106*r^2-108*r+27)
jacobian x^3 - 31536*x - 2056320 rank 0

s = -3 also similar. 

----------------------------------------------------------------------------


==> 77/igusa77.txt <==


 {
 IG(r,s) = 
   local(A1,A,B1,B,B2);
   A1 = r^2*(r+1)^2*(s-1)^2*(s+1)^2*(r*s+s-5*r-1)^2*(r*s+s-3*r+1)^2;
   A =  -r^2*(s-1)^2*(s+1)^2*(r^2*s^4+240*r^2*s^3-224*r*s^3+2142*r^2*s^2
     -1680*r*s^2+448*s^2+3600*r^2*s-1440*r*s+225*r^2-2160*r+1152)/3;
   B1 = r^2*(s-1)^2*(s+1)^2
   *(2*r^8*s^8+12*r^7*s^8+27*r^6*s^8+22*r^5*s^8-15*r^4*s^8-48*r^3*s^8
              -43*r^2*s^8-18*r*s^8-3*s^8+16*r^8*s^7+96*r^7*s^7+304*r^6*s^7
              +640*r^5*s^7+880*r^4*s^7+736*r^3*s^7+336*r^2*s^7+64*r*s^7
              -552*r^8*s^6-2368*r^7*s^6-4604*r^6*s^6-5752*r^5*s^6-4996*r^4*s^6
              -2576*r^3*s^6-484*r^2*s^6+72*r*s^6+12*s^6+3536*r^8*s^5
              +10208*r^7*s^5+13168*r^6*s^5+13184*r^5*s^5+9392*r^4*s^5
              +1888*r^3*s^5-1008*r^2*s^5-192*r*s^5-7700*r^8*s^4-6920*r^7*s^4
              -3054*r^6*s^4-12572*r^5*s^4-4122*r^4*s^4+5584*r^3*s^4
              +878*r^2*s^4-108*r*s^4-18*s^4+48*r^8*s^3-24800*r^7*s^3
              -2672*r^6*s^3+4480*r^5*s^3-20400*r^4*s^3-1888*r^3*s^3
              +1008*r^2*s^3+192*r*s^3+15000*r^8*s^2-1632*r^7*s^2-33436*r^6*s^2
              +32072*r^5*s^2-3332*r^4*s^2-3248*r^3*s^2-132*r^2*s^2+72*r*s^2
              +12*s^2-3600*r^8*s+63648*r^7*s-10800*r^6*s+30848*r^5*s
              +10128*r^4*s-736*r^3*s-336*r^2*s-64*r*s-19038*r^8+10908*r^7
              -32661*r^6-13770*r^5+177*r^4+288*r^3-219*r^2-18*r-3)/3;
   B =  2*r^2*(s-1)^2*(s+1)^2
  *(r^4*s^8-504*r^4*s^7+528*r^3*s^7-16660*r^4*s^6+23688*r^3*s^6-9024*r^2*s^6
          -111384*r^4*s^5+117840*r^3*s^5-32256*r^2*s^5+5120*r*s^5
          -233226*r^4*s^4+215208*r^3*s^4-136128*r^2*s^4+36288*r*s^4-1728*s^4
          -1512*r^4*s^3+45360*r^3*s^3+32256*r^2*s^3-32768*r*s^3+253260*r^4*s^2
          -243432*r^3*s^2+191808*r^2*s^2-72576*r*s^2+3456*s^2+113400*r^4*s
  +57456*r^3*s+27648*r*s-113967*r^4+4536*r^3-157248*r^2+36288*r-1728)/27;
   B2 = -4096*r^2*(s-1)^2*(s+1)^2;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = r*(r+1)*(s-1)*(s+1)*(r*s+s-5*r-1)*(r*s+s-3*r+1)*(r*s-s+5*r-1)*(r*s-s+3*r+1)*(r*s - 1)*(r*s^2+2*s-3*r)*(r-1)*(r*s^3-s^2+7*r*s+1)*(r^2*s^4-4*r*s^3+2*r^2*s^2+8*s^2-20*r*s+5*r^2-8)*(r^6*s^8-4*r^4*s^8+5*r^2*s^8-2*s^8+24*r^5*s^7-64*r^3*s^7+40*r*s^7-44*r^6*s^6+336*r^4*s^6-364*r^2*s^6+8*s^6-776*r^5*s^5+1792*r^3*s^5-120*r*s^5+574*r^6*s^4-4824*r^4*s^4+742*r^2*s^4-12*s^4+6600*r^5*s^3-2368*r^3*s^3+120*r*s^3-3580*r^6*s^2+4048*r^4*s^2-412*r^2*s^2+8*s^2-3800*r^5*s+640*r^3*s-40*r*s+2025*r^6-580*r^4+29*r^2-2)*(r^6*s^6-2*r^4*s^6+r^2*s^6+42*r^5*s^5-68*r^3*s^5+26*r*s^5-14*r^6*s^4+433*r^4*s^4-328*r^2*s^4-27*s^4-1124*r^5*s^3+2088*r^3*s^3+316*r*s^3-343*r^6*s^2-6268*r^4*s^2-1763*r^2*s^2+54*s^2+7994*r^5*s+4892*r^3*s-342*r*s-1372*r^6-4531*r^4+362*r^2-27);

/*

denominators and igusa invariants

r
(r+1)
(s-1)
(s+1)
(r*s+s-5*r-1)
(r*s+s-3*r+1)

merging A1 and A5

(r*s-s+5*r-1)

merging A1 and A3

(r*s-s+3*r+1)

merging D5 and A1: r (seen before)

jump at t = 0

r*s - 1

jump at t = 1

(r*s^2+2*s-3*r)

jump at t = ( (s-5*r)^2 - (r*s-1)^2)/(16*r^2)

(r^6*s^8-4*r^4*s^8+5*r^2*s^8-2*s^8+24*r^5*s^7-64*r^3*s^7+40*r*s^7-44*r^6*s^6
        +336*r^4*s^6-364*r^2*s^6+8*s^6-776*r^5*s^5+1792*r^3*s^5-120*r*s^5
        +574*r^6*s^4-4824*r^4*s^4+742*r^2*s^4-12*s^4+6600*r^5*s^3-2368*r^3*s^3
        +120*r*s^3-3580*r^6*s^2+4048*r^4*s^2-412*r^2*s^2+8*s^2-3800*r^5*s
        +640*r^3*s-40*r*s+2025*r^6-580*r^4+29*r^2-2)

jump at t = infinity

(seen before)

extra I2

(r-1)

(r*s^3-s^2+7*r*s+1)

(r^2*s^4-4*r*s^3+2*r^2*s^2+8*s^2-20*r*s+5*r^2-8)

(r^6*s^6-2*r^4*s^6+r^2*s^6+42*r^5*s^5-68*r^3*s^5+26*r*s^5
                   -14*r^6*s^4+433*r^4*s^4-328*r^2*s^4-27*s^4-1124*r^5*s^3
                   +2088*r^3*s^3+316*r*s^3-343*r^6*s^2-6268*r^4*s^2
                   -1763*r^2*s^2+54*s^2+7994*r^5*s+4892*r^3*s-342*r*s-1372*r^6
                   -4531*r^4+362*r^2-27)

*/


==> 8/8.txt <==

start with D9 and E7 fibers at 0 and infinity respectively

p = x^3 + t*(a0 + a1*t)*x^2 + 2*t^4*(b0 + b1*t)*x + c*t^7;

this has E7 and D8 so far. to make it D9 we get c = b0^2/a0;

c = b0^2/a0;
p = x^3 + t*(a0 + a1*t)*x^2 + 2*t^4*(b0 + b1*t)*x + c*t^7;

looking at discriminant, we see b0, b1 and a0 are all nonzero

scale t so b0 = b1

b0 = b1;
c = b0^2/a0;
p = x^3 + t*(a0 + a1*t)*x^2 + 2*t^4*(b0 + b1*t)*x + c*t^7;

finally, the condition for the D9 components to be rational is 
that a1-2*a0 be a square

a1 = 2*a0 + g^2;
b0 = b1;
c = b0^2/a0;
p = x^3 + t*(a0 + a1*t)*x^2 + 2*t^4*(b0 + b1*t)*x + c*t^7;

also, g cannot be 0, and coeff of x^2 is (g^2 + 2*a0)*t^2 + a0*t

so we can scale x to make g = 1. let a0 = r, b1 = s*r

g = 1;
a0 = r;
b1 = s*r;
a1 = 2*a0 + g^2;
b0 = b1;
c = b0^2/a0;
p = x^3 + t*(a0 + a1*t)*x^2 + 2*t^4*(b0 + b1*t)*x + c*t^7;

p = x^3 + t*( (2*r+1)*t+r )*x^2 + 2*r*s*t^4*(t+1)*x + r*s^2*t^7

to go to E8 E7 we just have to do a 2-neighbor step.
elliptic parameter is

(x + s*t^3)/t^4

q = subst(p,x,u*t^4 - s*t^3)/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x/4)*64;

{
S = [ 2*r*s^2 * t^3 
     -(9*r*s+4*r^2+4*r+1)/3  *  t^4 ,

    r*s^2*(3*s+8*r-2)/3  * t^5
   -(54*r^2*s+81*r*s-16*r^3-24*r^2-12*r-2)/27  *  t^6
   + r^2 * t^7 
   ]
}

equation of Hilbert modular surface is 

z^2 = 2*(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2)

branch locus is where we have an extra I2 fiber.
to simplify it, complete the square in s, 
setting s = s1 -(r -5/4 - 1/(32*r))
then let s1 = m*(16*r-1)/(32*r)  and z = (16*r-1)*n 
and solve for r

r = (m^2-1)/(16*(2*n^2-1)) 

------------------------------------------------------------

branch locus: set z = 0

rational curve; parametrization is 

r = (1-t^2)/16, 
s = (t+3)^3/(16*(t+1))

-------------------------------------------------------------



==> 8/igusa8.txt <==

 {
 IG(r,s, A1,A,B1,B,B2) = 
   A1 =  2*r*s^2;
   A = -(9*r*s+4*r^2+4*r+1)/3; 
   B1 = r*s^2*(3*s+8*r-2)/3;
   B = -(54*r^2*s+81*r*s-16*r^3-24*r^2-12*r-2)/27;
   B2 = r^2;
 [-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]
 }

badlocus = r*s*(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2)*(27*r*s^2+36*r^2*s+18*r*s-72*s+16*r^3+48*r^2+48*r+16);

/*

from I10: 

r
s

jump at t = 0 or infinity -- nothing

extra I2 fiber

(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2)

*/


==> 85/85.txt <==

start with E6 D5 A4 fibers at infinity, 0 and 1 resp

p = x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;
a,b,c of degrees 1,1,1. this has E6, D4 and A3 so far.

a = a0*(1-t) + a1*t;
b = b0*(1-t) + b1*t;
c = c0*(1-t) + c1*t;
p = x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;

to make this A4 and D5 we do 

a0 = -2*h - k;
b0 = h*k + h^2/2;
c0 = -h^2*k;
c1 = b1^2/a1;
a = a0*(1-t) + a1*t;
b = b0*(1-t) + b1*t;
c = c0*(1-t) + c1*t;
p = x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;

to make the E6 and D5 components rational we do

h = (m^2+2*a1*m-a1*e^2+a1^2)/a1;
b1 = m*h;
k = n^2 - m^2/a1;
a0 = -2*h - k;
b0 = h*k + h^2/2;
c0 = -h^2*k;
c1 = b1^2/a1;
a = a0*(1-t) + a1*t;
b = b0*(1-t) + b1*t;
c = c0*(1-t) + c1*t;
p = x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;

to get a section of height 85/60 = 17/12 = 4 - 4/3 - 5/4,
we need to make the following vanish

a1^2*n^4+2*a1^2*e*n^3+(2*a1*m^2+10*a1^2*m-2*a1^2*e^2+6*a1^3)*n^2
        +(4*a1*e*m^2+20*a1^2*e*m-6*a1^2*e^3+6*a1^3*e)*n+8*m^4+32*a1*m^3
        +(-14*a1*e^2+46*a1^2)*m^2+(-22*a1^2*e^2+30*a1^3)*m+5*a1^2*e^4
        -14*a1^3*e^2+9*a1^4

we accomplish this by setting: a1 = a2*m and setting the discriminant
of the resulting quadratic equation in m equal to a square. the resulting 
expression
(-15*a2^2-22*a2-7)*n^2+(12*a2^2+6*a2+2)*e*n+(4*a2^2+12*a2+9)*e^2

 is a square when n = 0, so we set it equal to (s*n + (2*a2 + 3)*e)^2 and solve
for n, and then for m.

m : a2*e^2*(s+a2+5)^2*(s^2-2*a2*s-2*s+17*a2^2+18*a2+5)
   /((a2^2+2*a2+2)*(s^2+15*a2^2+22*a2+7)^2)$
n:  -((4*a2+6)*e*s+(-12*a2^2-6*a2-2)*e)/(s^2+15*a2^2+22*a2+7)$
a1: a2*m$
h: (m^2+2*a1*m-a1*e^2+a1^2)/a1$
b1: m*h$
k: n^2 - m^2/a1$
a0: -2*h - k$
b0: h*k + h^2/2$
c0: -h^2*k$
c1: b1^2/a1$
a: a0*(1-t) + a1*t$
b: b0*(1-t) + b1*t$
c: c0*(1-t) + c1*t$
p: x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4$

finally, we need to make a1 a square to make the A4 components rational.
set a2 = a3 - 1 followed  by s = s1+a3
the resulting expression 
(s1^2+16*a3^2-16*a3+4)/(a3^2+1)

is a square when s1 = 4 - 2/a3, so we set it equal to 
(2*(2-1/a3) + r*(s1-(4-2/a3)) )^2 and solve for s1

now a3 and r have weight 0 with respect to scaling x,y by lambda^2,lambda^3,
while e has weight 1. so set e = 1

r: rat(r)$
a3: rat(a3)$
d: 1$
s1:  2*(2*a3-1)*(a3^2*r^2+r^2-2*a3^2*r-2*r+1)/(a3*(a3^2*r^2+r^2-1))$
a2: a3 - 1$
s: s1 + a3$
m : a2*d^2*(s+a2+5)^2*(s^2-2*a2*s-2*s+17*a2^2+18*a2+5)
   /((a2^2+2*a2+2)*(s^2+15*a2^2+22*a2+7)^2)$
n:  -((4*a2+6)*d*s+(-12*a2^2-6*a2-2)*d)/(s^2+15*a2^2+22*a2+7)$
a1: a2*m$
h: (m^2+2*a1*m-a1*d^2+a1^2)/a1$
b1: m*h$
k: n^2 - m^2/a1$
a0: -2*h - k$
b0: h*k + h^2/2$
c0: -h^2*k$
c1: b1^2/a1$
a: a0*(1-t) + a1*t$
b: b0*(1-t) + b1*t$
c: c0*(1-t) + c1*t$
p: x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4$

we can scale x to normalize: 

p: ev(p, x=x/(2*a3^5*r^4+a3^4*r^4+4*a3^3*r^4+2*a3*r^4-r^4-2*a3^4*r^3-8*a3^3*r^3+2*a3^2*r^3-8*a3*r^3+4*r^3+4*a3^3*r^2-4*a3^2*r^2+12*a3*r^2-6*r^2+2*a3^2*r-8*a3*r+4*r+2*a3-1)^2)*(2*a3^5*r^4+a3^4*r^4+4*a3^3*r^4+2*a3*r^4-r^4-2*a3^4*r^3-8*a3^3*r^3+2*a3^2*r^3-8*a3*r^3+4*r^3+4*a3^3*r^2-4*a3^2*r^2+12*a3*r^2-6*r^2+2*a3^2*r -8*a3*r+4*r+2*a3-1)^6$

transformation suggested by simplifying branch locus

r = -(e-1)*(e^4*f+e^3*f-e*f+f-e^4+e^3+e+1)/(2*(e^2+1)*(f-e^2+e+1))
a3 = ((e^4-e^3+e+1)*f-e^4+e^3+e+1)/((e^4+e^3-e+1)*f-e^4+e^3+e+1)

so we have 

e: rat(e)$
f: rat(f)$
r: -(e-1)*(e^4*f+e^3*f-e*f+f-e^4+e^3+e+1)/(2*(e^2+1)*(f-e^2+e+1))$
a3: ((e^4-e^3+e+1)*f-e^4+e^3+e+1)/((e^4+e^3-e+1)*f-e^4+e^3+e+1)$
d: 1$
s1:  2*(2*a3-1)*(a3^2*r^2+r^2-2*a3^2*r-2*r+1)/(a3*(a3^2*r^2+r^2-1))$
a2: a3 - 1$
s: s1 + a3$
m : a2*d^2*(s+a2+5)^2*(s^2-2*a2*s-2*s+17*a2^2+18*a2+5)
   /((a2^2+2*a2+2)*(s^2+15*a2^2+22*a2+7)^2)$
n:  -((4*a2+6)*d*s+(-12*a2^2-6*a2-2)*d)/(s^2+15*a2^2+22*a2+7)$
a1: a2*m$
h: (m^2+2*a1*m-a1*d^2+a1^2)/a1$
b1: m*h$
k: n^2 - m^2/a1$
a0: -2*h - k$
b0: h*k + h^2/2$
c0: -h^2*k$
c1: b1^2/a1$
a: a0*(1-t) + a1*t$
b: b0*(1-t) + b1*t$
c: c0*(1-t) + c1*t$
p: x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4$

to simplify p, scale:

p: ev(p,x=x/(e^4*f-e^3*f-e*f-f-e^4+e^3-e-1)^2)*(e^4*f-e^3*f-e*f-f-e^4+e^3-e-1)^6$
p: ev(p,x=x*e^2)/e^6$

short description

c1 = 16*(e-1)^2*(e+1)^2*(f-1)^2*(f+1)^2*(e^4*f+e^3*f-e*f+f-e^4+e^3+e+1)^2;
c0 = -64*(e-1)^3*e^2*(e+1)^3*(f-1)^2*(f+1)^2*(f+2*e+1)*(e*f-e+2);
b1 = -8*(e-1)^2*(e+1)^2*(f-1)*f*(f+1)*(e^4*f+e^3*f-e*f+f-e^4+e^3+e+1);
b0 = 8*(e-1)^2*e*(e+1)^2*(f-1)*(f+1)*(3*e*f^2+4*e^2*f+4*f-4*e^2+5*e+4);
a1 = 4*(e-1)^2*(e+1)^2*f^2;
a0 = -4*(e-1)*(e+1)*(3*e*f^2+2*e^2*f+2*f-2*e^2+e+2);
a = a0*(1-t) + a1*t;
b = b0*(1-t) + b1*t;
c = c0*(1-t) + c1*t;
p = x^3 + a*t*x^2 + 2*b*t^2*(t-1)^2*x + c*t^3*(t-1)^4;

to go to E8 E7

first go to D8 E6 by a 2-neighbor step

elliptic divisor is 

(x -4*(e-1)*(e+1)*(f+2*e+1)*(e*f-e+2)*t*(t-1)^2  )/(t^2*(t-1)^2)

q = subst(p,x,u*t^2*(t-1)^2 + 4*(e-1)*(e+1)*(f+2*e+1)*(e*f-e+2)*t*(t-1)^2 );
q = q/(t^4*(t-1)^4);
read("jacobians");
q = subst(q,t,x);
p = jac2(q);

p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x+t/12);
p = subst(p,x,x+t^2*(e-1)*(e+1)*(e^2*f^2-3*e*f^2-f^2+2*e^2*f+2*f-2*e^2+7*e+2)/3);

next, we move by a 2-neighbor step to an E8 E6 fibration.

the elliptic parameter here is 
(x + 8*(e-1)^2*(e+1)^2*(f-1)*(f+1)*(f+e)*(e^2*f+e*f+f-e^2+e+1)*t^3)/t^4

q = subst(p,x,u*t^4 -8*(e-1)^2*(e+1)^2*(f-1)*(f+1)*(f+e)*(e^2*f+e*f+f-e^2+e+1)*t^3)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/16)*16^3;
p = subst(p,u,t);
p = subst(p,t,t*(e^2-1)^2);
p = subst(p,x,x*(e^2-1)^4)/(e^2-1)^12;
p = subst(p,t,t*(f^2-1)^2);
p = subst(p,x,x*(f^2-1)^4)/(f^2-1)^12;

section of height 8/3

xs: t^2*(x0 + x1*t + m^2*t^2)$

ys: 128*(e-1)^2*(e+1)^2*(e^2+e-1)*(f+e)*(f+2*e+1)*(e*f-e+2)
        *(e^2*f+f-e^2+2*e+1)*(e^2*f+e*f+f-e^2+e+1) + m^3*t^4 
   + 3*m*x1/2*t^3 + (3*x1^2+12*m^2*x0)/(8*m)*t^2 
  -(x1^3-12*m^2*x0*x1)/(16*m^3)*t$

we solve the system to get 
m: -(f-1)*(f+1)/(8*(e*f-e+2)*(e^2*f+f-e^2+2*e+1)*(e^2*f+e*f+f-e^2+e+1))$
x1: (f-1)*(f+1)
           *(e^8*f^4+e^7*f^4-2*e^4*f^4-2*e^2*f^4-e*f^4-f^4-4*e^8*f^3+3*e^7*f^3
                    +7*e^6*f^3+e^5*f^3+4*e^4*f^3-7*e^3*f^3-3*e^2*f^3-5*e*f^3
                    -4*f^3+6*e^8*f^2-15*e^7*f^2-3*e^6*f^2+17*e^5*f^2+4*e^4*f^2
                    +7*e^3*f^2-3*e^2*f^2-9*e*f^2-4*f^2-4*e^8*f+17*e^7*f
                    -15*e^6*f-17*e^5*f+16*e^4*f+11*e^3*f+3*e^2*f-3*e*f+e^8
                    -6*e^7+11*e^6-e^5-14*e^4+5*e^3+5*e^2+2*e+1)
    /(2*(e*f-e+2)^2*(e^2*f+f-e^2+2*e+1)^2*(e^2*f+e*f+f-e^2+e+1)^2)$
x0: 4*(3*e^16*f^8+6*e^15*f^8+13*e^14*f^8+14*e^13*f^8+18*e^12*f^8+8*e^11*f^8
                   +2*e^10*f^8-28*e^9*f^8-24*e^8*f^8-28*e^7*f^8+2*e^6*f^8
                   +8*e^5*f^8+18*e^4*f^8+14*e^3*f^8+13*e^2*f^8+6*e*f^8+3*f^8
                   -24*e^16*f^7-6*e^15*f^7-4*e^14*f^7+76*e^13*f^7+86*e^12*f^7
                   +138*e^11*f^7+40*e^10*f^7+20*e^9*f^7-204*e^8*f^7
                   -184*e^7*f^7-140*e^6*f^7+2*e^5*f^7+118*e^4*f^7+100*e^3*f^7
                   +104*e^2*f^7+46*e*f^7+24*f^7+84*e^16*f^6-126*e^15*f^6
                   -83*e^14*f^6-222*e^13*f^6+101*e^12*f^6+244*e^11*f^6
                   +491*e^10*f^6+156*e^9*f^6-58*e^8*f^6-572*e^7*f^6
                   -737*e^6*f^6-140*e^5*f^6+49*e^4*f^6+462*e^3*f^6+281*e^2*f^6
                   +198*e*f^6+64*f^6-168*e^16*f^5+546*e^15*f^5-146*e^14*f^5
                   -196*e^13*f^5-728*e^12*f^5-454*e^11*f^5+450*e^10*f^5
                   +900*e^9*f^5+644*e^8*f^5-636*e^7*f^5-898*e^6*f^5
                   -1378*e^5*f^5+108*e^4*f^5+592*e^3*f^5+658*e^2*f^5+434*e*f^5
                   +80*f^5+210*e^16*f^4-1050*e^15*f^4+1205*e^14*f^4
                   +670*e^13*f^4-405*e^12*f^4-700*e^11*f^4-1931*e^10*f^4
                   +500*e^9*f^4+990*e^8*f^4+1120*e^7*f^4-1179*e^6*f^4
                   -1520*e^5*f^4-609*e^4*f^4+430*e^3*f^4+1165*e^2*f^4
                   +550*e*f^4+74*f^4-168*e^16*f^3+1134*e^15*f^3-2288*e^14*f^3
                   +276*e^13*f^3+2862*e^12*f^3-642*e^11*f^3-76*e^10*f^3
                   -2564*e^9*f^3-308*e^8*f^3+1312*e^7*f^3+136*e^6*f^3
                   -786*e^5*f^3-1466*e^4*f^3+516*e^3*f^3+1204*e^2*f^3
                   +562*e*f^3+104*f^3+84*e^16*f^2-714*e^15*f^2+2059*e^14*f^2
                   -1546*e^13*f^2-2701*e^12*f^2+3884*e^11*f^2+637*e^10*f^2
                   -684*e^9*f^2-1038*e^8*f^2-1148*e^7*f^2+1057*e^6*f^2
                   -620*e^5*f^2-857*e^4*f^2+274*e^3*f^2+823*e^2*f^2+554*e*f^2
                   +128*f^2-24*e^16*f+246*e^15*f-922*e^14*f+1252*e^13*f
                   +724*e^12*f-3266*e^11*f+1186*e^10*f+2284*e^9*f-868*e^8*f
                   -364*e^7*f-282*e^6*f-270*e^5*f-360*e^4*f-56*e^3*f+466*e^2*f
                   +366*e*f+80*f+3*e^16-36*e^15+166*e^14-324*e^13+43*e^12
                   +788*e^11-799*e^10-584*e^9+930*e^8+244*e^7-263*e^6-160*e^5
                   -201*e^4-28*e^3+150*e^2+100*e+19)
    /(3*(e*f-e+2)^2*(e^2*f+f-e^2+2*e+1)^2*(e^2*f+e*f+f-e^2+e+1)^2)$

xs: t^2*(x0 + x1*t + m^2*t^2)$

ys: t^2*(128*(e-1)^2*(e+1)^2*(e^2+e-1)*(f+e)*(f+2*e+1)*(e*f-e+2)
        *(e^2*f+f-e^2+2*e+1)*(e^2*f+e*f+f-e^2+e+1) + m^3*t^4 
   + 3*m*x1/2*t^3 + (3*x1^2+12*m^2*x0)/(8*m)*t^2 
  -(x1^3-12*m^2*x0*x1)/(16*m^3)*t)$

now we go to E8 E7 by a 2-neighbor step

elliptic parameter is 

((y + ys)/(x-xs) + a0 + a1*t)/t^2

w: (y + ys)/(x-xs) + a0 + a1*t$

a0: 0$
a1: -(3*e^10*f^6+6*e^9*f^6+5*e^8*f^6+4*e^7*f^6+4*e^6*f^6+2*e^5*f^6+5*e^4*f^6
                  -4*e^3*f^6+e^2*f^6+2*f^6+6*e^11*f^5+2*e^9*f^5+20*e^8*f^5
                  +20*e^7*f^5+8*e^6*f^5+36*e^5*f^5-12*e^4*f^5+20*e^3*f^5
                  -2*e^2*f^5+12*e*f^5+10*f^5+4*e^12*f^4-14*e^11*f^4
                  +17*e^10*f^4+30*e^9*f^4-5*e^8*f^4-6*e^7*f^4+60*e^6*f^4
                  -62*e^5*f^4+79*e^4*f^4+10*e^3*f^4+37*e^2*f^4+58*e*f^4+20*f^4
                  -16*e^12*f^3+24*e^11*f^3-16*e^10*f^3-8*e^9*f^3+80*e^8*f^3
                  +84*e^7*f^3-160*e^6*f^3+60*e^5*f^3-68*e^4*f^3+24*e^3*f^3
                  +140*e^2*f^3+104*e*f^3+24*f^3+24*e^12*f^2-48*e^11*f^2
                  -27*e^10*f^2+30*e^9*f^2+35*e^8*f^2+12*e^7*f^2+212*e^6*f^2
                  -158*e^5*f^2-161*e^4*f^2+40*e^3*f^2+147*e^2*f^2+100*e*f^2
                  +22*f^2-16*e^12*f+50*e^11*f+16*e^10*f-122*e^9*f-68*e^8*f
                  +184*e^7*f+56*e^6*f+16*e^5*f-64*e^4*f-60*e^3*f+54*e^2*f
                  +60*e*f+14*f+4*e^12-18*e^11+7*e^10+62*e^9-35*e^8-138*e^7
                  +76*e^6+138*e^5-35*e^4-62*e^3+7*e^2+18*e+4)
    /((e^2+e-1)*(f+e)*(f+2*e+1)*(e*f-e+2)*(e^2*f+f-e^2+2*e+1)
               *(e^2*f+e*f+f-e^2+e+1))$

q: ev(p-y^2, y= (u*t^2 - (a0 + a1*t))*(x-xs) - ys)$
q: q/(x-xs)$
q: ev(q,x=x-coeff(q,x)/2)$
q: x^2 - q$
q: q/t^4$
q: q*16384*(e^2+e-1)^4*(f+e)^4*(f+2*e+1)^4*(e*f-e+2)^4*(e^2*f+f-e^2+2*e+1)^4
     *(e^2*f+e*f+f-e^2+e+1)^4$
q: ev(q,t=t/(e^2+e-1))$
q: ev(q,t=t/(f+e))$
q: ev(q,t=t/(f+2*e+1))$
q: ev(q,u=u/(e*f-e+2))$
q: ev(q,u=u/(e^2*f+f-e^2+2*e+1))$
q: ev(q,u=u/(e^2*f+e*f+f-e^2+e+1))$
q: ev(q,u=u*(f^2-1),t=t/(f^2-1))$

write this to disk and read in to gp

read("jacobians");
q = subst(q,t,x);
p = jac2(q);
p = subst(p,u,u+1/8);
p = subst(p,x,x/t^4)*t^12;
p = sum(i=0,12,polcoeff(p,i,u)/t^i);
p = subst(p,t,t*(e^2+e-1));
p = subst(p,x,x*(e^2+e-1)^4)/(e^2+e-1)^12;
p = subst(p,t,t*(e+f));
p = subst(p,x,x*(e+f)^4)/(e+f)^12;
p = subst(p,t,t*(f+2*e+1));
p = subst(p,x,x*(f+2*e+1)^4)/(f+2*e+1)^12;
p = subst(p,x,x/(e*f-e+2)^2)*(e*f-e+2)^6;
p = sum(i=0,12,polcoeff(p,i,t)/(e*f-e+2)^(2*i)*t^i);
p = subst(p,x,x/(e^2*f+f-e^2+2*e+1)^2)*(e^2*f+f-e^2+2*e+1)^6;
p = sum(i=0,12,polcoeff(p,i,t)/(e^2*f+f-e^2+2*e+1)^(2*i)*t^i);
p = subst(p,x,x/(e^2*f+e*f+f-e^2+e+1)^2)*(e^2*f+e*f+f-e^2+e+1)^6;
p = sum(i=0,12,polcoeff(p,i,t)/(e^2*f+e*f+f-e^2+e+1)^(2*i)*t^i);
p = subst(p,t,t*16);
p = subst(p,x,x*2^22)/2^66;

coefficients

{
 S = [ (e-1)^2*(e+1)^2*(f-1)*(f+1)*(e*f-e+2)^2*(e^2*f+f-e^2+2*e+1)^2
       *(e^2*f+e*f+f-e^2+e+1)^2 * t^3 
     -(e-1)^2*(e+1)^2
           *(25*e^4*f^4-30*e^3*f^4-5*e^2*f^4-30*e*f^4+25*f^4-20*e^4*f^3
             -60*e^3*f^3-120*e^2*f^3+60*e*f^3+20*f^3-84*e^4*f^2
              -58*e^3*f^2+34*e^2*f^2+58*e*f^2-24*f^2+16*e^4*f+76*e^3*f
              +120*e^2*f-44*e*f-16*f+64*e^4+80*e^3-7*e^2-20*e+4)/3 * t^4 ,
      
     -(e-1)^2*(e+1)^2*(f-1)*(f+1)
        *(3*e^16*f^8+6*e^15*f^8+13*e^14*f^8+14*e^13*f^8+18*e^12*f^8+8*e^11*f^8
                    +2*e^10*f^8-28*e^9*f^8-24*e^8*f^8-28*e^7*f^8+2*e^6*f^8
                    +8*e^5*f^8+18*e^4*f^8+14*e^3*f^8+13*e^2*f^8+6*e*f^8+3*f^8
                    -24*e^16*f^7-6*e^15*f^7-4*e^14*f^7+76*e^13*f^7+86*e^12*f^7
                    +138*e^11*f^7+40*e^10*f^7+20*e^9*f^7-204*e^8*f^7
                    -184*e^7*f^7-140*e^6*f^7+2*e^5*f^7+118*e^4*f^7+100*e^3*f^7
                    +104*e^2*f^7+46*e*f^7+24*f^7+84*e^16*f^6-126*e^15*f^6
                    -83*e^14*f^6-222*e^13*f^6+101*e^12*f^6+244*e^11*f^6
                    +491*e^10*f^6+156*e^9*f^6-58*e^8*f^6-572*e^7*f^6
                    -737*e^6*f^6-140*e^5*f^6+49*e^4*f^6+462*e^3*f^6
                    +281*e^2*f^6+198*e*f^6+64*f^6-168*e^16*f^5+546*e^15*f^5
                    -146*e^14*f^5-196*e^13*f^5-728*e^12*f^5-454*e^11*f^5
                    +450*e^10*f^5+900*e^9*f^5+644*e^8*f^5-636*e^7*f^5
                    -898*e^6*f^5-1378*e^5*f^5+108*e^4*f^5+592*e^3*f^5
                    +658*e^2*f^5+434*e*f^5+80*f^5+210*e^16*f^4-1050*e^15*f^4
                    +1205*e^14*f^4+670*e^13*f^4-405*e^12*f^4-700*e^11*f^4
                    -1931*e^10*f^4+500*e^9*f^4+990*e^8*f^4+1120*e^7*f^4
                    -1179*e^6*f^4-1520*e^5*f^4-609*e^4*f^4+430*e^3*f^4
                    +1165*e^2*f^4+550*e*f^4+74*f^4-168*e^16*f^3+1134*e^15*f^3
                    -2288*e^14*f^3+276*e^13*f^3+2862*e^12*f^3-642*e^11*f^3
                    -76*e^10*f^3-2564*e^9*f^3-308*e^8*f^3+1312*e^7*f^3
                    +136*e^6*f^3-786*e^5*f^3-1466*e^4*f^3+516*e^3*f^3
                    +1204*e^2*f^3+562*e*f^3+104*f^3+84*e^16*f^2-714*e^15*f^2
                    +2059*e^14*f^2-1546*e^13*f^2-2701*e^12*f^2+3884*e^11*f^2
                    +637*e^10*f^2-684*e^9*f^2-1038*e^8*f^2-1148*e^7*f^2
                    +1057*e^6*f^2-620*e^5*f^2-857*e^4*f^2+274*e^3*f^2
                    +823*e^2*f^2+554*e*f^2+128*f^2-24*e^16*f+246*e^15*f
                    -922*e^14*f+1252*e^13*f+724*e^12*f-3266*e^11*f+1186*e^10*f
                    +2284*e^9*f-868*e^8*f-364*e^7*f-282*e^6*f-270*e^5*f
                    -360*e^4*f-56*e^3*f+466*e^2*f+366*e*f+80*f+3*e^16-36*e^15
                    +166*e^14-324*e^13+43*e^12+788*e^11-799*e^10-584*e^9
                    +930*e^8+244*e^7-263*e^6-160*e^5-201*e^4-28*e^3+150*e^2
                    +100*e+19)/3  * t^5 
  -2*(e-1)^2*(e+1)^2
   *(98*e^8*f^6-252*e^7*f^6+445*e^6*f^6+252*e^5*f^6-978*e^4*f^6+252*e^3*f^6
              +445*e^2*f^6-252*e*f^6+98*f^6-42*e^8*f^5+1179*e^7*f^5
              +345*e^6*f^5-2583*e^5*f^5-252*e^4*f^5+1449*e^3*f^5-93*e^2*f^5
              +171*e*f^5+42*f^5+345*e^8*f^4+897*e^7*f^4-2643*e^6*f^4
              -1377*e^5*f^4+2346*e^4*f^4+117*e^3*f^4+129*e^2*f^4+363*e*f^4
              -285*f^4-56*e^8*f^3-2838*e^7*f^3-1162*e^6*f^3+3882*e^5*f^3
              +1260*e^4*f^3-906*e^3*f^3+154*e^2*f^3-570*e*f^3-196*f^3
              -969*e^8*f^2-1503*e^7*f^2+2349*e^6*f^2+2013*e^5*f^2-726*e^4*f^2
              -249*e^3*f^2-927*e^2*f^2-261*e*f^2+165*f^2+84*e^8*f+1707*e^7*f
              +717*e^6*f-1347*e^5*f-1008*e^4*f-591*e^3*f+39*e^2*f+447*e*f
              +168*f+539*e^8+798*e^7-107*e^6-964*e^5-756*e^4-44*e^3+397*e^2
              +210*e+35)/27  * t^6
      -(e-1)^2*(e+1)^2*(f-1)*(f+1) * t^7
 ]
}

branch locus is 

z^2 = -(e^2-e-1)^2*(8*e^4+11*e^2+8)*f^4 
      + 4*(e-1)*(e+1)*(e^2+1)*(18*e^4-11*e^3+27*e^2+11*e+18)*f^3
     -2*(82*e^8-118*e^7-9*e^6-60*e^5-173*e^4+60*e^3-9*e^2+118*e+82)*f^2
      + 4*(e-1)*(e+1)*(e^2+1)*(4*e^2-5*e-4)*(9*e^2-13*e-9)*f
     -(2*e^2-e-2)^2*(11*e^4-34*e^3+5*e^2+34*e+11)

this is an honestly elliptic surface with chi = 4.
does it have a section?

q = -(e^2-e-1)^2*(8*e^4+11*e^2+8)*f^4 
      + 4*(e-1)*(e+1)*(e^2+1)*(18*e^4-11*e^3+27*e^2+11*e+18)*f^3
     -2*(82*e^8-118*e^7-9*e^6-60*e^5-173*e^4+60*e^3-9*e^2+118*e+82)*f^2
      + 4*(e-1)*(e+1)*(e^2+1)*(4*e^2-5*e-4)*(9*e^2-13*e-9)*f
     -(2*e^2-e-2)^2*(11*e^4-34*e^3+5*e^2+34*e+11);

q = subst(q,f,x);
read("jacobians");
p = jac2(q);
p = subst(p,x,x+1/3+10/3*e+e^2-28*e^3+85/3*e^4+1/3*e^8-10/3*e^7+e^6+28*e^5);

y^2 = x^3+(e^8-10*e^7+3*e^6+84*e^5+85*e^4-84*e^3+3*e^2+10*e+1)*x^2
   +(-184*e^11+1064*e^10+3360*e^9+512*e^8-3360*e^7+1064*e^6+184*e^5)*x
   -1728*e^15+10192*e^14+31104*e^13+416*e^12-31104*e^11+10192*e^10+1728*e^9

it has A8 at e = 0, A2 at e = 1 and e = -1, A1 at the roots of e^2-8*e-1
A2 at the roots of (3*e^6-16*e^5-54*e^4+5*e^3+54*e^2-16*e-3)
and A8 at e = infinity

so the trivial lattice has rank 8 + 8 + 2*2 + 2*1+ 6*2 + 2 = 36
MW rank may be up to 4.

next, we analyze the quotient

the involution is (e,f) -> (-1/e, -f)

q = subst(q,f,h*(e+1/e));
q = q/e^4;

write this in terms of g = (e - 1/e)

p = -(g-1)^2*(g^2+4)^2*(8*g^2+27)*h^4 + 4*g*(g^2+4)^2*(18*g^2-11*g+63)*h^3
   -2*(g^2+4)*(82*g^4-118*g^3+319*g^2-414*g-27)*h^2
    + 4*g*(4*g-5)*(9*g-13)*(g^2+4)*h -(2*g-1)^2*(11*g^2-34*g+27);

section? 
can't seem to find any sections (even over Qbar(t))!

jacobian

read("jacobians");
p = subst(p,h,x);
p = jac2(p);
p = subst(p,x,x+g^6/3 -10/3*g^5 + 11/3*g^4 + 14/3*g^3 + 121/3*g^2 - 40*g -36)
p = subst(p,x,x+64*g);
p = subst(p,x,x-40*g^2 +48*g);
p = subst(p,x,x+4*g*(g^2+4));

y^2 = x^3 + (g^2+4)*(g^4-10*g^3+7*g^2+66*g-27)*x^2 
       + 8*(g-8)*g*(g^2+4)^2*(g^3-12*g^2-12*g+27)*x 
       + 16*(g-8)^2*g^2*(g^2+4)^3*(g^2-14*g-27)

This is honestly elliptic with chi = 3.
It has bad fibers of type A8 at g = infinity, A2 at g = 0
A1 at g = 8, D4 at g = +- sqrt(-4), and A2 at the roots of 
3*g^3 - 16*g^2 - 45*g - 27

so the trivial lattice has rank 8 + 2+ 1 + 2*4 + 2*3 + 2 = 27
MW rank up to 3.

b = quadgen(4*85) = sqrt(85)

e = ellinit([0,(g^2+4)*(g^4-10*g^3+7*g^2+66*g-27),0,8*(g-8)*g*(g^2+4)^2*(g^3-12*g^2-12*g+27),16*(g-8)^2*g^2*(g^2+4)^3*(g^2-14*g-27)]);

p1 = [-4*(g-8)*(g^2+4)*(9*g^3+3*g^2+g+72)/85, 4*(g-8)*(21*g-4)*(g^2+4)^2*(3*g^3-16*g^2-45*g-27)/(85*b)]

height 3/2.
MW rank >= 1.

point counting mod 11 and 19 shows Picard number <= 29.

quotient by (e,f,z) -> (1/e,-f,-z) is obtained by multiplying the
equation above by (g^2 + 4) = (e + 1/e)^2.
so 
{
p = -(g-1)^2*(g^2+4)^2*(8*g^2+27)*h^4 + 4*g*(g^2+4)^2*(18*g^2-11*g+63)*h^3
   -2*(g^2+4)*(82*g^4-118*g^3+319*g^2-414*g-27)*h^2
    + 4*g*(4*g-5)*(9*g-13)*(g^2+4)*h -(2*g-1)^2*(11*g^2-34*g+27);
p = p*(g^2 + 4);
}

again, we don't see an obvious section.

compute jacobian
p = subst(p,h,x);
p = jac2(p);
p = subst(p,x,x*(g^2+4)^2)/(g^2+4)^6;
after Weierstrass transformations

p = subst(p,x,x+g^4/3-10/3*g^3+7/3*g^2-9+22*g);

quadratic twist is 

y^2 = x^3 + (g^4-10*g^3+7*g^2+66*g-27)*x^2 
       + 8*(g-8)*g*(g^3-12*g^2-12*g+27)*x 
       + 16*(g-8)^2*g^2*(g^2-14*g-27)

this has A2 at g = 0, A1 at g = 8, A2 at roots of 3*g^3 - 16*g^2 - 45*g - 27
A8 at infinity. So trivial lattice has rank 19. MW rank can be up to 1.

e = ellinit([0,(g^4-10*g^3+7*g^2+66*g-27),0, 8*(g-8)*g*(g^3-12*g^2-12*g+27),16*(g-8)^2*g^2*(g^2-14*g-27)]);

there is a 3-torsion section

p1 = [8*g + 36, 4*(3*g^3-16*g^2-45*g-27)];

point counting mod 7 and 19 shows that picard number is exactly 19.
NS so far has disc = 3*2*3^3*9/9 = 162 = 2*3^4
looking at fiber configuration shows we cannot have 9-torsion.
checked it does not have any more 3-torsion.
we've checked it's 3-saturated, so this is all of NS.

-----------------------------------------------------------------

branch locus

hyperelliptic curve of genus 3

e = (y+x^4+15*x^3+84*x^2+209*x+197)/(2*x^2+14*x+23)
f = (3*x^4*y+47*x^3*y+273*x^2*y+697*x*y+663*y-x^8-32*x^7-450*x^6-3632*x^5
        -18400*x^4-59904*x^3-122366*x^2-143344*x-73695)
 /((x^2+7*x+11)^2*(2*x^4+32*x^3+191*x^2+504*x+498))

converts it to 

y^2 = x^8+30*x^7+391*x^6+2896*x^5+13361*x^4+39432*x^3+72959*x^2+77690*x+36601

Can simplify this further (x = -4-X) to
y^2 = x^8 + 2*x^7 - x^6 - 8*x^5 + x^4 + 2*x^3 - x^2 - 2*x + 1
which is X0(85)/< w_85 >

The net transformation is

e = (y+x^4+x^3-x+1)/(2*x^2+2*x-1),
f = ((3*x^4+x^3-3*x^2-x+3)*y -(x-1)*(x+1)*(x^2+1)^3)/((x^2+x-1)^2*(2*x^4-x^2+2))

---------------------------------------------------------------------


==> 85/igusa85.txt <==

 {
 IG(e,f) = 
   local(A1,A,B1,B,B2);
   A1 = (e-1)^2*(e+1)^2*(f-1)*(f+1)*(e*f-e+2)^2*(e^2*f+f-e^2+2*e+1)^2
       *(e^2*f+e*f+f-e^2+e+1)^2;
   A =  -(e-1)^2*(e+1)^2
           *(25*e^4*f^4-30*e^3*f^4-5*e^2*f^4-30*e*f^4+25*f^4-20*e^4*f^3
             -60*e^3*f^3-120*e^2*f^3+60*e*f^3+20*f^3-84*e^4*f^2
              -58*e^3*f^2+34*e^2*f^2+58*e*f^2-24*f^2+16*e^4*f+76*e^3*f
              +120*e^2*f-44*e*f-16*f+64*e^4+80*e^3-7*e^2-20*e+4)/3;
   B1 = -(e-1)^2*(e+1)^2*(f-1)*(f+1)
        *(3*e^16*f^8+6*e^15*f^8+13*e^14*f^8+14*e^13*f^8+18*e^12*f^8+8*e^11*f^8
                    +2*e^10*f^8-28*e^9*f^8-24*e^8*f^8-28*e^7*f^8+2*e^6*f^8
                    +8*e^5*f^8+18*e^4*f^8+14*e^3*f^8+13*e^2*f^8+6*e*f^8+3*f^8
                    -24*e^16*f^7-6*e^15*f^7-4*e^14*f^7+76*e^13*f^7+86*e^12*f^7
                    +138*e^11*f^7+40*e^10*f^7+20*e^9*f^7-204*e^8*f^7
                    -184*e^7*f^7-140*e^6*f^7+2*e^5*f^7+118*e^4*f^7+100*e^3*f^7
                    +104*e^2*f^7+46*e*f^7+24*f^7+84*e^16*f^6-126*e^15*f^6
                    -83*e^14*f^6-222*e^13*f^6+101*e^12*f^6+244*e^11*f^6
                    +491*e^10*f^6+156*e^9*f^6-58*e^8*f^6-572*e^7*f^6
                    -737*e^6*f^6-140*e^5*f^6+49*e^4*f^6+462*e^3*f^6
                    +281*e^2*f^6+198*e*f^6+64*f^6-168*e^16*f^5+546*e^15*f^5
                    -146*e^14*f^5-196*e^13*f^5-728*e^12*f^5-454*e^11*f^5
                    +450*e^10*f^5+900*e^9*f^5+644*e^8*f^5-636*e^7*f^5
                    -898*e^6*f^5-1378*e^5*f^5+108*e^4*f^5+592*e^3*f^5
                    +658*e^2*f^5+434*e*f^5+80*f^5+210*e^16*f^4-1050*e^15*f^4
                    +1205*e^14*f^4+670*e^13*f^4-405*e^12*f^4-700*e^11*f^4
                    -1931*e^10*f^4+500*e^9*f^4+990*e^8*f^4+1120*e^7*f^4
                    -1179*e^6*f^4-1520*e^5*f^4-609*e^4*f^4+430*e^3*f^4
                    +1165*e^2*f^4+550*e*f^4+74*f^4-168*e^16*f^3+1134*e^15*f^3
                    -2288*e^14*f^3+276*e^13*f^3+2862*e^12*f^3-642*e^11*f^3
                    -76*e^10*f^3-2564*e^9*f^3-308*e^8*f^3+1312*e^7*f^3
                    +136*e^6*f^3-786*e^5*f^3-1466*e^4*f^3+516*e^3*f^3
                    +1204*e^2*f^3+562*e*f^3+104*f^3+84*e^16*f^2-714*e^15*f^2
                    +2059*e^14*f^2-1546*e^13*f^2-2701*e^12*f^2+3884*e^11*f^2
                    +637*e^10*f^2-684*e^9*f^2-1038*e^8*f^2-1148*e^7*f^2
                    +1057*e^6*f^2-620*e^5*f^2-857*e^4*f^2+274*e^3*f^2
                    +823*e^2*f^2+554*e*f^2+128*f^2-24*e^16*f+246*e^15*f
                    -922*e^14*f+1252*e^13*f+724*e^12*f-3266*e^11*f+1186*e^10*f
                    +2284*e^9*f-868*e^8*f-364*e^7*f-282*e^6*f-270*e^5*f
                    -360*e^4*f-56*e^3*f+466*e^2*f+366*e*f+80*f+3*e^16-36*e^15
                    +166*e^14-324*e^13+43*e^12+788*e^11-799*e^10-584*e^9
                    +930*e^8+244*e^7-263*e^6-160*e^5-201*e^4-28*e^3+150*e^2
                    +100*e+19)/3;
   B =  -2*(e-1)^2*(e+1)^2
   *(98*e^8*f^6-252*e^7*f^6+445*e^6*f^6+252*e^5*f^6-978*e^4*f^6+252*e^3*f^6
              +445*e^2*f^6-252*e*f^6+98*f^6-42*e^8*f^5+1179*e^7*f^5
              +345*e^6*f^5-2583*e^5*f^5-252*e^4*f^5+1449*e^3*f^5-93*e^2*f^5
              +171*e*f^5+42*f^5+345*e^8*f^4+897*e^7*f^4-2643*e^6*f^4
              -1377*e^5*f^4+2346*e^4*f^4+117*e^3*f^4+129*e^2*f^4+363*e*f^4
              -285*f^4-56*e^8*f^3-2838*e^7*f^3-1162*e^6*f^3+3882*e^5*f^3
              +1260*e^4*f^3-906*e^3*f^3+154*e^2*f^3-570*e*f^3-196*f^3
              -969*e^8*f^2-1503*e^7*f^2+2349*e^6*f^2+2013*e^5*f^2-726*e^4*f^2
              -249*e^3*f^2-927*e^2*f^2-261*e*f^2+165*f^2+84*e^8*f+1707*e^7*f
              +717*e^6*f-1347*e^5*f-1008*e^4*f-591*e^3*f+39*e^2*f+447*e*f
              +168*f+539*e^8+798*e^7-107*e^6-964*e^5-756*e^4-44*e^3+397*e^2
              +210*e+35)/27;
   B2 = -(e-1)^2*(e+1)^2*(f-1)*(f+1);
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = (e*f-e+2)*(e^2*f+f-e^2+2*e+1)*(e^2*f+e*f+f-e^2+e+1)*(e-1)*(e+1)*(f-1)*(f+1)*(e^4*f-e^3*f-e*f-f-e^4+e^3-e-1)*(e^2*f-e*f+f-e^2+e+1)*(3*e^5*f^2-2*e^3*f^2+3*e*f^2+2*e^6*f-4*e^5*f+2*e^4*f+2*e^2*f+4*e*f+2*f-2*e^6+e^5-2*e^4+2*e^3+2*e^2+e+2)*(e^2+e-1)*(5*e^2*f^3+5*f^3-7*e^2*f^2+18*e*f^2+7*f^2+3*e^2*f+3*f+7*e^2-2*e-7)*(8*e^8*f^4-16*e^7*f^4+3*e^6*f^4-6*e^5*f^4+5*e^4*f^4+6*e^3*f^4+3*e^2*f^4+16*e*f^4+8*f^4-72*e^8*f^3+44*e^7*f^3-108*e^6*f^3-44*e^5*f^3-44*e^3*f^3+108*e^2*f^3+44*e*f^3+72*f^3+164*e^8*f^2-236*e^7*f^2-18*e^6*f^2-120*e^5*f^2-346*e^4*f^2+120*e^3*f^2-18*e^2*f^2+236*e*f^2+164*f^2-144*e^8*f+388*e^7*f+28*e^6*f-388*e^5*f-388*e^3*f-28*e^2*f+388*e*f+144*f+44*e^8-180*e^7+79*e^6+398*e^5-219*e^4-398*e^3+79*e^2+180*e+44);

/*

Igusa invs denoms and I10

(e*f-e+2)
(e^2*f+f-e^2+2*e+1)
(e^2*f+e*f+f-e^2+e+1)
(e-1)
(e+1)
(f-1)
(f+1)

jump at 0

(e^4*f-e^3*f-e*f-f-e^4+e^3-e-1)

jump at 1

f
(e^2*f-e*f+f-e^2+e+1)
(3*e^5*f^2-2*e^3*f^2+3*e*f^2+2*e^6*f-4*e^5*f+2*e^4*f+2*e^2*f+4*e*f+2*f-2*e^6+e^5-2*e^4+2*e^3+2*e^2+e+2)

jump at infinity

(e^2+e-1)

extra I2

(5*e^2*f^3+5*f^3-7*e^2*f^2+18*e*f^2+7*f^2+3*e^2*f+3*f+7*e^2-2*e-7)

(8*e^8*f^4-16*e^7*f^4+3*e^6*f^4-6*e^5*f^4+5*e^4*f^4+6*e^3*f^4+3*e^2*f^4
         +16*e*f^4+8*f^4-72*e^8*f^3+44*e^7*f^3-108*e^6*f^3-44*e^5*f^3
         -44*e^3*f^3+108*e^2*f^3+44*e*f^3+72*f^3+164*e^8*f^2-236*e^7*f^2
         -18*e^6*f^2-120*e^5*f^2-346*e^4*f^2+120*e^3*f^2-18*e^2*f^2+236*e*f^2
         +164*f^2-144*e^8*f+388*e^7*f+28*e^6*f-388*e^5*f-388*e^3*f-28*e^2*f
         +388*e*f+144*f+44*e^8-180*e^7+79*e^6+398*e^5-219*e^4-398*e^3+79*e^2
         +180*e+44)
*/


==> 88/88.txt <==

We want a K3 surface with fibers of type D4, A9 and A2 at
infinity, 0, 1 respectively.

p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2

with a,b,c of degrees 3,3,2 respectively.
this has A3 at t = 0 and A1 at t = 1. also, x has been translated
so the cubic associated to D4 at infinity has one root equal to 0.
we need 
b^2 - a*c to be divisible by t^2*(t-1)

we can scale a so that a0 = 1, 

b3 = (4*e2^2-a3^2)/f3^2;
f2 = (f3*b3 + 2*e2)/a3;
e1 = e2 - b3*f2;
b0 = -(4*b3^2*f2^2+8*b3*e1*f2+4*e1^2-a3^2)/4;
a1 = a3 - 2*b3 - e1^2 - 2*e1*f2;
a2 = b3^2*f2^2-b3*e1^2-b3^2-a1*b3-2*b0;
e = e1 + f2;
f1 = f2*b3;
b2 = (b0*f1^2-b0*b3^2+b0^2+a2*b0)/2;
b1 = b3*b0 + a1*b0 - e*f1*b0;
c1 = -f1^2*b0^2+2*b0*b1-a1*b0^2;
f = f1*b0 + b0*e;
c0 = b0^2;
c = (1-t)*(c0 + c1*t) + f^2*t;
b = (1-t)*(b0 + b1*t + b2*t^2) + e*f*t;
a = (1-t)*(1 + a1*t + a2*t^2) + e^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;
dd = poldisc(p,x);

parameters so far: e3, a4 and f3

now we need to add a section of height 88/120 = 11/15 = 4 - 2/3 - 1 - 16/10
x-coord is divisible by t^2 and t-1. but also can have degree at most 2
(since passes through x = 0 component of D4). so x-coordinate of section must
be 0. substituting x = 0 and removing square factors, we get a quadratic in t
discriminant = 0 gives that 
(2*e2-a3)*(2*e2+a3)
*(2*e2*f3^2-a3^2*f3^2-a3*f3^2+8*e2^2*f3-2*a3^2*f3+8*e2^3+4*a3*e2^2
                    -2*a3^2*e2-a3^3)
*(2*e2*f3^2+a3^2*f3^2+a3*f3^2+8*e2^2*f3-2*a3^2*f3+8*e2^3-4*a3*e2^2
                    -2*a3^2*e2+a3^3)

must vanish. Taking the second of these nontrivial factors, we get a quadratic
equation in f3. discriminant up to squares is -(2*e2 + a3). we set it equal to
g^2 and solve for a3, then for f3

f3 = (g^3+4*e2*g)/(g^2-g+2*e2);
a3 = -2*e2 - g^2;
b3 = (4*e2^2-a3^2)/f3^2;
f2 = (f3*b3 + 2*e2)/a3;
e1 = e2 - b3*f2;
b0 = -(4*b3^2*f2^2+8*b3*e1*f2+4*e1^2-a3^2)/4;
a1 = a3 - 2*b3 - e1^2 - 2*e1*f2;
a2 = b3^2*f2^2-b3*e1^2-b3^2-a1*b3-2*b0;
e = e1 + f2;
f1 = f2*b3;
b2 = (b0*f1^2-b0*b3^2+b0^2+a2*b0)/2;
b1 = b3*b0 + a1*b0 - e*f1*b0;
c1 = -f1^2*b0^2+2*b0*b1-a1*b0^2;
f = f1*b0 + b0*e;
c0 = b0^2;
c = (1-t)*(c0 + c1*t) + f^2*t;
b = (1-t)*(b0 + b1*t + b2*t^2) + e*f*t;
a = (1-t)*(1 + a1*t + a2*t^2) + e^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

finally we have to make the D4 components rational. this gives the condition

(g^5-6*g^4+4*e2*g^3+16*g^3-16*e2*g^2-16*g^2+4*e2^2*g+40*e2*g+4*g-32*e2)/g must 
be a square

substituting e2 = e3 - g^2/2 + 2*g - 5 + 4/g, we get

e3^2 + (g-2)^5/(2*g^2) must be a square, say h^2*(g-2)^4/g^2
so set e3 = (g-2)^2/g*e4, and solve for g.

g = 2*h^2 - 2*e4^2 + 2;
e3 = (g-2)^2/g*e4;
e2 = e3 - g^2/2 + 2*g - 5 + 4/g;
f3 = (g^3+4*e2*g)/(g^2-g+2*e2);
a3 = -2*e2 - g^2;
b3 = (4*e2^2-a3^2)/f3^2;
f2 = (f3*b3 + 2*e2)/a3;
e1 = e2 - b3*f2;
b0 = -(4*b3^2*f2^2+8*b3*e1*f2+4*e1^2-a3^2)/4;
a1 = a3 - 2*b3 - e1^2 - 2*e1*f2;
a2 = b3^2*f2^2-b3*e1^2-b3^2-a1*b3-2*b0;
e = e1 + f2;
f1 = f2*b3;
b2 = (b0*f1^2-b0*b3^2+b0^2+a2*b0)/2;
b1 = b3*b0 + a1*b0 - e*f1*b0;
c1 = -f1^2*b0^2+2*b0*b1-a1*b0^2;
f = f1*b0 + b0*e;
c0 = b0^2;
c = (1-t)*(c0 + c1*t) + f^2*t;
b = (1-t)*(b0 + b1*t + b2*t^2) + e*f*t;
a = (1-t)*(1 + a1*t + a2*t^2) + e^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

change of coordinates (suggested by simplifying branch locus)

e4 = (r^2*s^2+2*r*s^2+2*s+1)/(2*(r+2)*s*(2*s+1));
h = (r*s-1)*(r*s+2*s+1)/(2*(r+2)*s*(2*s+1));

p: ev(p,t=t*s*(r+2)^2*(2*s+1)^2)$
p: ev(p,t=t/(r*s + 2*s+1))$

short description

la: (r+2)^2*s*(2*s+1)^2$
mu: r*s + 2*s + 1$
c1: 8*r*s^2+16*s^2+8*r*s+8*s+r^2$
c0: -2$
b3: 2*r*(r+2)*s*(2*s+1)*(8*s+r^2)*(8*s^2+r)$
b2: 4*s*(8*r^2*s^3+16*r*s^3+24*r^2*s^2+32*r*s^2+16*s^2-r^3*s+20*r^2*s+24*r*s+8*s+r^3-r^2)$
b1: -(16*r*s^2+16*s^2+24*r*s+16*s+r^2)$
b0: 2$
a3: 4*r*s *(64*r*s^4+16*r^3*s^3+48*r^2*s^3+192*r*s^3+64*s^3+12*r^3*s^2
    +48*r*s^2+r^4*s+12*r^3*s+12*r^2*s+16*r*s+r^3)$
a2: 4*s*(4*r^2*s^3+16*r^2*s^2-8*r*s^2-4*r^3*s+16*r^2*s+16*r*s+4*s-r^3-4*r^2)$
a1: -8*s*(r*s+2*r+1)$
a0: 1$

p: x^3 + (a0 + a1*t+ a2*t^2 + a3*t^3)*x^2 + 8*r^2*s*(b0 + b1*t + b2*t^2 + b3*t^3)*t^2*(la*t-mu)*x + 16*r^4*s^2*t^4*(la*t-mu)^2*(c0 + c1*t)^2$

to go to E8 E7

first we go to E7 D5 A3
elliptic parameter is 
(y + (a0+a1*t+a2*t^2)*x + b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)/(t^4*(la*t-mu)^2)

w: y + (a0+a1*t+a2*t^2)*x + b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5$
w: rat(w)$

la: (r+2)^2*s*(2*s+1)^2$
mu: r*s + 2*s + 1$
b0: 0$
b1: 0$
a0: 1$

b2: -8*r^2*s*(r*s+2*s+1)$
a1: -4*s*(r*s+2*r+1)$
b3: 4*r^2*s*(16*r^2*s^3+64*r*s^3+64*s^3+16*r^2*s^2+64*r*s^2+64*s^2+r^3*s+4*r^2*s+16*r*s+16*s+r^2)$

a2: -2*(r+2)*s*(2*s+1)*(4*s-r)^2$
b5: 0$
b4 : -4*r^2*(r+2)^2*s^2*(2*s+1)^2*(8*r*s^2+16*s^2+8*r*s+8*s+r^2)$

q: ev(p - y^2, y = u*t^4*(la*t - mu)^2 -(b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5) - (a0+a1*t+a2*t^2)*x)$

q: ev(q, x=x*t^2)/t^6$
q: ev(q, x=x*(la*t - mu))/(la*t - mu)^3$

write this to disk

read("jacobians");
p = jac3(q);

p = subst(p,x,x-32*r^3*s^2*(4*s-r)^2*(8*s+r^2)*(8*s^2+r)/3*u);
p = subst(p,x,x+u^2*16*s*(r^2*s^3+4*r^2*s^2-2*r*s^2-r^3*s+4*r^2*s+4*r*s+s-r^3-r^2)/3);
p = subst(p,u,t);

this has A3 at t = -32*r^2*s^2*(4*s-r)^2, D5 at t = 0, E7 at t = infinity

next, go by a 2-neighbor step to D8 E7

elliptic parameter is 
(x + a0 + a1*t + a2*t^2 + a3*t^3)/(t^2*(t + 32*r^2*s^2*(4*s-r)^2))

a0: 0$
a1: -32*r^3*s^2*(4*s-r)^2*(8*s+r^2)*(8*s^2+r)$
a2: -2*r*(32*s^3+8*r^2*s^2+8*r*s^2+8*r*s+r^3)$
a3: -(8*r*s^2+16*s^2+8*s+r^2)/(32*s^2*(4*s-r)^2)$

q: ev(p, x = u*t^2*(t + 32*r^2*s^2*(4*s-r)^2)^2 - (a0 + a1*t + a2*t^2 + a3*t^3))$

q: q*65536*s^6*(4*s-r)^6$
q: q/t^4$
q: q/(t + 32*r^2*s^2*(4*s-r)^2)^4$
q: ev(q,u=u/(32*s^2*(4*s-r)^2))$

write this to disk

q = subst(q,t,x);
q = subst(q,u,t);
read("jacobians");
p = jac2(q);

p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);
p = subst(p,x,x+t*512*r^4*s^4*(4*s-r)^4/3);
p = subst(p,x,x+t^2*256*s^3*(4*s-r)^2*(r^2*s^3+4*r^2*s^2-14*r*s^2-r^3*s+7*r^2*s+4*r*s+s-r^3-r^2)/3);
p = subst(p,t,t*(4*s-r)^2);
p = subst(p,x,x*(4*s-r)^6)/(4*s-r)^18;
p = subst(p,t,t*s^2);
p = subst(p,x,x*s^6)/s^18;

next go by a 2-neighbor step to E8 E7

elliptic parameter is just
(x - t^3*8*s^2*(2*s+1)^2*(4*s-r)*(4*s-r+2)^2/r)/t^4

q = subst(p,x,u*t^4 + t^3*8*s^2*(2*s+1)^2*(4*s-r)*(4*s-r+2)^2/r);
q = q*r^4/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,t,t/r);
p = subst(p,x,x*r^2)/r^6;
p = subst(p,t,t*s^2);
p = subst(p,x,x*s^4)/s^12;
p = subst(p,t,t*(4*s-r)^3);
p = subst(p,x,x*(4*s-r)^6)/(4*s-r)^18;
p = subst(p,x,x*16)/16^3;

coeffs:

{
S = [ s^2*(2*s+1)^2*(4*s-r+2)^2*(r*s+2*s+1)^2*(8*r*s^2+16*s^2+8*s+r^2) * t^3 
      -s^2*(16*r^4*s^6+128*r^4*s^5+320*r^3*s^5-32*r^5*s^4-96*r^4*s^4-128*r^3*s^4
                +3168*r^2*s^4-208*r^5*s^3-1184*r^4*s^3-6080*r^3*s^3
                -7808*r^2*s^3-3520*r*s^3+52*r^6*s^2+416*r^5*s^2+2704*r^4*s^2
                +5536*r^3*s^2+2784*r^2*s^2+128*r*s^2+16*s^2-28*r^6*s-444*r^5*s
                -1264*r^4*s-688*r^3*s-32*r^2*s+25*r^6+92*r^5+52*r^4)/3  * t^4 ,

     -s^2*(2048*r^5*s^12+61440*r^4*s^12+417792*r^3*s^12+1196032*r^2*s^12
                   +1572864*r*s^12+786432*s^12-1024*r^6*s^11-43008*r^5*s^11
                   -206848*r^4*s^11+90112*r^3*s^11+2334720*r^2*s^11
                   +4882432*r*s^11+3145728*s^11+128*r^7*s^10+11776*r^6*s^10
                   +26112*r^5*s^10-305152*r^4*s^10-1048576*r^3*s^10
                   +753664*r^2*s^10+5971968*r*s^10+5521408*s^10-2304*r^7*s^9
                   -7552*r^6*s^9+39936*r^5*s^9-38400*r^4*s^9-1200128*r^3*s^9
                   -1683456*r^2*s^9+3170304*r*s^9+5562368*s^9+272*r^8*s^8
                   +1568*r^7*s^8-4992*r^6*s^8-1024*r^5*s^8+104960*r^4*s^8
                   -394240*r^3*s^8-1981440*r^2*s^8-51200*r*s^8+3526656*s^8
                   -48*r^8*s^7-224*r^7*s^7-3552*r^6*s^7-13952*r^5*s^7
                   +57856*r^4*s^7+118784*r^3*s^7-839680*r^2*s^7-1056768*r*s^7
                   +1447936*s^7+32*r^9*s^6+708*r^8*s^6+2016*r^7*s^6
                   -3328*r^6*s^6-16384*r^5*s^6+120576*r^3*s^6-62720*r^2*s^6
                   -643584*r*s^6+379904*s^6-44*r^9*s^5+256*r^8*s^5
                   +2800*r^7*s^5+3248*r^6*s^5-7904*r^5*s^5-10496*r^4*s^5
                   +22272*r^3*s^5+78592*r^2*s^5-190976*r*s^5+59904*s^5
                   +3*r^10*s^4+4*r^9*s^4-8*r^8*s^4+832*r^7*s^4+3352*r^6*s^4
                   -80*r^5*s^4-2240*r^4*s^4-6304*r^3*s^4+31872*r^2*s^4
                   -29568*r*s^4+4864*s^4+8*r^9*s^3+40*r^8*s^3+120*r^7*s^3
                   +976*r^6*s^3+592*r^5*s^3+960*r^4*s^3-3040*r^3*s^3
                   +4960*r^2*s^3-1920*r*s^3+128*s^3+13*r^8*s^2+48*r^7*s^2
                   +184*r^6*s^2+32*r^5*s^2+388*r^4*s^2-336*r^3*s^2+272*r^2*s^2
                   +8*r^7*s+36*r^6*s-12*r^5*s+32*r^4*s+3*r^6)/3  *  t^5
   + 2*s^2*(64*r^6*s^10+768*r^6*s^9+1920*r^5*s^9-192*r^7*s^8+960*r^6*s^8
            +6912*r^5*s^8-26688*r^4*s^8+1440*r^7*s^7+14272*r^6*s^7
            +105216*r^5*s^7+93696*r^4*s^7-139520*r^3*s^7-456*r^8*s^6-384*r^7*s^6
              -28800*r^6*s^6-127872*r^5*s^6-411648*r^4*s^6-744960*r^3*s^6
              -478272*r^2*s^6-2376*r^8*s^5-4920*r^7*s^5+91680*r^6*s^5
              +559488*r^5*s^5+1041408*r^4*s^5+927744*r^3*s^5+200448*r^2*s^5
              +34176*r*s^5+368*r^9*s^4+1254*r^8*s^4-39048*r^7*s^4
              -259040*r^6*s^4-539328*r^5*s^4-577152*r^4*s^4-171200*r^3*s^4
              -23232*r^2*s^4+768*r*s^4+64*s^4+168*r^9*s^3+8232*r^8*s^3
              +53604*r^7*s^3+127272*r^6*s^3+160392*r^5*s^3+54048*r^4*s^3
              +5472*r^3*s^3-192*r^2*s^3-27*r^10*s^2-642*r^9*s^2-4386*r^8*s^2
              -12936*r^7*s^2-20922*r^6*s^2-7416*r^5*s^2-456*r^4*s^2+44*r^9*s
              +366*r^8*s+1176*r^7*s+368*r^6*s-27*r^8)/27  * t^6 
   + r^7*s^2*(4*s-r)^3 * t^7
]
}


z^2 = (8*r*s^2+16*s^2+8*s+r^2)*(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3
                                   +544*r*s^3-27*r^4*s^2-120*r^3*s^2
                                   +64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s
                                   -120*r^2*s+96*r*s+8*s-27*r^2)

the more complicated component of the branch locus corresponds to an
extra I2 fiber, and the simpler one to having an extra I2 fiber as
well as a 2-torsion section (0 = 4 - 25/10 - 1/2 - 1)

extra involution is (r,s,z) -> (1/s, 1/r, z/(r*s)^3)

to calculate quotient with respect to involution, write 
r = -2/(g + h), s = (g-h)/2, and write the RHS in terms of these as

a square times 
(h^4-2*h^3-2*g^2*h^2+2*g^2*h+g^4+1)
  *(9*h^6-30*h^5-26*g^2*h^4+16*h^4+58*g^2*h^3+30*h^3+25*g^4*h^2-8*g^2*h^2
         -25*h^2-28*g^4*h-30*g^2*h-8*g^6-8*g^4-2*g^2)

quotient with respect to the involution g -> -g is 

z^2 = -(m^2-2*h^2*m+2*h*m+h^4-2*h^3+1)*(8*m^3-25*h^2*m^2+28*h*m^2+8*m^2+26*h^4*m
                                       -58*h^3*m+8*h^2*m+30*h*m+2*m-9*h^6
                                       +30*h^5-16*h^4-30*h^3+25*h^2)$
the (invertible) transformation 

m = (2*n^2*t^2+n^2*t+8*n*t+4)/(n^2*t^2),
h = (n*t + 2)/(-n*t)

makes this a quartic in n, 
z^2 = q = (4*t-n-4)*(12*n^3*t^4-20*n^3*t^3+16*n^2*t^3+3*n^3*t^2-48*n^2*t^2
                      -16*n*t^2+8*n^3*t+36*n^2*t+16*n*t+16*t-4*n-16)

with an obvious section n = 4*t - 4
so we can look at the jacobian.

read("jacobians");
q = subst(q,n,x);
p = jac2(q);
p = subst(p,x,x+1/3);
p = subst(p,t,1-t);
p = subst(p,x,x+4/3*t);
p = subst(p,x,x-8/3*t^2);
p = subst(p,x,x+4/3*t^3);
p = subst(p,x,x+28/3*t^3*(t-1));

y^2 = x^3 + (28*t^4-24*t^3-8*t^2+4*t+1)*x^2 -16*(t-1)^2*t^3*(t^3-10*t^2+4*t+1)*x
       + 64*(t-1)^4*t^6*(29*t^2-10*t-3)

it has A5 at t=0, A4 at t = 1, A1 at t = 1/2 and at t = -1/6, and
A2 at t = 1/4 +- sqrt(33)/12. total rank of trivial lattice is 
5 + 4 + 1 + 1 + 2 + 2 + 2 = 17. Mw rank at most 3.

sections
x = -4*(t-1)*t*(7*t^2-2*t-1)
x = 4*(t-1)^2*t*(5*t+1)

the second section should give an elliptic curve on the original
hilbert modular surface (according to calculations in
branch_locus). need to compute the explicit map and see this.
what about sections not defined over Q.

e = ellinit([0,(28*t^4-24*t^3-8*t^2+4*t+1),0, -16*(t-1)^2*t^3*(t^3-10*t^2+4*t+1),64*(t-1)^4*t^6*(29*t^2-10*t-3)]);

b = quadgen(-12);
p1 = [-4*(t-1)*t*(7*t^2-2*t-1), 4*(t-1)*t*(t+1)*(2*t-1)*(6*t^2-3*t-1)];
p2 = [4*(t-1)^2*t*(5*t+1),  4*(t-1)^2*t*(6*t+1)*(6*t^2-3*t-1)]
p3 = [4*t^3*(6-13*t), 12*b*t^4*(2*t-1)*(6*t+1)];

the height matrix of these is

[8/15 1/10 0
 1/10 2/15 0
 0    0   3/2]

it has determinant 11/120. so the sublattice of NS spanned by these sections
and by the trivial lattice is -99.
it's either all or NS has disc -11.
we check by computer there is no 3-torsion and that it's 3-saturated. 

alternatively:
in the latter case, some linear combination i*p1 + j*p2 + k*p3
for i,j,k in {-1,0,1} must be divisible by 3. its height must have denominator
divisible by 30. an easy check shows the only possibility is height 1/6, and
the only way to get it is 4 - 2/3 - 2/3 - 1/2 - 1/2 - 9/6. an easy check shows
this is not attainable. (x is forced to be 24*t^3 - 52*t^4 by the vanishing
conditions at 0, 1/2, -1/6, and then the section intersects the identity
components at 1/4 +- sqrt(33)/12)

the twist of the quotient (i.e quotient by the involution 
(r,s,z) -> (1/s, 1/r, -z/(r*s)^3) )
seems to be of general type ... 

-------------------------------------------------------------------------

branch locus

 (8*r*s^2+16*s^2+8*s+r^2)*(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3
                                   +544*r*s^3-27*r^4*s^2-120*r^3*s^2
                                   +64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s
                                   -120*r^2*s+96*r*s+8*s-27*r^2) = 0

easy component has genus 1. the substitution r = 2*y/x^2, s = -1/(2*x)
makes it in to

y^2 + y = x^3 - x^2

which is X_1(11) (conductor 11)

the other component has genus 2. the substitution

r = (-(x-1)*y + (x+1)*(x^3-3*x^2-3*x-1))/(3*x^2+2*x+1)
s = ( (3*x+1)*y -(x+1)*(3*x^3+3*x^2+3*x+1)  )/(4*x*(x^2-2*x-1))

makes it into 

y^2 = x^6-2*x^5+11*x^4+20*x^3+15*x^2+6*x+1

----------------------------------------------------------------------------

special curves

s = -5/6 gives 

z^2 = -(9*r^2+50*r+40)*(243*r^2+670*r-40)
which has rational points (for instance s = 0) and MW rank 2.

r = -6/5 also gives a genus 1 curve (it's obtained from the previous
one by applying the involution).

now try pulling back sections from the quotient

p1, -p1 give (the same) genus 2 curves

+-p2 gives a genus 1 curve

h = -(4*t^2-5*t+2)/(2*(t-1)*t)
g^2 = (2*t-1)*(14*t^3-25*t^2+16*t-4)/(4*(t-1)^2*t^2)

it has rational points. jacobian has rank 1.

3*p2 is in bad locus

p1 - 2*p2 gives genus 1 curve
h = -(12*t^2-5*t+2)/(2*t*(3*t-2))
g^2 = (252*t^4-192*t^3+73*t^2-20*t+4)/(4*t^2*(3*t-2)^2)

which has rational points and rank 1.

2*p1 + p2 gives genus 1 curve
h = -(8*t^2-15*t+8)/(2*(t-1)*t)
g^2 = (92*t^4-320*t^3+433*t^2-268*t+64)/(4*(t-1)^2*t^2)

which has rational points and rank 1.

p1 - 3*p2 gives genus 1 curve

h = -(3*t^2-3*t+2)/(3*(t-1)*t)
g^2 = (18*t^4-27*t^3+24*t^2-15*t+4)/(9*(t-1)^2*t^2)

which has rational points and rank 1.

others seem more complicated (so probably higher genus).

---------------------------------------------------------------------------



==> 88/igusa88.txt <==

 {
 IG(r,s) = 
   local(A1,A,B1,B,B2);
   A1 = s^2*(2*s+1)^2*(4*s-r+2)^2*(r*s+2*s+1)^2*(8*r*s^2+16*s^2+8*s+r^2);
   A = -s^2*(16*r^4*s^6+128*r^4*s^5+320*r^3*s^5-32*r^5*s^4-96*r^4*s^4-128*r^3*s^4
                +3168*r^2*s^4-208*r^5*s^3-1184*r^4*s^3-6080*r^3*s^3
                -7808*r^2*s^3-3520*r*s^3+52*r^6*s^2+416*r^5*s^2+2704*r^4*s^2
                +5536*r^3*s^2+2784*r^2*s^2+128*r*s^2+16*s^2-28*r^6*s-444*r^5*s
                -1264*r^4*s-688*r^3*s-32*r^2*s+25*r^6+92*r^5+52*r^4)/3;
   B1 = -s^2*(2048*r^5*s^12+61440*r^4*s^12+417792*r^3*s^12+1196032*r^2*s^12
                   +1572864*r*s^12+786432*s^12-1024*r^6*s^11-43008*r^5*s^11
                   -206848*r^4*s^11+90112*r^3*s^11+2334720*r^2*s^11
                   +4882432*r*s^11+3145728*s^11+128*r^7*s^10+11776*r^6*s^10
                   +26112*r^5*s^10-305152*r^4*s^10-1048576*r^3*s^10
                   +753664*r^2*s^10+5971968*r*s^10+5521408*s^10-2304*r^7*s^9
                   -7552*r^6*s^9+39936*r^5*s^9-38400*r^4*s^9-1200128*r^3*s^9
                   -1683456*r^2*s^9+3170304*r*s^9+5562368*s^9+272*r^8*s^8
                   +1568*r^7*s^8-4992*r^6*s^8-1024*r^5*s^8+104960*r^4*s^8
                   -394240*r^3*s^8-1981440*r^2*s^8-51200*r*s^8+3526656*s^8
                   -48*r^8*s^7-224*r^7*s^7-3552*r^6*s^7-13952*r^5*s^7
                   +57856*r^4*s^7+118784*r^3*s^7-839680*r^2*s^7-1056768*r*s^7
                   +1447936*s^7+32*r^9*s^6+708*r^8*s^6+2016*r^7*s^6
                   -3328*r^6*s^6-16384*r^5*s^6+120576*r^3*s^6-62720*r^2*s^6
                   -643584*r*s^6+379904*s^6-44*r^9*s^5+256*r^8*s^5
                   +2800*r^7*s^5+3248*r^6*s^5-7904*r^5*s^5-10496*r^4*s^5
                   +22272*r^3*s^5+78592*r^2*s^5-190976*r*s^5+59904*s^5
                   +3*r^10*s^4+4*r^9*s^4-8*r^8*s^4+832*r^7*s^4+3352*r^6*s^4
                   -80*r^5*s^4-2240*r^4*s^4-6304*r^3*s^4+31872*r^2*s^4
                   -29568*r*s^4+4864*s^4+8*r^9*s^3+40*r^8*s^3+120*r^7*s^3
                   +976*r^6*s^3+592*r^5*s^3+960*r^4*s^3-3040*r^3*s^3
                   +4960*r^2*s^3-1920*r*s^3+128*s^3+13*r^8*s^2+48*r^7*s^2
                   +184*r^6*s^2+32*r^5*s^2+388*r^4*s^2-336*r^3*s^2+272*r^2*s^2
                   +8*r^7*s+36*r^6*s-12*r^5*s+32*r^4*s+3*r^6)/3;
   B = 2*s^2*(64*r^6*s^10+768*r^6*s^9+1920*r^5*s^9-192*r^7*s^8+960*r^6*s^8
            +6912*r^5*s^8-26688*r^4*s^8+1440*r^7*s^7+14272*r^6*s^7
            +105216*r^5*s^7+93696*r^4*s^7-139520*r^3*s^7-456*r^8*s^6-384*r^7*s^6
              -28800*r^6*s^6-127872*r^5*s^6-411648*r^4*s^6-744960*r^3*s^6
              -478272*r^2*s^6-2376*r^8*s^5-4920*r^7*s^5+91680*r^6*s^5
              +559488*r^5*s^5+1041408*r^4*s^5+927744*r^3*s^5+200448*r^2*s^5
              +34176*r*s^5+368*r^9*s^4+1254*r^8*s^4-39048*r^7*s^4
              -259040*r^6*s^4-539328*r^5*s^4-577152*r^4*s^4-171200*r^3*s^4
              -23232*r^2*s^4+768*r*s^4+64*s^4+168*r^9*s^3+8232*r^8*s^3
              +53604*r^7*s^3+127272*r^6*s^3+160392*r^5*s^3+54048*r^4*s^3
              +5472*r^3*s^3-192*r^2*s^3-27*r^10*s^2-642*r^9*s^2-4386*r^8*s^2
              -12936*r^7*s^2-20922*r^6*s^2-7416*r^5*s^2-456*r^4*s^2+44*r^9*s
              +366*r^8*s+1176*r^7*s+368*r^6*s-27*r^8)/27;
   B2 = r^7*s^2*(4*s-r)^3;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = (2*s+1)*(4*s-r+2)*(r*s+2*s+1)*(8*r*s^2+16*s^2+8*s+r^2)*r*s*(4*s-r)*(r+2)*(2*s+1)*(r*s-r+1)*(8*s+r^2)*(r*s-1)*(8*s^2+r)*(r*s+1)*(4*r*s^2+8*s^2-2*r*s+4*s-r^2)*(16*r^2*s^4+64*r*s^4+64*s^4-8*r^3*s^3-40*r^2*s^3-16*r*s^3+64*s^3+2*r^4*s^2 +10*r^3*s^2-4*r^2*s^2-40*r*s^2+16*s^2+3*r^3*s+10*r^2*s-8*r*s +2*r^2)*(2*s-r)*(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3+544*r*s^3-27*r^4*s^2-120*r^3*s^2+64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s-120*r^2*s+96*r*s+8*s-27*r^2);

/*

denoms of Igusa inv and I10

(2*s+1)
(4*s-r+2)
(r*s+2*s+1)
(8*r*s^2+16*s^2+8*s+r^2)
r
s
(4*s-r)

merging of A2 fiber

(r+2)
(2*s+1)

jump at t = 0

(r*s-r+1)

jump at t = infinity

(8*s+r^2)
(r*s-1)
(8*s^2+r)


jump at t = (r*s + 2*s + 1)/((r+2)^2*s*(2*s+1)^2);

(r*s+1)
(4*r*s^2+8*s^2-2*r*s+4*s-r^2)
(16*r^2*s^4+64*r*s^4+64*s^4-8*r^3*s^3-40*r^2*s^3-16*r*s^3+64*s^3+2*r^4*s^2
              +10*r^3*s^2-4*r^2*s^2-40*r*s^2+16*s^2+3*r^3*s+10*r^2*s-8*r*s
              +2*r^2)

extra I2 fiber

(2*s-r)

(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3+544*r*s^3-27*r^4*s^2-120*r^3*s^2
           +64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s-120*r^2*s+96*r*s+8*s-27*r^2)

*/


==> 89/89.txt <==

start with elliptic K3 with A8 at infinity and A7 at 0

p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + t^4*(c0 + c1*t + c2*t^2);

this has A3 at 0 and A5 at infinity. can scale a0 = 1. solve for 
3 more orders of vanishing at t = 0. 

b1 = b4 + a1*b0;
c2 = 2*b0*b2+b1^2-2*a1*b0*b1+b0^3+(a1^2-a2)*b0^2;
c0 = b0^2;
c1 = 2*b0*b1-a1*b0^2;
a0 = 1;
p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + t^4*(c0 + c1*t + c2*t^2);
dd = poldisc(p,x);
dd = dd/t^7;

have A6 at 0 and A5 at infinity. solve now for 3 more orders of vanishing at
infinity

b0 = (b7^2+(2*a4*b5^2-2*a3*b5)*b7-a4*b5^2*b6^2-2*a4*b5*b6+a4^2*b5^4-2*a3*a4*b5^3+a3^2*b5^2-a4)/(a4*b5^2);
a1 = 2*b5*b7-2*b6-a3*b5^2;
a2 = 2*b7+b6^2-a4*b5^2+b0;
b2 = b7*b0;
b4 = b6*b0;
b3 = b5*a4*b0;
b1 = b4 + a1*b0;
c2 = 2*b0*b2+b1^2-2*a1*b0*b1+b0^3+(a1^2-a2)*b0^2;
c0 = b0^2;
c1 = 2*b0*b1-a1*b0^2;
a0 = 1;
p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + t^4*(c0 + c1*t + c2*t^2);
dd = poldisc(p,x);
dd = dd/t^7;

finally, impose one more order of vanishing at 0
for rationality, a4 needs to be a square, so a5 needs to be a square. set it equal to f^2.

a5: f^2$
b7 : (a5^2*e^3+a3*a5*b5^2*e^2+a3*a5*b5^3*e-3*a5^2*b5^2*e-a5*e-2*a5^2*b5^3-a3*b5^2)/(b5*(a5*e^2-a5*b5^2-1))$
b6 : (a3*b5^2-2*a5*b5)/(a5*e^2-a5*b5^2-1)$
a4 : a5/b5^2$
b0 : (b7^2+(2*a4*b5^2-2*a3*b5)*b7-a4*b5^2*b6^2-2*a4*b5*b6+a4^2*b5^4-2*a3*a4*b5^3+a3^2*b5^2-a4)/(a4*b5^2)$
a1 : 2*b5*b7-2*b6-a3*b5^2$
a2 : 2*b7+b6^2-a4*b5^2+b0$
b2 : b7*b0$
b4 : b6*b0$
b3 : b5*a4*b0$
b1 : b4 + a1*b0$
c2 : 2*b0*b2+b1^2-2*a1*b0*b1+b0^3+(a1^2-a2)*b0^2$
c0 : b0^2$
c1 : 2*b0*b1-a1*b0^2$
a0 : 1$
p : x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + t^4*(c0 + c1*t + c2*t^2)$
p: rat(p)$

parameters so far: e, f, b5, a3.

now need a section of height 4 - 8/9 - 15/8

it must have x-coordinate m*t^3 -(e*f+b5*f-1)*(e*f+b5*f+1)*(e^2*f^2-3*b5^2*f^2+a3*b5^3-1)^2/(b5^2*(e^2*f^2-b5^2*f^2-1)^2)*t^2

we get that the following expression must vanish

(e^7*f^7+5*b5*e^6*f^7+b5^2*e^5*f^7-35*b5^3*e^4*f^7-45*b5^4*e^3*f^7
        +47*b5^5*e^2*f^7+107*b5^6*e*f^7+47*b5^7*f^7-e^6*f^6+2*b5*e^5*f^6
        +17*b5^2*e^4*f^6+4*b5^3*e^3*f^6-47*b5^4*e^2*f^6-38*b5^5*e*f^6-b5^6*f^6
        +4*a3*b5^3*e^5*f^5-3*e^5*f^5+16*a3*b5^4*e^4*f^5-17*b5*e^4*f^5
        +4*a3*b5^5*e^3*f^5-2*b5^2*e^3*f^5-52*a3*b5^6*e^2*f^5+66*b5^3*e^2*f^5
        -72*a3*b5^7*e*f^5+61*b5^4*e*f^5-28*a3*b5^8*f^5+7*b5^5*f^5
        -4*a3*b5^3*e^4*f^4+3*e^4*f^4-4*a3*b5^4*e^3*f^4-4*b5*e^3*f^4
        +24*a3*b5^5*e^2*f^4-34*b5^2*e^2*f^4+36*a3*b5^6*e*f^4-4*b5^3*e*f^4
        +12*a3*b5^7*f^4+31*b5^4*f^4+4*a3^2*b5^6*e^3*f^3-8*a3*b5^3*e^3*f^3
        +3*e^3*f^3+12*a3^2*b5^7*e^2*f^3-28*a3*b5^4*e^2*f^3+19*b5*e^2*f^3
        +12*a3^2*b5^8*e*f^3-20*a3*b5^5*e*f^3+b5^2*e*f^3+4*a3^2*b5^9*f^3
        -31*b5^3*f^3-4*a3^2*b5^6*e^2*f^2+8*a3*b5^3*e^2*f^2-3*e^2*f^2
        -8*a3^2*b5^7*e*f^2+4*a3*b5^4*e*f^2+2*b5*e*f^2-4*a3^2*b5^8*f^2
        -8*a3*b5^5*f^2+17*b5^2*f^2+4*a3*b5^3*e*f-e*f+12*a3*b5^4*f-7*b5*f
        -4*a3*b5^3+1)

(the other essential factor, cubic in a3, corresponds to higher order vanishing
at t = 0)

now this expression is quadratic in a3, and its discriminant up to squares is
-e^2*f^2+2*b5^2*f^2-2*b5*f+1: we need to make it a square. setting e = e1/f and 
b5 = b8/f, we note that when b8 - e1, it equals (e1 - 1)^2. so set the expression equal to (e1 - 1 + (g+1)*(b8 - e1))^2 and solve for e1

e1: (b8*g^2+2*b8*g-2*g-b8)/(g^2+1)$
e: e1/f$
b5: b8/f$
a3: f^3*(16*b8^3*g^7-8*b8^2*g^7+6*b8*g^7-g^7-24*b8^3*g^6+20*b8^2*g^6
                      -4*b8*g^6-g^6+32*b8^3*g^5+36*b8^2*g^5-22*b8*g^5+3*g^5
                      +16*b8^3*g^4-40*b8^2*g^4+3*g^4+16*b8^3*g^3+18*b8*g^3
                      -3*g^3+8*b8^3*g^2-12*b8^2*g^2+4*b8*g^2-3*g^2+4*b8^2*g
                      -2*b8*g+g+1)
    /(4*b8^3*g^2*(2*b8*g-g-1)*(g^2+1)^2)$
a5: f^2$
b7 : (a5^2*e^3+a3*a5*b5^2*e^2+a3*a5*b5^3*e-3*a5^2*b5^2*e-a5*e-2*a5^2*b5^3-a3*b5^2)/(b5*(a5*e^2-a5*b5^2-1))$
b6 : (a3*b5^2-2*a5*b5)/(a5*e^2-a5*b5^2-1)$
a4 : a5/b5^2$
b0 : (b7^2+(2*a4*b5^2-2*a3*b5)*b7-a4*b5^2*b6^2-2*a4*b5*b6+a4^2*b5^4-2*a3*a4*b5^3+a3^2*b5^2-a4)/(a4*b5^2)$
a1 : 2*b5*b7-2*b6-a3*b5^2$
a2 : 2*b7+b6^2-a4*b5^2+b0$
b2 : b7*b0$
b4 : b6*b0$
b3 : b5*a4*b0$
b1 : b4 + a1*b0$
c2 : 2*b0*b2+b1^2-2*a1*b0*b1+b0^3+(a1^2-a2)*b0^2$
c0 : b0^2$
c1 : 2*b0*b1-a1*b0^2$
a0 : 1$
p : x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + t^4*(c0 + c1*t + c2*t^2)$
p: rat(p)$

weights with respect to t: 
b4: 3, b5: -1, b6: 1, b7: 2, a5: 2, e: -1, f: 1, g: 0, b8: 0, e1: 0, 
parameters remaining: b8, g, f. So we can set f = 1.

change of coords suggested by the branch locus (extra I_2 fiber)

g = s/(2-s);
b8 = -(s^2-r*s-2*s+1)/(s*(r*s+1));

p: ev(p,t=t*(s^2-r*s-2*s+1)/(r*s+1), x= x/(r*s+1)^2)*(r*s+1)^6$

short description

mu = 4*r*s*(r+1)^2;
c2 = (s^2-r*s-2*s+1)^2;
c1 = 2*r*s^3 - 2*(r^2+4*r+1)*s^2+4*(r+1)^2*s-2;
c0 = (r*s+1)^2;
b3 = s*(s^2-r*s-2*s+1)^2;
b2 = (2*r-1)*s^4+(-3*r^2-7*r+2)*s^3+(r^3+6*r^2+7*r-1)*s^2+(-2*r^2-2*r)*s+r;
b1 = (r^2-2*r)*s^3+(-r^3+r^2+10*r+2)*s^2+(-6*r^2-10*r-3)*s-r+1;
b0 = -(r*s+1)^2;
a4 = s^2*(s^2-r*s-2*s+1)^2;
a3 = 2*s*((r-1)*s^4+(-2*r^2-3*r+3)*s^3+(r^3+4*r^2+3*r-3)*s^2+(-2*r^2-2*r+1)*s+r);
a2 = (r^2-4*r+1)*s^4+(-2*r^3+4*r^2+18*r)*s^3+(r^4-16*r^2-22*r-3)*s^2+(-2*r^3+2*r+2)*s+r^2;
a1 = -2*(r^2-r)*s^3+2*(r^3-6*r-1)*s^2+2*(4*r^2+6*r+1)*s+2*r;
a0 = (r*s+1)^2;
p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*mu*t^2*(b0 + b1*t + b2*t^2 + b3*t^3)*x + mu^2*t^4*(c0 + c1*t + c2*t^2);
     
to go to E8 E7

first go to E7 A8 by a 2-neighbor step

elliptic parameter is
(x - (4*r*(r+1)^2*s*t^2 + 4*r*(r+1)^2*s*(s-r-1)*t^3))/t^4

q = subst(p,x,u*t^4 + 4*r*(r+1)^2*s*t^2 + 4*r*(r+1)^2*s*(s-r-1)*t^3);
q = q/t^8;
q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,x,x/4)*64;
p = subst(p,u,t);
p = subst(p,x,x+16*r^2*(r+1)^4*s^4*(s-r-1)^2*(s^2-r*s-2*s+1)^2/3);
p = subst(p,x,x-8*r*(r+1)^2*s^2*(r*s^5+s^5-3*r^2*s^4-7*r*s^4-4*s^4+3*r^3*s^3+11*r^2*s^3+11*r*s^3+6*s^3-r^4*s^2-5*r^3*s^2-9*r^2*s^2-6*r*s^2-4*s^2+2*r^3*s+4*r^2*s+2*r*s+s-r^2-r)/3*t);
p = subst(p,x,x+(r^2*s^4+2*r*s^4+s^4-2*r^3*s^3-2*r^2*s^3-6*r*s^3-6*s^3+r^4*s^2-16*r^2*s^2-10*r*s^2+9*s^2-2*r^3*s+2*r*s-4*s+r^2)/3*t^2);
p = subst(p,t,t*r*(r+1)^2*s^2);
p = subst(p,x,x*(r*(r+1)^2*s^2)^2)/(r*(r+1)^2*s^2)^6;

next, we go to E8 E7 by a 3-neighbor step

elliptic parameter is 
(y + (a0+a1*t+a2*t^2)*x + b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5)/t^6

w: y + (a0+a1*t+a2*t^2)*x + b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5$

b0: 0$
a0: 4*(s-r-1)*(s^2-r*s-2*s+1)$
b1: 0$
b2: 0$
a1: -(r*s^5+s^5-3*r^2*s^4-7*r*s^4-4*s^4+3*r^3*s^3+11*r^2*s^3+11*r*s^3+6*s^3
       -r^4*s^2-5*r^3*s^2-9*r^2*s^2-6*r*s^2-4*s^2+2*r^3*s+4*r^2*s+2*r*s+s-r^2
       -r)
 /((s-r-1)*(s^2-r*s-2*s+1))$
b3: 4*r*(r+1)*s*(s-r-1)*(s^2-r*s-2*s+1)$

b4: -2*r*(r+1)*(s-1)*s^2*(s-r-2)*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)
    /((s-r-1)*(s^2-r*s-2*s+1))$
a2: s*(r^2*s^8-s^8-5*r^3*s^7-10*r^2*s^7+2*r*s^7+8*s^7+10*r^4*s^6+40*r^3*s^6
                +42*r^2*s^6-13*r*s^6-28*s^6-10*r^5*s^5-60*r^4*s^5-130*r^3*s^5
                -97*r^2*s^5+36*r*s^5+56*s^5+5*r^6*s^4+40*r^5*s^4+133*r^4*s^4
                +217*r^3*s^4+133*r^2*s^4-55*r*s^4-70*s^4-r^7*s^3-10*r^6*s^3
                -48*r^5*s^3-131*r^4*s^3-194*r^3*s^3-108*r^2*s^3+50*r*s^3
                +56*s^3+2*r^6*s^2+16*r^5*s^2+54*r^4*s^2+87*r^3*s^2+48*r^2*s^2
                -27*r*s^2-28*s^2-r^5*s-7*r^4*s-15*r^3*s-9*r^2*s+8*r*s+8*s-r-1)
    /(2*(s-r-1)^3*(s^2-r*s-2*s+1)^3)$
b5: -r*(r+1)*(s-1)^2*s^3*(s-r-2)^2*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)^2
    /(2*(s-r-1)^3*(s^2-r*s-2*s+1)^3)$

q: ev(p-y^2,y = u*t^6 - ((a0+a1*t+a2*t^2)*x + b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5))$
q: ev(q,x=x*t^3)/t^9$
q: num(q)$

write to disk

read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = sum(i=0,12,polcoeff(p,i,t)/(s-r-1)^(3*i)*t^i);
p = sum(i=0,12,polcoeff(p,i,t)/(s^2-r*s-2*s+1)^(3*i)*t^i);
p = subst(p,x,x*(s-r-1)^6)/(s-r-1)^18;
p = subst(p,x,x*(s^2-r*s-2*s+1)^6)/(s^2-r*s-2*s+1)^18;
p = subst(p,t,t*r^2*(r+1)^3*s^5);
p = subst(p,x,x*(r^2*(r+1)^3*s^5)^2)/(r^2*(r+1)^3*s^5)^6;
p = subst(p,x,x*16)/16^3;

coefficients

{
S = [ 2*(s-1)^2*(s-r-2)^2*(r*s+1)^2*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)^2 * t^3
    -(r^4*s^8+4*r^3*s^8+6*r^2*s^8+4*r*s^8+s^8-4*r^5*s^7-12*r^4*s^7-24*r^3*s^7
         -40*r^2*s^7-36*r*s^7-12*s^7+6*r^6*s^6+12*r^5*s^6-2*r^4*s^6+36*r^3*s^6
         +150*r^2*s^6+160*r*s^6+54*s^6-4*r^7*s^5-4*r^6*s^5+48*r^5*s^5
         +156*r^4*s^5+52*r^3*s^5-516*r^2*s^5-576*r*s^5-116*s^5+r^8*s^4
         -24*r^6*s^4-372*r^5*s^4-716*r^4*s^4+500*r^3*s^4+1894*r^2*s^4
         +1140*r*s^4+129*s^4-4*r^7*s^3+216*r^6*s^3+1072*r^5*s^3+1612*r^4*s^3
         -40*r^3*s^3-1796*r^2*s^3-1036*r*s^3-72*s^3+6*r^6*s^2-432*r^5*s^2
         -1336*r^4*s^2-1012*r^3*s^2+238*r^2*s^2+344*r*s^2+16*s^2-4*r^5*s
         +216*r^4*s+436*r^3*s+208*r^2*s+r^4)/3  * t^4 ,
  
   -2*(r^6*s^14+4*r^5*s^14+6*r^4*s^14+4*r^3*s^14+r^2*s^14-6*r^7*s^13-30*r^6*s^13
            -68*r^5*s^13-94*r^4*s^13-84*r^3*s^13-44*r^2*s^13-10*r*s^13
            +15*r^8*s^12+80*r^7*s^12+233*r^6*s^12+484*r^5*s^12+787*r^4*s^12
            +894*r^3*s^12+574*r^2*s^12+152*r*s^12+s^12-20*r^9*s^11-90*r^8*s^11
            -258*r^7*s^11-870*r^6*s^11-2416*r^5*s^11-4738*r^4*s^11
            -5838*r^3*s^11-3878*r^2*s^11-1060*r*s^11-16*s^11+15*r^10*s^10
            +20*r^9*s^10-147*r^8*s^10+108*r^7*s^10+3082*r^6*s^10
            +10636*r^5*s^10+20934*r^4*s^10+25018*r^3*s^10+16244*r^2*s^10
            +4466*r*s^10+112*s^10-6*r^11*s^9+46*r^10*s^9+552*r^9*s^9
            +1350*r^8*s^9-1194*r^7*s^9-13120*r^6*s^9-36740*r^5*s^9
            -64866*r^4*s^9-72730*r^3*s^9-45564*r^2*s^9-12564*r*s^9-456*s^9
            +r^12*s^8-40*r^11*s^8-429*r^10*s^8-1396*r^9*s^8-274*r^8*s^8
            +10622*r^7*s^8+38575*r^6*s^8+85422*r^5*s^8+137205*r^4*s^8
            +145922*r^3*s^8+88649*r^2*s^8+24702*r*s^8+1218*s^8+10*r^12*s^7
            +110*r^11*s^7+382*r^10*s^7-260*r^9*s^7-6384*r^8*s^7-25242*r^7*s^7
            -63332*r^6*s^7-126760*r^5*s^7-196786*r^4*s^7-203462*r^3*s^7
            -121252*r^2*s^7-34692*r*s^7-2280*s^7+r^12*s^6+32*r^11*s^6
            +358*r^10*s^6+2180*r^9*s^6+8453*r^8*s^6+23804*r^7*s^6
            +56952*r^6*s^6+120070*r^5*s^6+191421*r^4*s^6+196392*r^3*s^6
            +116323*r^2*s^6+35118*r*s^6+3108*s^6-46*r^10*s^5-484*r^9*s^5
            -2480*r^8*s^5-9198*r^7*s^5-29632*r^6*s^5-74772*r^5*s^5
            -125524*r^4*s^5-128434*r^3*s^5-76760*r^2*s^5-25650*r*s^5-3144*s^5
            +10*r^10*s^4+80*r^9*s^4+442*r^8*s^4+2434*r^7*s^4+10993*r^6*s^4
            +31402*r^5*s^4+53287*r^4*s^4+53588*r^3*s^4+33283*r^2*s^4
            +13474*r*s^4+2361*s^4-46*r^8*s^3-510*r^7*s^3-2760*r^6*s^3
            -7828*r^5*s^3-12462*r^4*s^3-11988*r^3*s^3-8610*r^2*s^3-5072*r*s^3
            -1288*s^3+r^8*s^2+32*r^7*s^2+234*r^6*s^2+578*r^5*s^2+619*r^4*s^2
            +490*r^3*s^2+1078*r^2*s^2+1360*r*s^2+484*s^2+10*r^6*s+84*r^5*s
            +222*r^4*s+224*r^3*s-60*r^2*s-248*r*s-112*s+r^4+4*r^3+16*r^2+24*r
            +12)/3   * t^5 
    + 2*(r^6*s^12+6*r^5*s^12+15*r^4*s^12+20*r^3*s^12+15*r^2*s^12+6*r*s^12+s^12
           -6*r^7*s^11-30*r^6*s^11-78*r^5*s^11-150*r^4*s^11-210*r^3*s^11
           -186*r^2*s^11-90*r*s^11-18*s^11+15*r^8*s^10+60*r^7*s^10
           +114*r^6*s^10+234*r^5*s^10+606*r^4*s^10+1104*r^3*s^10+1146*r^2*s^10
           +618*r*s^10+135*s^10-20*r^9*s^9-60*r^8*s^9+18*r^7*s^9+220*r^6*s^9
           -678*r^5*s^9-2988*r^4*s^9-4218*r^3*s^9-3468*r^2*s^9-1950*r*s^9
           -552*s^9+15*r^10*s^8+30*r^9*s^8-177*r^8*s^8-324*r^7*s^8+729*r^6*s^8
           +7620*r^5*s^8+13536*r^4*s^8+6372*r^3*s^8-270*r^2*s^8+1494*r*s^8
           +1359*s^8-6*r^11*s^7-6*r^10*s^7+138*r^9*s^7-858*r^8*s^7
           -3504*r^7*s^7-2664*r^6*s^7+5712*r^5*s^7+22752*r^4*s^7+37458*r^3*s^7
           +28914*r^2*s^7+6234*r*s^7-2106*s^7+r^12*s^6-24*r^10*s^6
           +1398*r^9*s^6+5673*r^8*s^6-3828*r^7*s^6-73210*r^6*s^6
           -188904*r^5*s^6-241083*r^4*s^6-185008*r^3*s^6-87678*r^2*s^6
           -17970*r*s^6+2073*s^6-6*r^11*s^5-540*r^10*s^5-2646*r^9*s^5
           -1224*r^8*s^5+45696*r^7*s^5+212208*r^6*s^5+445992*r^5*s^5
           +512712*r^4*s^5+336654*r^3*s^5+123744*r^2*s^5+20142*r*s^5-1260*s^5
           +15*r^10*s^4+2160*r^9*s^4+2736*r^8*s^4-47520*r^7*s^4-231363*r^6*s^4
           -476334*r^5*s^4-516261*r^4*s^4-301356*r^3*s^4-89109*r^2*s^4
           -10740*r*s^4+432*s^4-20*r^9*s^3-3240*r^8*s^3+1518*r^7*s^3
           +69270*r^6*s^3+197190*r^5*s^3+235674*r^4*s^3+132236*r^3*s^3
           +31380*r^2*s^3+2256*r*s^3-64*s^3+15*r^8*s^2+2160*r^7*s^2
           -504*r^6*s^2-21366*r^5*s^2-37221*r^4*s^2-23052*r^3*s^2-4488*r^2*s^2
           -6*r^7*s-540*r^6*s-1074*r^5*s-552*r^4*s+r^6)/27  * t^6 
   -512*r^2*(r+1)^3*s^5  * t^7
 ]
}

branch locus is where we have an extra I2 fiber

z^2 = s^4*r^6 -2*s^3*(2*s^2+3*s+2)*r^5 + s^2*(6*s^4+16*s^3-49*s^2-26*s+6)*r^4
     -2*s*(2*s^6+6*s^5-50*s^4+26*s^3+73*s^2-35*s+2)*r^3 
    + (s^8-36*s^6+26*s^5+273*s^4-514*s^3+271*s^2-38*s+1)*r^2 
    + 2*(s-1)^2*s*(s^5-4*s^4+25*s^3-107*s^2+147*s-44)*r + (s-4)^3*(s-1)^4*s

note that the transformation 
r = 1/u - 1 + t, 
s = 1/u

simplifies the branch locus even further, to 

y^2 = u^2*t^6 -2*u*(2*u^2+6*u-1)*t^5 + (6*u^4-6*u^3-24*u^2-24*u+1)*t^4
      -2*(2*u^5-23*u^4+29*u^3-20*u^2+30*u+6)*t^3 
      +(u^6-26*u^5+85*u^4-54*u^3+18*u-40)*t^2 
      -2*(u-1)*(u^5+12*u^4-19*u^3-2*u^2+6*u-14)*t
      +(u-1)^2*(u^4-10*u^3-3*u^2+4*u-8)

this is a surface of general type

u = 22/25 gives an elliptic curve of rank at least 2
t = -51/50 gives an elliptic curve of rank at least 3



==> 89/igusa89.txt <==

 {
 IG(r,s) = 
   local(A1,A,B1,B,B2);
   A1 = 2*(s-1)^2*(s-r-2)^2*(r*s+1)^2*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)^2;
   A = -(r^4*s^8+4*r^3*s^8+6*r^2*s^8+4*r*s^8+s^8-4*r^5*s^7-12*r^4*s^7-24*r^3*s^7
         -40*r^2*s^7-36*r*s^7-12*s^7+6*r^6*s^6+12*r^5*s^6-2*r^4*s^6+36*r^3*s^6
         +150*r^2*s^6+160*r*s^6+54*s^6-4*r^7*s^5-4*r^6*s^5+48*r^5*s^5
         +156*r^4*s^5+52*r^3*s^5-516*r^2*s^5-576*r*s^5-116*s^5+r^8*s^4
         -24*r^6*s^4-372*r^5*s^4-716*r^4*s^4+500*r^3*s^4+1894*r^2*s^4
         +1140*r*s^4+129*s^4-4*r^7*s^3+216*r^6*s^3+1072*r^5*s^3+1612*r^4*s^3
         -40*r^3*s^3-1796*r^2*s^3-1036*r*s^3-72*s^3+6*r^6*s^2-432*r^5*s^2
         -1336*r^4*s^2-1012*r^3*s^2+238*r^2*s^2+344*r*s^2+16*s^2-4*r^5*s
         +216*r^4*s+436*r^3*s+208*r^2*s+r^4)/3;
   B1 = -2*(r^6*s^14+4*r^5*s^14+6*r^4*s^14+4*r^3*s^14+r^2*s^14-6*r^7*s^13-30*r^6*s^13
            -68*r^5*s^13-94*r^4*s^13-84*r^3*s^13-44*r^2*s^13-10*r*s^13
            +15*r^8*s^12+80*r^7*s^12+233*r^6*s^12+484*r^5*s^12+787*r^4*s^12
            +894*r^3*s^12+574*r^2*s^12+152*r*s^12+s^12-20*r^9*s^11-90*r^8*s^11
            -258*r^7*s^11-870*r^6*s^11-2416*r^5*s^11-4738*r^4*s^11
            -5838*r^3*s^11-3878*r^2*s^11-1060*r*s^11-16*s^11+15*r^10*s^10
            +20*r^9*s^10-147*r^8*s^10+108*r^7*s^10+3082*r^6*s^10
            +10636*r^5*s^10+20934*r^4*s^10+25018*r^3*s^10+16244*r^2*s^10
            +4466*r*s^10+112*s^10-6*r^11*s^9+46*r^10*s^9+552*r^9*s^9
            +1350*r^8*s^9-1194*r^7*s^9-13120*r^6*s^9-36740*r^5*s^9
            -64866*r^4*s^9-72730*r^3*s^9-45564*r^2*s^9-12564*r*s^9-456*s^9
            +r^12*s^8-40*r^11*s^8-429*r^10*s^8-1396*r^9*s^8-274*r^8*s^8
            +10622*r^7*s^8+38575*r^6*s^8+85422*r^5*s^8+137205*r^4*s^8
            +145922*r^3*s^8+88649*r^2*s^8+24702*r*s^8+1218*s^8+10*r^12*s^7
            +110*r^11*s^7+382*r^10*s^7-260*r^9*s^7-6384*r^8*s^7-25242*r^7*s^7
            -63332*r^6*s^7-126760*r^5*s^7-196786*r^4*s^7-203462*r^3*s^7
            -121252*r^2*s^7-34692*r*s^7-2280*s^7+r^12*s^6+32*r^11*s^6
            +358*r^10*s^6+2180*r^9*s^6+8453*r^8*s^6+23804*r^7*s^6
            +56952*r^6*s^6+120070*r^5*s^6+191421*r^4*s^6+196392*r^3*s^6
            +116323*r^2*s^6+35118*r*s^6+3108*s^6-46*r^10*s^5-484*r^9*s^5
            -2480*r^8*s^5-9198*r^7*s^5-29632*r^6*s^5-74772*r^5*s^5
            -125524*r^4*s^5-128434*r^3*s^5-76760*r^2*s^5-25650*r*s^5-3144*s^5
            +10*r^10*s^4+80*r^9*s^4+442*r^8*s^4+2434*r^7*s^4+10993*r^6*s^4
            +31402*r^5*s^4+53287*r^4*s^4+53588*r^3*s^4+33283*r^2*s^4
            +13474*r*s^4+2361*s^4-46*r^8*s^3-510*r^7*s^3-2760*r^6*s^3
            -7828*r^5*s^3-12462*r^4*s^3-11988*r^3*s^3-8610*r^2*s^3-5072*r*s^3
            -1288*s^3+r^8*s^2+32*r^7*s^2+234*r^6*s^2+578*r^5*s^2+619*r^4*s^2
            +490*r^3*s^2+1078*r^2*s^2+1360*r*s^2+484*s^2+10*r^6*s+84*r^5*s
            +222*r^4*s+224*r^3*s-60*r^2*s-248*r*s-112*s+r^4+4*r^3+16*r^2+24*r
            +12)/3;
   B = 2*(r^6*s^12+6*r^5*s^12+15*r^4*s^12+20*r^3*s^12+15*r^2*s^12+6*r*s^12+s^12
           -6*r^7*s^11-30*r^6*s^11-78*r^5*s^11-150*r^4*s^11-210*r^3*s^11
           -186*r^2*s^11-90*r*s^11-18*s^11+15*r^8*s^10+60*r^7*s^10
           +114*r^6*s^10+234*r^5*s^10+606*r^4*s^10+1104*r^3*s^10+1146*r^2*s^10
           +618*r*s^10+135*s^10-20*r^9*s^9-60*r^8*s^9+18*r^7*s^9+220*r^6*s^9
           -678*r^5*s^9-2988*r^4*s^9-4218*r^3*s^9-3468*r^2*s^9-1950*r*s^9
           -552*s^9+15*r^10*s^8+30*r^9*s^8-177*r^8*s^8-324*r^7*s^8+729*r^6*s^8
           +7620*r^5*s^8+13536*r^4*s^8+6372*r^3*s^8-270*r^2*s^8+1494*r*s^8
           +1359*s^8-6*r^11*s^7-6*r^10*s^7+138*r^9*s^7-858*r^8*s^7
           -3504*r^7*s^7-2664*r^6*s^7+5712*r^5*s^7+22752*r^4*s^7+37458*r^3*s^7
           +28914*r^2*s^7+6234*r*s^7-2106*s^7+r^12*s^6-24*r^10*s^6
           +1398*r^9*s^6+5673*r^8*s^6-3828*r^7*s^6-73210*r^6*s^6
           -188904*r^5*s^6-241083*r^4*s^6-185008*r^3*s^6-87678*r^2*s^6
           -17970*r*s^6+2073*s^6-6*r^11*s^5-540*r^10*s^5-2646*r^9*s^5
           -1224*r^8*s^5+45696*r^7*s^5+212208*r^6*s^5+445992*r^5*s^5
           +512712*r^4*s^5+336654*r^3*s^5+123744*r^2*s^5+20142*r*s^5-1260*s^5
           +15*r^10*s^4+2160*r^9*s^4+2736*r^8*s^4-47520*r^7*s^4-231363*r^6*s^4
           -476334*r^5*s^4-516261*r^4*s^4-301356*r^3*s^4-89109*r^2*s^4
           -10740*r*s^4+432*s^4-20*r^9*s^3-3240*r^8*s^3+1518*r^7*s^3
           +69270*r^6*s^3+197190*r^5*s^3+235674*r^4*s^3+132236*r^3*s^3
           +31380*r^2*s^3+2256*r*s^3-64*s^3+15*r^8*s^2+2160*r^7*s^2
           -504*r^6*s^2-21366*r^5*s^2-37221*r^4*s^2-23052*r^3*s^2-4488*r^2*s^2
           -6*r^7*s-540*r^6*s-1074*r^5*s-552*r^4*s+r^6)/27;
   B2 = -512*r^2*(r+1)^3*s^5;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = (s-1)*(s-r-2)*(r*s+1)*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)*r*(r+1)*s*(r*s+s-r^2-3*r-3)*(r*s^3+s^3-r^2*s^2-3*s^2-r*s+3*s-1)*(r*s+s-1)*(s^2-r*s-2*s+1)*(r*s^3+s^3-r^2*s^2-2*r*s^2-5*s^2+2*r*s+6*s-1)*(r^2*s^4+2*r*s^4+s^4-2*r^3*s^3-8*r^2*s^3-9*r*s^3-3*s^3+r^4*s^2+6*r^3*s^2 +17*r^2*s^2+14*r*s^2+3*s^2-2*r^3*s-10*r^2*s-7*r*s-s+r^2);

/*

Igusa denoms and I10

(s-1)
(s-r-2)
(r*s+1)
(r*s^2+s^2-r^2*s-2*r*s-2*s+1)
r
(r+1)
s

jump at 0

(r*s+s-r^2-3*r-3)
(r*s^3+s^3-r^2*s^2-3*s^2-r*s+3*s-1)

jump at infinity

(r*s+s-1)
(s^2-r*s-2*s+1)
(r*s^3+s^3-r^2*s^2-2*r*s^2-5*s^2+2*r*s+6*s-1)

extra I2 fiber

(r^2*s^4+2*r*s^4+s^4-2*r^3*s^3-8*r^2*s^3-9*r*s^3-3*s^3+r^4*s^2+6*r^3*s^2 +17*r^2*s^2+14*r*s^2+3*s^2-2*r^3*s-10*r^2*s-7*r*s-s+r^2)

*/

==> 92/92.txt <==

We want fibers of type D6 A8 A1 and a section of height 4 - 1/2 - 20/9

p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2

with a,b,c of degrees 3,2,1
this has D6, A3 and A1 fibers
now impose 5 more degrees of vanishing at 0

b0 = (b3-1)*b3*(e+1)^2;
b2 = -((b3^2-b3)*e^2+3*b3^2+(2*a1+1)*b3)/2;
a3 = -2*b3^3-a1*b3^2+(-2*b2-b0)*b3+b0;
b1 = b3 + a1;
a2 = 2*b2+b1^2-2*a1*b1-b0+a1^2;
c1 = 2*b1 - a1;
c = b0^2*(1 + c1*t);
b = b0*(1 + b1*t + b2*t^2);
a = 1 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;

now we add the section.

x = (b3-1)*b3*(e+1)^2*t^2 + (b3-1)^2*b3*(e+1)^2*t^3 - (b3-1)*b3^2*(e+1)^2*t^4;
subtituting and removing square factors, we then take the discriminant of 
the remaining quadratic in t.

we need the following to vanish

(b3^3*e^4-2*b3^2*e^4+b3*e^4+2*b3^3*e^2+2*a1*b3^2*e^2-4*b3^2*e^2
              -6*a1*b3*e^2+2*b3*e^2+4*a1*e^2-8*b3^2*e-8*a1*b3*e+8*b3*e+8*a1*e
              +b3^3+2*a1*b3^2-2*b3^2+a1^2*b3-2*a1*b3+5*b3+4*a1)

this is quadratic in a1, and the discriminant up to squares is 1 - b3

a1 : (f+1)*(e^2*f^2+f^2+2*e*f-2*f+2)/(f-1)$
b3 : 1 - f^2$
b0 : (b3-1)*b3*(e+1)^2$
b2 : -((b3^2-b3)*e^2+3*b3^2+(2*a1+1)*b3)/2$
a3 : -2*b3^3-a1*b3^2+(-2*b2-b0)*b3+b0$
b1 : b3 + a1$
a2 : 2*b2+b1^2-2*a1*b1-b0+a1^2$
c1 : 2*b1 - a1$
c : b0^2*(1 + c1*t)$
b : b0*(1 + b1*t + b2*t^2)$
a : 1 + a1*t + a2*t^2 + a3*t^3$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

finally, need D6 components to be rational:
we need (-3*e^2-2*e+5)*f^2+(-2*e^2-4*e-10)*f+e^2-2*e+1 to be a square

this equals 16 when f = -1, so set equal to (4 + m*(f+1))^2 and solve for f.

f : -(m-e+5)*(m+e+3)/(m^2+3*e^2+2*e-5)$
a1 : (f+1)*(e^2*f^2+f^2+2*e*f-2*f+2)/(f-1)$
b3 : 1 - f^2$
b0 : (b3-1)*b3*(e+1)^2$
b2 : -((b3^2-b3)*e^2+3*b3^2+(2*a1+1)*b3)/2$
a3 : -2*b3^3-a1*b3^2+(-2*b2-b0)*b3+b0$
b1 : b3 + a1$
a2 : 2*b2+b1^2-2*a1*b1-b0+a1^2$
c1 : 2*b1 - a1$
c : b0^2*(1 + c1*t)$
b : b0*(1 + b1*t + b2*t^2)$
a : 1 + a1*t + a2*t^2 + a3*t^3$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

simplifying the branch locus leads to the change of coordinates

e = -(r*s+4*s+r-1)/(r*s-r-1), 
m = -2*(4*s^2+3*r*s-2*s-2*r-1)/(r*s-r-1)

p: ev(p, e = -(r*s+4*s+r-1)/(r*s-r-1), m = -2*(4*s^2+3*r*s-2*s-2*r-1)/(r*s-r-1))$

then get rid of denominators

p: ev(p, t=t*(s+r)^2/(r+2*s))$
p: ev(p,x=x/(r*s-r-1)^2)*(r*s-r-1)^6$

short description

la: (r+s)^2$
mu: r+2*s$
c1: -64*r^3*(r+1)*(s-1)*s^5$
c0: 16*r^2*s^4*(r*s-r-1)^2$
b2: -8*r^2*s^3*( (r+2)*s^2 + (2*r^2 + 2*r- 1)*s - 2*r*(r+1))$
b1: 4*r^2*s^2*(r*s+2*s-r-1)^2$
b0: -4*r*s^2*(r*s-r-1)^2$
a3: -4*r*s*(s+r^2+r)*(s^2+r*s-r)$
a2: r*(r*s+4*s-r-1)*(4*s^2+r^2*s+4*r*s-r^2-r)$
a1: -2*r*( (r+1)^2*(s-1)^2 + s^2)$
a0: (r*s-r-1)^2$
p: x^3 + (a0+a1*t+a2*t^2+a3*t^3)*x^2 + 2*(b0+b1*t+b2*t^2)*t^2*(la*t-mu)*x + (c0+c1*t)*t^4*(la*t-mu)^2$

to go to E8 E7:

first we go to E7 A8 via a 2-neighbor step

p: ev(p,x=x/u^4,t=1/u)*u^12$
p: ev(p,u=t)$

elliptic parameter is 

(x -  t^2*(t-la/mu)*4*r*(r+1)*s^2*(2*s+r)/(s+r^2+r) )/(t^3*(t-la/mu))

q: ev(p,x=u*t^3*(t-la/mu) + t^2*(t-la/mu)*4*r*(r+1)*s^2*(2*s+r)/(s+r^2+r))$
q: q/(t^6*(t - la/mu)^2)$
q: ev(q,u=u*(2*s+r))/(2*s+r)^2$
q: ev(q,u=u/(s+r+r^2))*(s+r+r^2)^4$

write to disk

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x/4)*64;
p = subst(p,x,x+16*r^2*(r+1)^2*s^4*(s+r^2+r)^2*(r*s-r-1)^2/3);
p = subst(p,x,x-8*r*s^2*(s+r^2+r)^2*(2*r^2*s^3+r^4*s^2-r^3*s^2-8*r^2*s^2-6*r*s^2-2*r^4*s-2*r^3*s+4*r^2*s+6*r*s+2*s+r^4+3*r^3+3*r^2+r)/3*t);
p = subst(p,x,x+r*(s+r^2+r)^2*(4*r*s^3-20*s^3+r^3*s^2-4*r^2*s^2-12*r*s^2+8*s^2-2*r^3*s+2*r^2*s+4*r*s+r^3+2*r^2+r)/3*t^2);
p = subst(p,x,x+r*s*(s+r^2+r)^2*t^3);
p = subst(p,x,x*(s+r+r^2)^2)/(s+r+r^2)^6;

next go to E8 E7 by a 3-neighbor step

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6;

b0: 0$
b1: 0$
a0: 4*r*(r+1)*s^2*(r*s-r-1)$
b2: 0$
b3: 0$
a1: -(2*r^2*s^3+r^4*s^2-r^3*s^2-8*r^2*s^2-6*r*s^2-2*r^4*s-2*r^3*s+4*r^2*s+6*r*s
           +2*s+r^4+3*r^3+3*r^2+r)/((r+1)*(r*s-r-1))$
b4: -r*s*(2*s^2+r^2*s-2*r*s-r^2+r)$
a2: -(r^4*s^5+2*r^5*s^4+r^4*s^4-r^3*s^4+r^6*s^3-2*r^4*s^3+r^2*s^3-r^6*s^2
               -3*r^5*s^2-4*r^4*s^2-4*r^3*s^2-3*r^2*s^2-r*s^2-r^6*s-4*r^5*s
               -5*r^4*s+5*r^2*s+4*r*s+s+r^6+5*r^5+10*r^4+10*r^3+5*r^2+r)
    /(2*r*(r+1)^3*s*(r*s-r-1)^3)$
b5: -(r^2*s^5-r*s^5+2*r^3*s^4-4*r*s^4+s^4+r^4*s^3+r^3*s^3-5*r^2*s^3-r*s^3
               +2*s^3-4*r^3*s^2-2*r^2*s^2+2*r*s^2-2*r^4*s-2*r^3*s+r^2*s+r*s
               +r^4+2*r^3+r^2)
    /(2*(r+1)^2*s*(r*s-r-1)^2)$

q: ev(p-y^2,y = u*t^6-(a0+a1*t+a2*t^2)*x-(b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))$
q: ev(q,x=x*t^3)/t^9$
q: q*4*r^2*(r+1)^6*s^2*(r*s-r-1)^6$
q: ev(q,u=u/(r*(r+1)^3*s*(r*s-r-1)^3))$

write to disk
read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x*(r+1)^6)/(r+1)^18;
p = subst(p,x,x*(r*s-r-1)^6)/(r*s-r-1)^18;
p = subst(subst(p,t,t*s),x,x*s^4)/s^12;
p = subst(p,x,x*r^2)/r^6;
p = subst(p,t,2*t);
p = subst(p,x,x*64)/64^3;

{
S = [ r^2*(s+r)^2*(s+r+1)^2*(s^2+r*s-r)*(r*s^2+r^2*s-s-r^2-r)^2 * t^3
    -r^2*(448*r^2*s^6+128*r*s^6+400*s^6+224*r^4*s^5-288*r^3*s^5-1088*r^2*s^5
       -464*r*s^5-608*s^5+r^6*s^4-8*r^5*s^4-456*r^4*s^4+64*r^3*s^4
       +896*r^2*s^4+368*r*s^4+208*s^4-4*r^6*s^3+20*r^5*s^3
       +264*r^4*s^3+224*r^3*s^3-64*r^2*s^3-48*r*s^3+6*r^6*s^2
       -12*r^5*s^2-50*r^4*s^2-24*r^3*s^2+24*r^2*s^2+16*r*s^2-4*r^6*s
       -4*r^5*s+12*r^4*s+20*r^3*s+8*r^2*s+r^6+4*r^5+6*r^4+4*r^3+r^2)/3 * t^4, 

  -r^2*(12*r^4*s^14+96*r^5*s^13+16*r^4*s^13-32*r^3*s^13+337*r^6*s^12+60*r^5*s^12
                 -240*r^4*s^12-40*r^3*s^12+52*r^2*s^12+679*r^7*s^11
                 -16*r^6*s^11-896*r^5*s^11-176*r^4*s^11+308*r^3*s^11
                 +32*r^2*s^11-32*r*s^11+861*r^8*s^10-465*r^7*s^10
                 -2022*r^6*s^10-254*r^5*s^10+970*r^4*s^10+76*r^3*s^10
                 -148*r^2*s^10+16*r*s^10+12*s^10+707*r^9*s^9-1110*r^8*s^9
                 -2796*r^7*s^9+256*r^6*s^9+2068*r^5*s^9+118*r^4*s^9
                 -316*r^3*s^9+188*r^2*s^9+80*r*s^9+371*r^10*s^8-1319*r^9*s^8
                 -2232*r^8*s^8+1574*r^7*s^8+3179*r^6*s^8+232*r^5*s^8
                 -341*r^4*s^8+534*r^3*s^8+217*r^2*s^8-16*r*s^8+117*r^11*s^7
                 -900*r^10*s^7-790*r^9*s^7+2600*r^8*s^7+3321*r^7*s^7
                 +130*r^6*s^7-491*r^5*s^7+504*r^4*s^7+191*r^3*s^7-58*r^2*s^7
                 +19*r^12*s^6-351*r^11*s^6+154*r^10*s^6+2164*r^9*s^6
                 +1968*r^8*s^6-667*r^7*s^6-1276*r^6*s^6-309*r^5*s^6-84*r^4*s^6
                 -51*r^3*s^6+17*r^2*s^6+r^13*s^5-70*r^12*s^5+248*r^11*s^5
                 +936*r^10*s^5+310*r^9*s^5-1466*r^8*s^5-1898*r^7*s^5
                 -886*r^6*s^5-82*r^5*s^5+128*r^4*s^5+63*r^3*s^5-5*r^13*s^4
                 +84*r^12*s^4+166*r^11*s^4-332*r^10*s^4-1222*r^9*s^4
                 -1274*r^8*s^4-336*r^7*s^4+382*r^6*s^4+348*r^5*s^4+90*r^4*s^4
                 -r^3*s^4+10*r^13*s^3-16*r^12*s^3-216*r^11*s^3-446*r^10*s^3
                 -222*r^9*s^3+368*r^8*s^3+596*r^7*s^3+322*r^6*s^3+56*r^5*s^3
                 -4*r^4*s^3-10*r^13*s^2-41*r^12*s^2-20*r^11*s^2+157*r^10*s^2
                 +352*r^9*s^2+313*r^8*s^2+116*r^7*s^2+3*r^6*s^2-6*r^5*s^2
                 +5*r^13*s+30*r^12*s+71*r^11*s+80*r^10*s+35*r^9*s-10*r^8*s
                 -15*r^7*s-4*r^6*s-r^13-6*r^12-15*r^11-20*r^10-15*r^9-6*r^8
                 -r^7)/3 * t^5 
     -2*r^2*(1728*r^2*s^10+5120*r^4*s^9-14592*r^3*s^9-20352*r^2*s^9+2816*r*s^9
                 +9024*r^6*s^8-1920*r^5*s^8-13560*r^4*s^8+35808*r^3*s^8
                 +64032*r^2*s^8+4224*r*s^8+1728*s^8+528*r^8*s^7-2544*r^7*s^7
                 -23616*r^6*s^7-2664*r^5*s^7+21024*r^4*s^7-24912*r^3*s^7
                 -55968*r^2*s^7-6528*r*s^7-r^10*s^6+12*r^9*s^6-2124*r^8*s^6
                 +5968*r^7*s^6+28008*r^6*s^6+7560*r^5*s^6-20832*r^4*s^6
                 +4176*r^3*s^6+20712*r^2*s^6+2944*r*s^6+6*r^10*s^5-54*r^9*s^5
                 +3156*r^8*s^5-2568*r^7*s^5-19440*r^6*s^5-11088*r^5*s^5
                 +10080*r^4*s^5+6408*r^3*s^5-1104*r^2*s^5-15*r^10*s^4
                 +90*r^9*s^4-1959*r^8*s^4-2544*r^7*s^4+4032*r^6*s^4
                 +7344*r^5*s^4+3312*r^4*s^4+936*r^3*s^4+456*r^2*s^4
                 +20*r^10*s^3-60*r^9*s^3+276*r^8*s^3+1540*r^7*s^3+2040*r^6*s^3
                 +960*r^5*s^3+80*r^4*s^3-24*r^3*s^3-15*r^10*s^2+138*r^8*s^2
                 +228*r^7*s^2+57*r^6*s^2-132*r^5*s^2-108*r^4*s^2-24*r^3*s^2
                 +6*r^10*s+18*r^9*s-60*r^7*s-90*r^6*s-54*r^5*s-12*r^4*s-r^10
                 -6*r^9-15*r^8-20*r^7-15*r^6-6*r^5-r^4)/27  *  t^6
     -1024*r^2*s^6  *  t^7
  ]
}

equation of double cover is 

z^2 = -(s+r^2+r)*(s^2+r*s-r)
       *(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3
                 +17*r^4*s^3-69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3
                 +3*r^5*s^2-28*r^4*s^2-4*r^3*s^2+69*r^2*s^2+42*r*s^2
                 -3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s+r*s+r^5+3*r^4+3*r^3+r^2)

the last component corresponds to extra I_2 fiber, while the
other components correspond to D6 becoming an E7 fiber.

the Hilbert modular surface is of general type. Extra involution is 
(r,s,z) -> (-1/s, -1/r, z/(r*s)^4)

to calculate the quotient: 

r/s is fixed under the involution
so set r = t*s 
then s goes to -1/r = -1/(t*s) under the involution

z: ev(z, r=t*s)/s^4;
z: z/(t^2*s^4);
solve(s - 1/(t*s) = m, s);
taking one of the roots and plugging it in, we get

y^2 = p = (m*t^3-t^3+m*t^2+t^2+2*t+1)*
           (m^3*t^4-3*m^2*t^4+3*m*t^4-t^4+m^3*t^3-17*m^2*t^3+31*m*t^3-15*t^3
            -42*m^2*t^2+72*m*t^2-30*t^2-27*m^2*t+30*m*t-7*t-8)/t

this is quartic in m with an obvious section. Taking Jacobian we get

p = subst(p,m,x);
p = jac2(p);
p = subst(p,x,x/4)*64;

this is an elliptic K3 surface

p = subst(p,t,t-1);
p = subst(p,x,x+1/3 + 8/3*t + 4/3*t^2 - 8*t^3 - 16/3*t^4)

y^2 = x^3-(2*t+1)*(8*t^3+8*t^2-6*t-1)*x^2-8*(t-1)*t^4*(t+1)*(10*t^2-32*t-5)*x
       -16*(t-1)^2*t^8*(t+1)*(47*t+7)

this has A7 at 0, A2 at 1, A2 at t = (-7 +- 3*sqrt(3))/11, and 
A1 at the roots of 11*t^3-10*t^2+5*t+1 (an S3 extension containing 
sqrt(-23))
trivial lattice has rank 7 + 2*3+ 3*1 + 2 = 18. 

so MW rank <= 2.

sections:

x = 24*t^4 + 4*t^3 
x = 68*t^4 + 96*t^3 + 32*t^2

e = ellinit([0,-(2*t+1)*(8*t^3+8*t^2-6*t-1),0,-8*(t-1)*t^4*(t+1)*(10*t^2-32*t-5), -16*(t-1)^2*t^8*(t+1)*(47*t+7)]);

p1 = [24*t^4 + 4*t^3 , 4*t^3*(11*t^3-10*t^2+5*t+1)];

height is 4 - 3*5/8 - 3*(1/2) = 5/8

so picard number is at least 19.

point counting mod 13 and 17 shows it's exactly 19. 
discriminant of NS is 8*3*3*2^3*5/8 = 360.

easy to see from the configuration of fibers that there's no 2 or
3-torsion, and height considerations show we can't have a section of
height 5/32 or 5/72. So we have the full MW and NS.

--------------------------------------------------------------------------

branch locus

 -(s+r^2+r)*(s^2+r*s-r)
       *(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3
                 +17*r^4*s^3-69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3
                 +3*r^5*s^2-28*r^4*s^2-4*r^3*s^2+69*r^2*s^2+42*r*s^2
                 -3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s+r*s+r^5+3*r^4+3*r^3+r^2)

easy components are obviously rational. Third component is also rational.
Parametrization
r = t*(t^2+2)*(t+1)^2/((t+2)*(t^3+2*t^2+2*t+2)), 
s = -t*(t+1)*(t^3+2*t^2+4*t+4)/((t+2)^2*(t^2+2))

----------------------------------------------------------------------------

special curves

r,s specializations don't give anything of genus 0 or 1.

try pulling back sections from quotient elliptic surface.

again: don't seem to get anything of low genus.

----------------------------------------------------------------------------




==> 92/igusa92.txt <==

 {
 IG(r,s) = 
   local(A1,A,B1,B,B2);
   A1 = r^2*(s+r)^2*(s+r+1)^2*(s^2+r*s-r)*(r*s^2+r^2*s-s-r^2-r)^2;
   A = -r^2*(448*r^2*s^6+128*r*s^6+400*s^6+224*r^4*s^5-288*r^3*s^5-1088*r^2*s^5
       -464*r*s^5-608*s^5+r^6*s^4-8*r^5*s^4-456*r^4*s^4+64*r^3*s^4
       +896*r^2*s^4+368*r*s^4+208*s^4-4*r^6*s^3+20*r^5*s^3
       +264*r^4*s^3+224*r^3*s^3-64*r^2*s^3-48*r*s^3+6*r^6*s^2
       -12*r^5*s^2-50*r^4*s^2-24*r^3*s^2+24*r^2*s^2+16*r*s^2-4*r^6*s
       -4*r^5*s+12*r^4*s+20*r^3*s+8*r^2*s+r^6+4*r^5+6*r^4+4*r^3+r^2)/3;
   B1 = -r^2*(12*r^4*s^14+96*r^5*s^13+16*r^4*s^13-32*r^3*s^13+337*r^6*s^12+60*r^5*s^12
                 -240*r^4*s^12-40*r^3*s^12+52*r^2*s^12+679*r^7*s^11
                 -16*r^6*s^11-896*r^5*s^11-176*r^4*s^11+308*r^3*s^11
                 +32*r^2*s^11-32*r*s^11+861*r^8*s^10-465*r^7*s^10
                 -2022*r^6*s^10-254*r^5*s^10+970*r^4*s^10+76*r^3*s^10
                 -148*r^2*s^10+16*r*s^10+12*s^10+707*r^9*s^9-1110*r^8*s^9
                 -2796*r^7*s^9+256*r^6*s^9+2068*r^5*s^9+118*r^4*s^9
                 -316*r^3*s^9+188*r^2*s^9+80*r*s^9+371*r^10*s^8-1319*r^9*s^8
                 -2232*r^8*s^8+1574*r^7*s^8+3179*r^6*s^8+232*r^5*s^8
                 -341*r^4*s^8+534*r^3*s^8+217*r^2*s^8-16*r*s^8+117*r^11*s^7
                 -900*r^10*s^7-790*r^9*s^7+2600*r^8*s^7+3321*r^7*s^7
                 +130*r^6*s^7-491*r^5*s^7+504*r^4*s^7+191*r^3*s^7-58*r^2*s^7
                 +19*r^12*s^6-351*r^11*s^6+154*r^10*s^6+2164*r^9*s^6
                 +1968*r^8*s^6-667*r^7*s^6-1276*r^6*s^6-309*r^5*s^6-84*r^4*s^6
                 -51*r^3*s^6+17*r^2*s^6+r^13*s^5-70*r^12*s^5+248*r^11*s^5
                 +936*r^10*s^5+310*r^9*s^5-1466*r^8*s^5-1898*r^7*s^5
                 -886*r^6*s^5-82*r^5*s^5+128*r^4*s^5+63*r^3*s^5-5*r^13*s^4
                 +84*r^12*s^4+166*r^11*s^4-332*r^10*s^4-1222*r^9*s^4
                 -1274*r^8*s^4-336*r^7*s^4+382*r^6*s^4+348*r^5*s^4+90*r^4*s^4
                 -r^3*s^4+10*r^13*s^3-16*r^12*s^3-216*r^11*s^3-446*r^10*s^3
                 -222*r^9*s^3+368*r^8*s^3+596*r^7*s^3+322*r^6*s^3+56*r^5*s^3
                 -4*r^4*s^3-10*r^13*s^2-41*r^12*s^2-20*r^11*s^2+157*r^10*s^2
                 +352*r^9*s^2+313*r^8*s^2+116*r^7*s^2+3*r^6*s^2-6*r^5*s^2
                 +5*r^13*s+30*r^12*s+71*r^11*s+80*r^10*s+35*r^9*s-10*r^8*s
                 -15*r^7*s-4*r^6*s-r^13-6*r^12-15*r^11-20*r^10-15*r^9-6*r^8
                 -r^7)/3;
   B = -2*r^2*(1728*r^2*s^10+5120*r^4*s^9-14592*r^3*s^9-20352*r^2*s^9+2816*r*s^9
                 +9024*r^6*s^8-1920*r^5*s^8-13560*r^4*s^8+35808*r^3*s^8
                 +64032*r^2*s^8+4224*r*s^8+1728*s^8+528*r^8*s^7-2544*r^7*s^7
                 -23616*r^6*s^7-2664*r^5*s^7+21024*r^4*s^7-24912*r^3*s^7
                 -55968*r^2*s^7-6528*r*s^7-r^10*s^6+12*r^9*s^6-2124*r^8*s^6
                 +5968*r^7*s^6+28008*r^6*s^6+7560*r^5*s^6-20832*r^4*s^6
                 +4176*r^3*s^6+20712*r^2*s^6+2944*r*s^6+6*r^10*s^5-54*r^9*s^5
                 +3156*r^8*s^5-2568*r^7*s^5-19440*r^6*s^5-11088*r^5*s^5
                 +10080*r^4*s^5+6408*r^3*s^5-1104*r^2*s^5-15*r^10*s^4
                 +90*r^9*s^4-1959*r^8*s^4-2544*r^7*s^4+4032*r^6*s^4
                 +7344*r^5*s^4+3312*r^4*s^4+936*r^3*s^4+456*r^2*s^4
                 +20*r^10*s^3-60*r^9*s^3+276*r^8*s^3+1540*r^7*s^3+2040*r^6*s^3
                 +960*r^5*s^3+80*r^4*s^3-24*r^3*s^3-15*r^10*s^2+138*r^8*s^2
                 +228*r^7*s^2+57*r^6*s^2-132*r^5*s^2-108*r^4*s^2-24*r^3*s^2
                 +6*r^10*s+18*r^9*s-60*r^7*s-90*r^6*s-54*r^5*s-12*r^4*s-r^10
                 -6*r^9-15*r^8-20*r^7-15*r^6-6*r^5-r^4)/27;
   B2 = -1024*r^2*s^6;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = (s+r)*(s+r+1)*(s^2+r*s-r)*(r*s^2+r^2*s-s-r^2-r)*r*s*(r*s-r-1)*(r*s+r-1)*(2*s^2-r^2*s+r^2+r)*(r+1)*(s-1)*(2*s^2-r^2*s+5*r*s+r^2+r)*(s+r^2+r)*(r*s+1)*(2*s + r)*(r^2*s^3+r^3*s^2+2*r*s^2-2*r^3*s-3*r^2*s+s+r^3+2*r^2+r)*(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3+17*r^4*s^3-69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3+3*r^5*s^2-28*r^4*s^2-4*r^3*s^2+69*r^2*s^2+42*r*s^2-3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s+r*s+r^5+3*r^4+3*r^3+r^2);

/*
	
Igusa denoms and I10

(s+r)
(s+r+1)
(s^2+r*s-r)
(r*s^2+r^2*s-s-r^2-r)
r
s

jump at 0

(r*s-r-1)
(r*s+r-1)
(2*s^2-r^2*s+r^2+r)

jump at t = (2*s + r)/(s+r)^2

(r+1)
(s-1)
(2*s^2-r^2*s+5*r*s+r^2+r)

jump at infinity

(s+r^2+r)
(r*s+1)

fibers at 0 and t = (2*s + r)/(s+r)^2 merging:

(2*s + r)

extra I2

(r^2*s^3+r^3*s^2+2*r*s^2-2*r^3*s-3*r^2*s+s+r^3+2*r^2+r)
(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3+17*r^4*s^3
            -69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3+3*r^5*s^2-28*r^4*s^2
            -4*r^3*s^2+69*r^2*s^2+42*r*s^2-3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s
            +r*s+r^5+3*r^4+3*r^3+r^2)

*/


==> 93/93.txt <==

We want a family of elliptic K3 surfaces with fibers of type A10, A3 and A2 at
t = infinity, 0 and 1 respectively, and a section of height 
93/132 = 31/44 =  4 - 3/4 - 28/11.

we start with 
y^2 = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2

with a,b,c of degrees 4,3,2 respectively. This has A5, A1 and A1 at infinity, 0 and 1 so far.
making the infinity and 0 components rational and imposing one more order of 
vanishing each at these three places we have

c = r^2*((1-t)*(f^2 - t) + g*h^2*t);
b = r*((1-t)*(e*f + b1*t + t^2) + g*h*t);
a = (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + g*t;
p = x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2;

next we put four more orders of vanishing at infinity to get 

g1: (g2+1)/b3$
e1 : h1*(g1*h1-f-1)*(g1*h1-f+1)/((b3-1)*(b3*g1-1))$

h : h1/e1$
g : g1*e1^2/b3$
r : e1^2 - g*b3^2$
b2 : (b3-1)/h - 1$
e : e1 - b2*f$
b1 : b2 - f^2 + g*h^2$
a1 : -g^2*h^4+(2*f^2+2*b1+1)*g*h^2+2*g*h-f^4-2*b1*f^2-2*e*f-b1^2$
a2 : g*h^2-f^2-2*b1$
c : r^2*((1-t)*(f^2 - t) + g*h^2*t)$
b : r*((1-t)*(e*f + b1*t + t^2) + g*h*t)$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + g*t$
p : x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2$

finally one more order of vanishing at 0 gives

h2: h3 + f$
b3: -f*g3*(g3*h2^2-f*g3*h2-f*h2+f^2-1)^2
    /(g3^3*h2^5-3*f*g3^3*h2^4-2*f*g3^2*h2^4+3*f^2*g3^3*h2^3+6*f^2*g3^2*h2^3
               -g3^2*h2^3+f^2*g3*h2^3-g3*h2^3-f^3*g3^3*h2^2-6*f^3*g3^2*h2^2
               +2*f*g3^2*h2^2-3*f^3*g3*h2^2+4*f*g3*h2^2+2*f^4*g3^2*h2
               -2*f^2*g3^2*h2+3*f^4*g3*h2-3*f^2*g3*h2-f^2*h2+h2-f^5*g3
               +2*f^3*g3-f*g3)$
h1: h2*b3$
g2: g3 -1$
g1: (g2+1)/b3$
e1 : h1*(g1*h1-f-1)*(g1*h1-f+1)/((b3-1)*(b3*g1-1))$
h : h1/e1$
g : g1*e1^2/b3$
r : e1^2 - g*b3^2$
b2 : (b3-1)/h - 1$
e : e1 - b2*f$
b1 : b2 - f^2 + g*h^2$
a1 : -g^2*h^4+(2*f^2+2*b1+1)*g*h^2+2*g*h-f^4-2*b1*f^2-2*e*f-b1^2$
a2 : g*h^2-f^2-2*b1$
c : r^2*((1-t)*(f^2 - t) + g*h^2*t)$
b : r*((1-t)*(e*f + b1*t + t^2) + g*h*t)$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + g*t$
p : x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2$


now we add in a section. it must have 
x = -f^2*g3^2*(g3*h3^2+f*g3*h3-f*h3-1)^4/((g3-1)*(g3*h3^2-1)^2)*t

removing t^2, we get a quadratic. setting discriminant to vanish, we need
that the following expression to be zero

(g3^2*h3^3+f*g3^2*h3^2-f*g3*h3^2-g3*h3^2-g3*h3+f*g3-f+1)
*(g3^2*h3^3+f*g3^2*h3^2-f*g3*h3^2+g3*h3^2-g3*h3+f*g3-f-1)

we can take the first factor (by symmetry) and solve for f.

f : -(g3*h3-1)*(g3*h3^2-1)/((g3-1)*(g3*h3^2+1))$
h2: h3 + f$
b3: -f*g3*(g3*h2^2-f*g3*h2-f*h2+f^2-1)^2
    /(g3^3*h2^5-3*f*g3^3*h2^4-2*f*g3^2*h2^4+3*f^2*g3^3*h2^3+6*f^2*g3^2*h2^3
               -g3^2*h2^3+f^2*g3*h2^3-g3*h2^3-f^3*g3^3*h2^2-6*f^3*g3^2*h2^2
               +2*f*g3^2*h2^2-3*f^3*g3*h2^2+4*f*g3*h2^2+2*f^4*g3^2*h2
               -2*f^2*g3^2*h2+3*f^4*g3*h2-3*f^2*g3*h2-f^2*h2+h2-f^5*g3
               +2*f^3*g3-f*g3)$
h1: h2*b3$
g2: g3 -1$
g1: (g2+1)/b3$
e1 : h1*(g1*h1-f-1)*(g1*h1-f+1)/((b3-1)*(b3*g1-1))$
h : h1/e1$
g : g1*e1^2/b3$
r : e1^2 - g*b3^2$
b2 : (b3-1)/h - 1$
e : e1 - b2*f$
b1 : b2 - f^2 + g*h^2$
a1 : -g^2*h^4+(2*f^2+2*b1+1)*g*h^2+2*g*h-f^4-2*b1*f^2-2*e*f-b1^2$
a2 : g*h^2-f^2-2*b1$
c : r^2*((1-t)*(f^2 - t) + g*h^2*t)$
b : r*((1-t)*(e*f + b1*t + t^2) + g*h*t)$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + g*t$
p : x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2$

finally, we need to make the A2 components rational.

h3: h4/g4$
g3: g4^2$
f : -(g3*h3-1)*(g3*h3^2-1)/((g3-1)*(g3*h3^2+1))$
h2: h3 + f$
b3: -f*g3*(g3*h2^2-f*g3*h2-f*h2+f^2-1)^2
    /(g3^3*h2^5-3*f*g3^3*h2^4-2*f*g3^2*h2^4+3*f^2*g3^3*h2^3+6*f^2*g3^2*h2^3
               -g3^2*h2^3+f^2*g3*h2^3-g3*h2^3-f^3*g3^3*h2^2-6*f^3*g3^2*h2^2
               +2*f*g3^2*h2^2-3*f^3*g3*h2^2+4*f*g3*h2^2+2*f^4*g3^2*h2
               -2*f^2*g3^2*h2+3*f^4*g3*h2-3*f^2*g3*h2-f^2*h2+h2-f^5*g3
               +2*f^3*g3-f*g3)$
h1: h2*b3$
g2: g3 -1$
g1: (g2+1)/b3$
e1 : h1*(g1*h1-f-1)*(g1*h1-f+1)/((b3-1)*(b3*g1-1))$
h : h1/e1$
g : g1*e1^2/b3$
r : e1^2 - g*b3^2$
b2 : (b3-1)/h - 1$
e : e1 - b2*f$
b1 : b2 - f^2 + g*h^2$
a1 : -g^2*h^4+(2*f^2+2*b1+1)*g*h^2+2*g*h-f^4-2*b1*f^2-2*e*f-b1^2$
a2 : g*h^2-f^2-2*b1$
c : r^2*((1-t)*(f^2 - t) + g*h^2*t)$
b : r*((1-t)*(e*f + b1*t + t^2) + g*h*t)$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + g*t$
p : x^3 + a*x^2 + 2*b*t*(t-1)*x + c*t^2*(t-1)^2$

p: rat(p)$

simplifying the branch locus leads to the change of variables
h4 = n, g4 = -(n^2-m)/((m+1)*n)

p: ev(p, h4 = n, g4 = -(n^2-m)/((m+1)*n))$

then 
p: ev(p, t = -t*(n^2-1)/((n^2-m*n-n-m)*(n^2+m*n+n-m)))$
p: ev(p, x=x*(n^2-1)^4)/(n^2-1)^12$
p: ev(p, x = x/((n^2-m*n-n-m)*(n^2+m*n+n-m))^4)*((n^2-m*n-n-m)*(n^2+m*n+n-m))^12$

short description:

la =  -(n^2 - 1);
mu =  (n^2-m*n-n-m)*(n^2+m*n+n-m);
c0 = m^8*(m+1)^2*n^8;
c1 = m^8*n^4*( (m^2+2*m+2)*n^2-m^2);
c2 = m^8*n^4;
b0 = m^4*(m+1)^2*n^8;
b1 = m^4*n^2*( (2*m^2+4*m+3)*n^4 -m^2*(m+1)*(m+2)*n^2+m^4 );
b2 = m^4*n^2*((m^2+2*m+3)*n^2-2*m^2);
b3 = m^4*n^2;
a0 = (m+1)^2*n^8;
a1 = (3*m^2+6*m+4)*n^6-3*m^2*(m+1)^2*n^4+m^4*(m+1)*(m+3)*n^2-m^6;
a2 = 3*(m^2+2*m+2)*n^4-2*m^2*(m^2+3*m+3)*n^2+3*m^4;
a3 = (m^2+2*m+4)*n^2-3*m^2;
a4 = 1;
p = x^3 + (a0 + a1*t + a2*t^2 + a3*t^3 + a4*t^4)*x^2 + 2*(b0 + b1*t + b2*t^2 + b3*t^3)*t*(la*t-mu)*x + (c0 + c1*t + c2*t^2)*t^2*(la*t-mu)^2;

now to go to E8 E7

first go to E8 A5 A2 by a 3-isogeny

p: ev(p,x=x/u^4,t=1/u)*u^12$
p: ev(p,u=t)$
p: ev(p,x=x+m^4*(n-1)*n^2*(n+1)*t^3)$

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/t^6

w: y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w);

b0: 0$
b1: 0$
a0: 1$
b2: 0$
b3: 0$
a1: (m^2*n^2+2*m*n^2+4*n^2-3*m^2)/2$
b4: 4*m^5*n^4$
a2: -(m^4*n^4+4*m^3*n^4-8*m*n^4-8*n^4+2*m^4*n^2+12*m^3*n^2-3*m^4)/8$
b5: m^5*(m+1)*n^4*(m*n^2+4*n^2-m)$

q: ev(p-y^2, y=u*t^6-(a0+a1*t+a2*t^2)*x-(b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))$
q: ev(q,x=x*t^3)/t^9$

write to disk

read("jacobians");
p = jac3(q);
p = subst(p,u,t);
p = subst(p,x,x+m^16*(m+1)^2*n^8*(n^2+3)^2*(m*n^2+4*n^2-m)^4/192);
p = subst(p,x,x-t*m^8*n^4*(m*n^2+4*n^2-m)^2*(3*m^2*n^4+6*m*n^4+4*n^4-6*m^3*n^2+6*m^2*n^2+18*m*n^2+12*n^2-2*m^3+7*m^2)/24);

p: ev(p,x=x+t^2*m^2*(3*m^2*n^8+12*m*n^8+12*n^8-2*m^4*n^6-22*m^3*n^6-92*m^2*n^6-96*m*n^6+120*n^6+7*m^4*n^4+52*m^3*n^4+111*m^2*n^4-12*m*n^4+12*n^4-8*m^4*n^2-30*m^3*n^2-6*m^2*n^2+3*m^4)/(3*(m*n^2+4*n^2-m)^2))$

p: ev(p,t=t*(m*n^2+4*n^2-m)^4, x= x*(m*n^2+4*n^2-m)^4)/(m*n^2+4*n^2-m)^12$
p: ev(p,t=t*m^6*n^4, x = x*m^14*n^8)/(m^42*n^24)$

A2 at 
t0 = -(n-1)*(n+1)*(m*n+2*n-m)*(m*n+2*n+m)*(n^2-m*n-n-m)*(n^2+m*n+n-m)/(8*n^2*(m*n^2+4*n^2-m)^4)

x0 = -(n-1)^3*(n+1)^3*(m*n+2*n-m)^3*(m*n+2*n+m)^3*(n^2-m*n-n-m)^3*(n^2+m*n+n-m)^3/(64*n^4*(m*n^2+4*n^2-m)^6)$

now go to E8 E7 by a 3-neighbor step

elliptic parameter is 

(y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))/(t^4*(t-t0)^2)

w: y + (a0+a1*t+a2*t^2)*x + (b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5)$
w: rat(w)$

b0: 0$
b1: 0$
a0: m*(m+1)*(n^2+3)/8$
b2: 0$
a1: -(m*n^2+4*n^2-m)^2*(3*m^2*n^4+6*m*n^4+4*n^4-6*m^3*n^2+6*m^2*n^2+18*m*n^2+12*n^2-2*m^3+7*m^2)/(2*m*(m+1)*(n^2+3))$
b3: -(m*n^2+4*n^2-m)^4*(m^4*n^12+3*m^3*n^12-6*m^2*n^12-28*m*n^12-24*n^12
                            +16*m^4*n^10+104*m^3*n^10+244*m^2*n^10+228*m*n^10
                            +72*n^10+3*m^7*n^8+27*m^6*n^8+84*m^5*n^8
                            +42*m^4*n^8-282*m^3*n^8-552*m^2*n^8-372*m*n^8
                            -72*n^8-8*m^7*n^6-36*m^6*n^6+36*m^5*n^6
                            +440*m^4*n^6+816*m^3*n^6+588*m^2*n^6+172*m*n^6
                            +24*n^6+6*m^7*n^4-6*m^6*n^4-132*m^5*n^4
                            -243*m^4*n^4-129*m^3*n^4-18*m^2*n^4+12*m^6*n^2
                            +12*m^5*n^2-m^7+3*m^6)
 /(m*(m+1)*(n^2+3))$

a2: -4*n^2*(m*n^2+4*n^2-m)^6
        *(3*m^2*n^4+6*m*n^4+4*n^4-2*m^3*n^3+4*m^2*n^3+6*m*n^3-6*m^3*n^2
                   +6*m^2*n^2+18*m*n^2+12*n^2-6*m^3*n+12*m^2*n+18*m*n-2*m^3
                   +7*m^2)
    /(m*(m+1)*(n+1)^2*(m*n+2*n+m)^2*(n^2+3)*(n^2-m*n-n-m)^2)$

b4: -4*n^2*(m*n^2+4*n^2-m)^8
        *(m^2*n^4-10*m*n^4-28*n^4+2*m^3*n^3-4*m^2*n^3-6*m*n^3-6*m^3*n^2
                 +10*m^2*n^2+34*m*n^2+12*n^2+6*m^3*n-12*m^2*n-18*m*n-2*m^3
                 +5*m^2)
    /(m*(m+1)*(n^2+3))$

b5: 32*n^4*(m*n^2+4*n^2-m)^14/(m*(m+1)*(n+1)^2*(m*n+2*n+m)^2*(n^2+3)
                            *(n^2-m*n-n-m)^2)$


q: ev(p-y^2,y=u*t^4*(t-t0)^2-(a0+a1*t+a2*t^2)*x-(b0+b1*t+b2*t^2+b3*t^3+b4*t^4+b5*t^5))$

q: num(q)$
q: ev(q,x=x*t^2)/t^6$
q: ev(q,t=t+t0,x=x-(n-1)*(n+1)*(m*n+2*n-m)*(m*n+2*n+m)*(n^2-m*n-n-m)*(n^2+m*n+n-m)*(m*n^2+4*n^2-m)^2)$
q: ev(q,x=x*t)/t^3$

q: ev(q,u=u/(m*(m+1)*(n+1)^2*(n^2+3)*(m*n+2*n+m)^2*(n^2-m*n-n-m)^2))$
q: ev(q, t=t/(m*n^2+4*n^2-m)^4)$
q: q/(m*n^2+4*n^2-m)^4$
q: q/(64*n^4)$
q: ev(q,u=u*(m*n^2+4*n^2-m)^18)$
q: q/(m*n^2+4*n^2-m)^12$
q: ev(q,x=x*(m*n^2+4*n^2-m)^8)/(m*n^2+4*n^2-m)^24$
q: ev(q,u=u*n^6,x=x*n^2)/n^10$

write to disk

read("jacobians");
default(parisize,1000000000);
p = jac3(q);
p = subst(subst(p,x,x/t^4),u,1/t)*t^12;
p = subst(p,x,x*m^2)/m^6;
p = subst(p,x,x*(m+1)^2)/(m+1)^6;
p = subst(p,x,x*n^4)/n^12;
p = subst(p,x,x*(n+1)^4)/(n+1)^12;
p = subst(p,x,x*(n^2+3)^2)/(n^2+3)^6;
p = subst(p,x,x*(m*n+2*n+m)^4)/(m*n+2*n+m)^12;
p = subst(p,x,x*(n^2-m*n-m-n)^4)/(n^2-m*n-m-n)^12;
p = subst(p,t,t/2^8);
p = subst(p,x,x/16)*16^3;

coefficients

{
 S = [ (n-1)^2*n^2*(m*n+2*n-m)^2*(n^2+m*n+n-m)^2*(m*n^2+4*n^2-m)^2 * t^3 
    -n^2*(33*m^2*n^4+48*m*n^4-30*m^3*n^3+60*m^2*n^3+90*m*n^3+m^4*n^2-84*m^3*n^2
                +132*m^2*n^2+132*m*n^2+225*n^2-90*m^3*n+180*m^2*n+270*m*n
                -24*m^3+81*m^2)/3 * t^4,
    
    -n^2*(3*m^4*n^16+24*m^3*n^16+72*m^2*n^16+96*m*n^16+48*n^16+6*m^5*n^15
                +42*m^4*n^15+108*m^3*n^15+120*m^2*n^15+48*m*n^15+10*m^6*n^14
                +132*m^5*n^14+877*m^4*n^14+3300*m^3*n^14+6868*m^2*n^14
                +7392*m*n^14+3456*n^14+2*m^7*n^13+10*m^6*n^13-60*m^5*n^13
                -916*m^4*n^13-4016*m^3*n^13-7200*m^2*n^13-4032*m*n^13
                -2*m^8*n^12-32*m^7*n^12-216*m^6*n^12-728*m^5*n^12-516*m^4*n^12
                +4992*m^3*n^12+16624*m^2*n^12+18144*m*n^12+8352*n^12
                +12*m^8*n^11+160*m^7*n^11+862*m^6*n^11+2158*m^5*n^11
                +1500*m^4*n^11-6328*m^3*n^11-19344*m^2*n^11-12960*m*n^11
                -23*m^8*n^10-320*m^7*n^10-1774*m^6*n^10-4856*m^5*n^10
                -8558*m^4*n^10-13960*m^3*n^10-12536*m^2*n^10-7392*m*n^10
                +384*n^10-2*m^8*n^9+106*m^7*n^9+1236*m^6*n^9+4760*m^5*n^9
                +10016*m^4*n^9+17616*m^3*n^9+9888*m^2*n^9-1344*m*n^9
                +67*m^8*n^8+592*m^7*n^8+1696*m^6*n^8+2384*m^5*n^8+5651*m^4*n^8
                +6280*m^3*n^8+5736*m^2*n^8+192*m*n^8+48*n^8-80*m^8*n^7
                -896*m^7*n^7-3508*m^6*n^7-6622*m^5*n^7-11094*m^4*n^7
                -7380*m^3*n^7-360*m^2*n^7-144*m*n^7-14*m^8*n^6+208*m^7*n^6
                +1518*m^6*n^6+1812*m^5*n^6+1537*m^4*n^6-636*m^3*n^6
                +132*m^2*n^6+100*m^8*n^5+550*m^7*n^5+834*m^6*n^5+1860*m^5*n^5
                +1476*m^4*n^5-68*m^8*n^4-496*m^7*n^4-776*m^6*n^4-792*m^5*n^4
                -18*m^4*n^4-12*m^8*n^3+96*m^7*n^3+54*m^6*n^3-54*m^5*n^3
           +37*m^8*n^2+48*m^7*n^2+54*m^6*n^2-18*m^8*n-18*m^7*n+3*m^8)/3 * t^5
     -2*n^2*(27*m^2*n^8+108*m*n^8+108*n^8-189*m^3*n^7-567*m^2*n^7-378*m*n^7+261*m^4*n^6
              -288*m^3*n^6-729*m^2*n^6+324*m*n^6+1728*n^6-63*m^5*n^5
              +1071*m^4*n^5-189*m^3*n^5-378*m^2*n^5+945*m*n^5-m^6*n^4
              -198*m^5*n^4+2502*m^4*n^4+504*m^3*n^4-810*m^2*n^4+4914*m*n^4
              +3267*n^4-189*m^5*n^3+3402*m^4*n^3+1323*m^3*n^3+3969*m^2*n^3
              +6237*m*n^3-72*m^5*n^2+2187*m^4*n^2+756*m^3*n^2+3753*m^2*n^2
              +567*m^4*n+567*m^3*n+27*m^4)/27  *  t^6
     -n^2 * t^7
 ]
}

equation of branch locus

z^2 = 16*(n^2-1)^2*n^2*m^6 + 8*(n^2-1)*(21*n^4+22*n^2-27)*m^5 -(27*n^8-684*n^6-1246*n^4+1620*n^2+27)*m^4 -8*n^2*(27*n^6-109*n^4-471*n^2+41)*m^3 -8*n^2*(81*n^6+135*n^4-273*n^2-7)*m^2 -96*n^4*(9*n^2-1)*(n^2+3)*m -16*n^4*(n^2+3)*(27*n^2+1)

this is a surface of general type. extra involution is n -> -n

quotient has the equation (with k = n^2)

z^2=q = -27*(m+2)^4*k^4 + 4*(4*m^6+42*m^5+171*m^4+218*m^3-270*m^2-624*m-328)*k^3
      -2*(16*m^6-4*m^5-623*m^4-1884*m^3-1092*m^2-144*m+24)*k^2 
      + 4*m^2*(4*m^4-98*m^3-405*m^2-82*m+14)*k + 27*m^4*(8*m-1)

this has a genus 1 fibration over Q(m). is there are section over Q(m)?

read("jacobians");
q = subst(q,k,x);
p = jac2(q);
p = subst(p,x,x+4/3*m^6+80/3*m^5+472/3*m^4 + 248*m^3 + 44*m^2 +24*m-4);

y^2 = x^3+(4*m^6+80*m^5+472*m^4+744*m^3+132*m^2+72*m-12)*x^2
   +(1152*m^7+16512*m^6+57216*m^5+72960*m^4-128*m^3-1280*m^2)*x+4096*m^9
   +95232*m^8+694272*m^7+1696768*m^6+1781760*m^5-307200*m^4

it's an elliptic surface with chi = 3

bad fibers of type A3 at m = 0, A8 at m = infinity, A1 at m = -10, A2 at the 
roots of (m^6+11*m^5+16*m^4+32*m^3+17*m^2-9*m+1) (D6 extension containing Q(sqrt(93) )

so trivial lattice has rank 3 + 8 + 1 + 2*6 + 2 = 26

MW rank <= 4.

point counting mod 13 and 17 shows picard number is at most 29.
so MW rank <= 3.

{
e = ellinit([0,(4*m^6+80*m^5+472*m^4+744*m^3+132*m^2+72*m-12),0,
 (1152*m^7+16512*m^6+57216*m^5+72960*m^4-128*m^3-1280*m^2),
  4096*m^9+95232*m^8+694272*m^7+1696768*m^6+1781760*m^5-307200*m^4]);
}

p0 = [-16*m^3 - 16*m^2 - 96*m + 16, 32*(m^6+11*m^5+16*m^4+32*m^3+17*m^2-9*m+1)];

this is a 3-torsion section

b = quadgen(4*93);

p1 = [ -16*(m+10)*(m^5+m^4+6*m^3+3*m^2+18*m-3)/31, 96*(m+10)*(3*m^2+2*m+9)*(m^6+11*m^5+16*m^4+32*m^3+17*m^2-9*m+1)/(31*b)];

of height 3/2.

so rank >= 1.

--------------------------------------------------------------------

special curves:

m = -10 gives a genus 1 curve

z^2 = -(27*n^4-1150*n^2+1875)
but jacobian has rank 0 anyway.

m = -6 gives

z^2 = -(27*t^4-158*t^2+243)
but this has no real points.

what about sections of quotient?
can't find any sections on it over Q(m), so don't know how to 
convert from sections on the jacobian fibration.

----------------------------------------------------------------------

branch locus

has genus 4. if we set k = n^2, then the quotient has genus 2

k = (4*(27*x^3-60*x^2+45*x-11)*y -(828*x^5-1605*x^4+748*x^3+304*x^2-288*x+48) )
     /(3*x-2)^4
m = -(19*x^2-2*x-2*y)/(2*x-1)^2

transforms it to 

y^2 -(9*x^3+11*x-3)*y + x^2*(69*x^3-56*x^2+81*x-22) = 0

so we have a double cover 
n^2 = k = (4*(27*x^3-60*x^2+45*x-11)*y -(828*x^5-1605*x^4+748*x^3+304*x^2-288*x+48) )/(3*x-2)^4

of this genus 2 curve

it's isomorphic to X_0(93)/< w_93 >

------------------------------------------------------------------------

a model of the quotient modular curve seems to be 

-b*c^4+b*c^3+c^3+2*b^2*c^2-2*b*c^2-b^3*c-b^2*c+b^2

write an affine model of our curve as 

f1 = -z^2 + 4*(27*x^3-60*x^2+45*x-11)*y -(828*x^5-1605*x^4+748*x^3+304*x^2-288*x+48) 
f2 = y^2 -(9*x^3+11*x-3)*y + x^2*(69*x^3-56*x^2+81*x-22)

eliminate y to get the plane curve

p= z^4-972*x^6*z^2+3816*x^5*z^2-6018*x^4*z^2+4856*x^3*z^2-2092*x^2*z^2+448*x*z^2
   -36*z^2-196020*x^10+1328184*x^9-4052079*x^8+7329000*x^7-8701844*x^6
   +7085792*x^5-4006860*x^4+1553440*x^3-395104*x^2+59520*x-4032


p = subst(p,x,(x+2)/3)*729;
p = subst(p,z,z/9)*9;
p = subst(p,z,z*x^2)/x^4;

get the equation

(-108*z^2 - 21780)*x^6 + (-24*z^2 + 7128)*x^5 + (z^4 + 222*z^2 - 3375)*x^4 + (24*z^2 - 2232)*x^3 + (-12*z^2 + 972)*x^2 + (48*z^2 - 432)*x + (12*z^2 + 36) = 0

this is isomorphic to the quotient modular curve by 

x = -(c^9-2*c^8-8*b*c^7+11*c^7+3*b^2*c^6+14*b*c^6-9*c^6-6*b^2*c^5-21*b*c^5+c^5
     +10*b^2*c^4+10*b*c^4+20*c^4+8*b^2*c^3-6*b*c^3-11*c^3-b^2*c^2-2*b*c^2
     +3*c^2-2*b^2*c-b*c-2*c+2*b)
 /((2*c^2-c+2)*(c^7+4*b*c^5+7*c^5-32*b*c^4-4*c^4+12*b^2*c^3+40*b*c^3+7*c^3
                   -8*b^2*c^2-28*b*c^2-4*c^2+4*b^2*c+12*b*c+c-4*b)),

z = 9*(c-1)*c*(c+1)*(c^4+10*c^2+1)/(c^7+4*b*c^5+7*c^5-32*b*c^4-4*c^4+12*b^2*c^3
                                   +40*b*c^3+7*c^3-8*b^2*c^2-28*b*c^2-4*c^2
                                   +4*b^2*c+12*b*c+c-4*b)

--------------------------------------------------------------------------


==> 93/igusa93.txt <==

 {
 IG(m,n) = 
   local(A1,A,B1,B,B2);
   A1 =  (n-1)^2*n^2*(m*n+2*n-m)^2*(n^2+m*n+n-m)^2*(m*n^2+4*n^2-m)^2;
   A = -n^2*
        (33*m^2*n^4+48*m*n^4-30*m^3*n^3+60*m^2*n^3+90*m*n^3+m^4*n^2-84*m^3*n^2
                +132*m^2*n^2+132*m*n^2+225*n^2-90*m^3*n+180*m^2*n+270*m*n
                -24*m^3+81*m^2)/3;
   B1 = -n^2*(3*m^4*n^16+24*m^3*n^16+72*m^2*n^16+96*m*n^16+48*n^16+6*m^5*n^15
                +42*m^4*n^15+108*m^3*n^15+120*m^2*n^15+48*m*n^15+10*m^6*n^14
                +132*m^5*n^14+877*m^4*n^14+3300*m^3*n^14+6868*m^2*n^14
                +7392*m*n^14+3456*n^14+2*m^7*n^13+10*m^6*n^13-60*m^5*n^13
                -916*m^4*n^13-4016*m^3*n^13-7200*m^2*n^13-4032*m*n^13
                -2*m^8*n^12-32*m^7*n^12-216*m^6*n^12-728*m^5*n^12-516*m^4*n^12
                +4992*m^3*n^12+16624*m^2*n^12+18144*m*n^12+8352*n^12
                +12*m^8*n^11+160*m^7*n^11+862*m^6*n^11+2158*m^5*n^11
                +1500*m^4*n^11-6328*m^3*n^11-19344*m^2*n^11-12960*m*n^11
                -23*m^8*n^10-320*m^7*n^10-1774*m^6*n^10-4856*m^5*n^10
                -8558*m^4*n^10-13960*m^3*n^10-12536*m^2*n^10-7392*m*n^10
                +384*n^10-2*m^8*n^9+106*m^7*n^9+1236*m^6*n^9+4760*m^5*n^9
                +10016*m^4*n^9+17616*m^3*n^9+9888*m^2*n^9-1344*m*n^9
                +67*m^8*n^8+592*m^7*n^8+1696*m^6*n^8+2384*m^5*n^8+5651*m^4*n^8
                +6280*m^3*n^8+5736*m^2*n^8+192*m*n^8+48*n^8-80*m^8*n^7
                -896*m^7*n^7-3508*m^6*n^7-6622*m^5*n^7-11094*m^4*n^7
                -7380*m^3*n^7-360*m^2*n^7-144*m*n^7-14*m^8*n^6+208*m^7*n^6
                +1518*m^6*n^6+1812*m^5*n^6+1537*m^4*n^6-636*m^3*n^6
                +132*m^2*n^6+100*m^8*n^5+550*m^7*n^5+834*m^6*n^5+1860*m^5*n^5
                +1476*m^4*n^5-68*m^8*n^4-496*m^7*n^4-776*m^6*n^4-792*m^5*n^4
                -18*m^4*n^4-12*m^8*n^3+96*m^7*n^3+54*m^6*n^3-54*m^5*n^3
           +37*m^8*n^2+48*m^7*n^2+54*m^6*n^2-18*m^8*n-18*m^7*n+3*m^8)/3;
   B = -2*n^2*(27*m^2*n^8+108*m*n^8+108*n^8-189*m^3*n^7-567*m^2*n^7-378*m*n^7+261*m^4*n^6
              -288*m^3*n^6-729*m^2*n^6+324*m*n^6+1728*n^6-63*m^5*n^5
              +1071*m^4*n^5-189*m^3*n^5-378*m^2*n^5+945*m*n^5-m^6*n^4
              -198*m^5*n^4+2502*m^4*n^4+504*m^3*n^4-810*m^2*n^4+4914*m*n^4
              +3267*n^4-189*m^5*n^3+3402*m^4*n^3+1323*m^3*n^3+3969*m^2*n^3
              +6237*m*n^3-72*m^5*n^2+2187*m^4*n^2+756*m^3*n^2+3753*m^2*n^2
              +567*m^4*n+567*m^3*n+27*m^4)/27;
   B2 = -n^2;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = (n-1)*(m*n+2*n-m)*(n^2+m*n+n-m)*(m*n^2+4*n^2-m)*n*m*(n^2-m*n-n-m)*(n+1)*(m+1)*(3*n^2+m^2)*(m+3)*(m*n^2+2*n^2+1)*(n^6+3*m*n^4+10*n^4-2*m*n^2+5*n^2-m)*(n^2 + 3)*(27*m^4*n^8+216*m^3*n^8+648*m^2*n^8+864*m*n^8+432*n^8-16*m^6*n^6-168*m^5*n^6-684*m^4*n^6-872*m^3*n^6+1080*m^2*n^6+2496*m*n^6+1312*n^6+32*m^6*n^4-8*m^5*n^4-1246*m^4*n^4-3768*m^3*n^4-2184*m^2*n^4-288*m*n^4+48*n^4-16*m^6*n^2+392*m^5*n^2+1620*m^4*n^2+328*m^3*n^2-56*m^2*n^2-216*m^5+27*m^4);

/*

from denoms of igusa invs and I10

(n-1)
(m*n+2*n-m)
(n^2+m*n+n-m)
(m*n^2+4*n^2-m)
n

from disc

m

merging of A2 fiber with 0 or infinity

(n^2-m*n-n-m)
(n+1)

jump at 0

(m+1)
(3*n^2+m^2)

jump at infinity

(m+3)

jump at t = -(n^2-m*n-n-m)*(n^2+m*n+n-m)/((n-1)*(n+1))

(m*n^2+2*n^2+1)
(n^6+3*m*n^4+10*n^4-2*m*n^2+5*n^2-m)

extra I2 fiber

(n^2 + 3)
(27*m^4*n^8+216*m^3*n^8+648*m^2*n^8+864*m*n^8+432*n^8-16*m^6*n^6-168*m^5*n^6
            -684*m^4*n^6-872*m^3*n^6+1080*m^2*n^6+2496*m*n^6+1312*n^6
            +32*m^6*n^4-8*m^5*n^4-1246*m^4*n^4-3768*m^3*n^4-2184*m^2*n^4
            -288*m*n^4+48*n^4-16*m^6*n^2+392*m^5*n^2+1620*m^4*n^2+328*m^3*n^2
            -56*m^2*n^2-216*m^5+27*m^4)

*/

==> 97/97.txt <==

We want an elliptic K3 surface with D5, A6 and A4 fibers at t = infinity, 0, 1
respectively (then add a section of height 97/140 = 4 - 5/4 - 6/5 - 6/7)


p = x^3 + a*x^2 + 2*b*t^2*(t-1)^2*x + c*t^4*(t-1)^4

with a,b,c of degrees 3,2,1. this has A3 A3 D4

e = e1*h;
k = -(f^2-1)*e^2/h^2;
b1 = -(h^2+2*k*h)/(2*e);
a2 = 2*h + k;
c = e^2*(1-t) + f^2*e^2*t;
b = e*(1-t)*(1 + b1*t) + e*f*m*t;
a = (1-t)*(1 + a1*t + a2*t^2) + m^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)^2*x + c*t^4*(t-1)^4

we have A4 A4 D5 so far. we first impose just one more order of vanishing at t = 0. this gives a linear equation for h

h = -e1*m1^2+2*e1^2*f^2-2*e1^2-a1*e1;
m = m1 + f;
e = e1*h;
k = -(f^2-1)*e^2/h^2;
b1 = -(h^2+2*k*h)/(2*e);
a2 = 2*h + k;
c = e^2*(1-t) + f^2*e^2*t;
b = e*(1-t)*(1 + b1*t) + e*f*m*t;
a = (1-t)*(1 + a1*t + a2*t^2) + m^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)^2*x + c*t^4*(t-1)^4

now we need to add in the section

it must have the form x = h*t*(t-1)^2. substituting this in and removing 
square factors, we get a quadratic in t. its discriminant must be zero: we
get that the following product must vanish

(e1*m1^2-m1^2-2*f*m1-2*m1-2*e1^2*f^2-f^2-2*e1*f-2*f+2*e1^2+a1*e1-2*e1-a1
             -1)
(e1*m1^2-m1^2-2*f*m1+2*m1-2*e1^2*f^2-f^2+2*e1*f+2*f+2*e1^2+a1*e1-2*e1-a1
             -1)

these are interchangeable under (f,m1) -> (-f,-m1)
so just take the first factor and solve for a1

a1 = -m2^2+(2*e1^3-2*e1^2+e1)*f1^2+(-4*e1^2+2*e1)*f1;
m1 = m2 + f1;
f = -1 + f1*(e1-1);
h = -e1*m1^2+2*e1^2*f^2-2*e1^2-a1*e1;
m = m1 + f;
e = e1*h;
k = -(f^2-1)*e^2/h^2;
b1 = -(h^2+2*k*h)/(2*e);
a2 = 2*h + k;
c = e^2*(1-t) + f^2*e^2*t;
b = e*(1-t)*(1 + b1*t) + e*f*m*t;
a = (1-t)*(1 + a1*t + a2*t^2) + m^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)^2*x + c*t^4*(t-1)^4

finally, one more order of vanishing at t = 0
this gives a quadratic equation in m2 whose discriminant is a square times

(4*e1^3-4*e1^2+1)*f1^2+(-8*e1^2+4*e1)*f1+4*e1^2

we set it equal to (2*e1 + f1*g)^2 and solve for f1

e1: rat(e1)$
g: rat(g)$
m2 : e1*(g^3+4*e1^2*g^2-2*e1*g^2+3*g^2+4*e1^3*g-4*e1^2*g+12*e1*g-5*g-8*e1^4+28*e1^3-32*e1^2+22*e1-7)/((g+1)*(g^2-4*e1^3+4*e1^2-1))$
f1 : -4*e1*(g+2*e1-1)/(g^2-4*e1^3+4*e1^2-1)$
a1 : -m2^2+(2*e1^3-2*e1^2+e1)*f1^2+(-4*e1^2+2*e1)*f1$
m1 : m2 + f1$
f : -1 + f1*(e1-1)$
h : -e1*m1^2+2*e1^2*f^2-2*e1^2-a1*e1$
m : m1 + f$
e : e1*h$
k : -(f^2-1)*e^2/h^2$
b1 : -(h^2+2*k*h)/(2*e)$
a2 : 2*h + k$
c : e^2*(1-t) + f^2*e^2*t$
b : e*(1-t)*(1 + b1*t) + e*f*m*t$
a : (1-t)*(1 + a1*t + a2*t^2) + m^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)^2*x + c*t^4*(t-1)^4$

branch locus suggests the change of variables

e1 = (1-s)/(r+1),  g = -(2*s^2+2*r*s-2*s-r+1)/(r+1)

p: ev(p, e1 = (1-s)/(r+1),  g = -(2*s^2+2*r*s-2*s-r+1)/(r+1))$

p: ev(p,x=x/((r+1)^2*(r*s^2+s^2+r^2*s+r)^2))*(r+1)^6*(r*s^2+s^2+r^2*s+r)^6$

simple definition

c1: -64*r^3*(r+1)^2*(s-1)^4*s^3*(s+r)^3*(s^2+r*s-s+1)$
c0: 16*r^2*(r+1)^2*(s-1)^4*s^2*(s+r)^2*(r*s^2+s^2+r^2*s+r)^2$
b2: -8*r^2*(r+1)*(s-1)^2*s^2*(s+r)^2*(2*s^3+2*(r-2)*s^2-2*(r-2)*s-r-3)$
b1: 4*r*(r+1)*(s-1)^2*s*(s+r)*( (r+1)^2*s^5 + 2*(r+1)*(r^2-2*r-1)*s^4
   + r*(r^3-8*r^2-6*r+4)*s^3 -r*(4*r^3+r^2+2*r+7)*s^2 -r^2*(r^2+5*r+5)*s
    - r^2*(r+1))$
b0: 4*r*(r+1)^2*(s-1)^2*s*(s+r)*(r*s^2+s^2+r^2*s+r)^2$
a3: -4*r*(s-1)*s*(s+r)*(s^3+(r-2)*s^2-(r-2)*s-2*r-3)$
a2: (r+1)^2*s^6 + 2*(r+1)*(r^2-4*r-2)*s^5 + (r^4-16*r^3-6*r^2+18*r+4)*s^4
   -2*r*(4*r^3-6*r^2-4*r+11)*s^3 + r*(6*r^3-6*r^2-3*r+20)*s^2
   + 2*r^2*(r+3)*(2*r+3)*s + r^2*(r+1)^2$
a1: 2*(r+1)*( (r+1)^2*s^5 + 2*(r+1)*(r^2-r-1)*s^4 + r*(r^3-4*r^2-4*r+2)*s^3 
   -r*(2*r^3+r^2+2*r+5)*s^2 -r^2*(r^2+3*r+3)*s -r^2*(r+1))$
a0: (r+1)^2*(r*s^2+s^2+r^2*s+r)^2$

p : x^3 + (a0+a1*t+a2*t^2+a3*t^3)*x^2 + 2*(b0+b1*t+b2*t^2)*t^2*(t-1)^2*x + (c0+c1*t)*t^4*(t-1)^4$

to go to E8 E7

first go to D8 A6 by a 2-neighbor step

p: rat(p)$
p: ev(p,x=x/u^4,t=1/u)*u^12$
p: ev(p,u=t)$

elliptic parameter is 

(x + a0 + a1*t + a2*t^2 + a3*t^3)/(t^2*(t-1)^2)

with 

a0: 0$
a1: -4*r*(s-1)^2*s*(s+r)*(s^2+r*s-s+1)$
a2: 8*r*(s-1)^2*s*(s+r)*(s^2+r*s-s+1)$
a3: -4*r*(s-1)^2*s*(s+r)*(s^2+r*s-s+1)$

q: ev(p,x=u*t^2*(t-1)^2 - (a0 + a1*t + a2*t^2 + a3*t^3))/(t^4*(t-1)^4)$

write to disk

q = subst(q,t,x);
read("jacobians");
p = jac2(q);
p = subst(p,u,t);
p = subst(p,x,x+4*r^2*(r+1)^2*(s-1)^4*s^2*(s+r)^2*(s^2+r*s-s+1)^2*(r*s^2+s^2+r^2*s+r)^2/3);
{
p = subst(p,x,x-t*2*r*(r+1)*(s-1)^2*s*(s+r)
       *(r^2*s^7+2*r*s^7+s^7+3*r^3*s^6+r^2*s^6-5*r*s^6-3*s^6+3*r^4*s^5
                -6*r^3*s^5-7*r^2*s^5+6*r*s^5+3*s^5+r^5*s^4-7*r^4*s^4+3*r^3*s^4
                +10*r^2*s^4-5*r*s^4-2*r^5*s^3+5*r^4*s^3-6*r^2*s^3+7*r*s^3
                +r^5*s^2-2*r^4*s^2+2*r^3*s^2+8*r^2*s^2-r*s^2+2*r^4*s+r^3*s
                -2*r^2*s+r^3+r^2)/3);
}
{
p = subst(p,x,x+t^2*(r^2*s^6+2*r*s^6+s^6+2*r^3*s^5-6*r^2*s^5-12*r*s^5-4*s^5+r^4*s^4
             -16*r^3*s^4-6*r^2*s^4+6*r*s^4+4*s^4-8*r^4*s^3+12*r^3*s^3
             -4*r^2*s^3+2*r*s^3+6*r^4*s^2-18*r^3*s^2-3*r^2*s^2-4*r*s^2-8*r^4*s
             -6*r^3*s-6*r^2*s+r^4+2*r^3+r^2)/12);
}
p = subst(p,t,t*r*(r+1)*(s-1)^2*s*(s+r));
p = subst(p,x,x*(r*(r+1)*(s-1)^2*s*(s+r))^2)/(r*(r+1)*(s-1)^2*s*(s+r))^6;
p = subst(p,x,x+r*(r+1)*(s-1)^2*s*(s+r)/12*t^3);

x = r*s*(s+r)^3*t^2 + 4*s*(s+r)^3*(r*s+1)*t gives a section

go to E8 A6 by a 2-neighbor step
elliptic param is (x - (r*s*(s+r)^3*t^2 + 4*s*(s+r)^3*(r*s+1)*t))

q = subst(p,x,u + r*s*(s+r)^3*t^2 + 4*s*(s+r)^3*(r*s+1)*t);
q = subst(q,t,x);
p = jac2(q);

p = subst(p,u,t);
p = subst(p,x,x+16*s^2*(s+r)^6*(r*s+1)^2*(s^2+r*s-s+1)^2*(r*s^2+s^2+r^2*s+r)^2/3);
{
p = subst(p,x,x-t*2*s*(s+r)^3
       *(r^3*s^8+2*r^2*s^8+r*s^8+5*r^4*s^7+7*r^3*s^7-3*r*s^7-s^7+9*r^5*s^6
                +6*r^4*s^6+5*r^2*s^6+8*r*s^6+3*s^6+7*r^6*s^5-r^5*s^5
                +14*r^4*s^5+12*r^3*s^5-10*r*s^5-3*s^5+2*r^7*s^4-2*r^6*s^4
                +20*r^5*s^4-5*r^4*s^4+3*r^3*s^4-r^2*s^4+7*r*s^4+7*r^6*s^3
                -8*r^5*s^3+21*r^4*s^3-8*r^3*s^3-r^2*s^3-7*r*s^3+9*r^5*s^2
                -11*r^4*s^2+10*r^3*s^2-4*r^2*s^2+r*s^2+5*r^4*s-6*r^3*s+2*r^2*s
                +r^3-r^2)/3);
}
{
p = subst(p,x,x+t^2*(r^2*s^6+2*r*s^6+s^6+2*r^3*s^5+6*r^2*s^5-4*s^5+r^4*s^4+8*r^3*s^4
             -6*r^2*s^4-18*r*s^4+4*s^4+4*r^4*s^3-16*r^2*s^3+14*r*s^3+6*r^4*s^2
             -30*r^3*s^2-15*r^2*s^2-4*r*s^2-20*r^4*s-6*r^3*s+6*r^2*s+r^4+2*r^3
             +r^2)/48);
}
p = subst(p,t,t*s*(s+r)^3);
p = subst(p,x,x*(s*(s+r)^3)^2)/(s*(s+r)^3)^6;

now go to E8 E7 by a 2-neighbor step

elliptic parameter is (x - r*s^2/64*t^3)/t^4

q = subst(p,x,u*t^4 + r*s^2/64*t^3)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,x,x/t^4)*t^12;
p = sum(i=0,12,polcoeff(p,i,u)/t^i);
p = subst(p,t,t*2^14);
p = subst(p,x,x*2^22)/2^66;

now we read out the coefficients

{
 S = [ -(r*s+1)^2*(s^2+r*s-s+1)^2*(r*s^2+s^2+r^2*s+r)^2   *   t^3 
    -(r^4*s^12+4*r^3*s^12+6*r^2*s^12+4*r*s^12+s^12+4*r^5*s^11+20*r^4*s^11
          +28*r^3*s^11+4*r^2*s^11-16*r*s^11-8*s^11+6*r^6*s^10+44*r^5*s^10
          +34*r^4*s^10-300*r^3*s^10-532*r^2*s^10-212*r*s^10+24*s^10+4*r^7*s^9
          +52*r^6*s^9-32*r^5*s^9-1304*r^4*s^9-1452*r^3*s^9+768*r^2*s^9
          +964*r*s^9-32*s^9+r^8*s^8+32*r^7*s^8-104*r^6*s^8-2296*r^5*s^8
          -550*r^4*s^8+4808*r^3*s^8+1702*r^2*s^8-1488*r*s^8+16*s^8+8*r^8*s^7
          -80*r^7*s^7-2064*r^6*s^7+2620*r^5*s^7+7544*r^4*s^7-2460*r^3*s^7
          -4484*r^2*s^7+984*r*s^7-20*r^8*s^6-956*r^7*s^6+4308*r^6*s^6
          +2968*r^5*s^6-9848*r^4*s^6-4052*r^3*s^6+3462*r^2*s^6-224*r*s^6
          -184*r^8*s^5+2720*r^7*s^5-3976*r^6*s^5-10012*r^5*s^5+2700*r^4*s^5
          +5212*r^3*s^5-864*r^2*s^5+646*r^8*s^4-4612*r^7*s^4-1858*r^6*s^4
          +8384*r^5*s^4+3629*r^4*s^4-1556*r^3*s^4-1384*r^8*s^3+2680*r^7*s^3
          +5616*r^6*s^3-176*r^5*s^3-1884*r^4*s^3-68*r^3*s^3+1180*r^8*s^2
          +780*r^7*s^2-1494*r^6*s^2-1160*r^5*s^2-34*r^4*s^2+16*r^3*s^2
          -232*r^8*s-476*r^7*s-244*r^6*s+12*r^5*s+12*r^4*s+r^8+4*r^7+6*r^6
          +4*r^5+r^4)/3   *  t^4,

    (r^6*s^16+4*r^5*s^16+6*r^4*s^16+4*r^3*s^16+r^2*s^16+18*r^7*s^15+58*r^6*s^15
         +62*r^5*s^15+8*r^4*s^15-38*r^3*s^15-34*r^2*s^15-10*r*s^15+99*r^8*s^14
         +246*r^7*s^14+179*r^6*s^14-8*r^5*s^14-40*r^4*s^14+74*r^3*s^14
         +125*r^2*s^14+52*r*s^14+s^14+272*r^9*s^13+476*r^8*s^13+274*r^7*s^13
         +258*r^6*s^13+396*r^5*s^13+374*r^4*s^13+46*r^3*s^13-266*r^2*s^13
         -152*r*s^13-6*s^13+435*r^10*s^12+440*r^9*s^12+534*r^8*s^12
         +1230*r^7*s^12+966*r^6*s^12+360*r^5*s^12-225*r^4*s^12-104*r^3*s^12
         +536*r^2*s^12+326*r*s^12+15*s^12+426*r^11*s^11+114*r^10*s^11
         +1226*r^9*s^11+1964*r^8*s^11+846*r^7*s^11+858*r^6*s^11+490*r^5*s^11
         +800*r^4*s^11+526*r^3*s^11-788*r^2*s^11-466*r*s^11-10*s^11
         +253*r^12*s^10-122*r^11*s^10+1747*r^10*s^10+1128*r^9*s^10
         +1150*r^8*s^10+2540*r^7*s^10+1096*r^6*s^10+816*r^5*s^10-594*r^4*s^10
         -790*r^3*s^10+1004*r^2*s^10+452*r*s^10-15*s^10+84*r^13*s^9
         -104*r^12*s^9+1354*r^11*s^9-218*r^10*s^9+2592*r^9*s^9+2546*r^8*s^9
         +838*r^7*s^9+1218*r^6*s^9-76*r^5*s^9+890*r^4*s^9+812*r^3*s^9
         -1178*r^2*s^9-326*r*s^9+24*s^9+12*r^14*s^8-24*r^13*s^8+534*r^12*s^8
         -482*r^11*s^8+2884*r^10*s^8+228*r^9*s^8+2057*r^8*s^8+1894*r^7*s^8
         +1017*r^6*s^8+834*r^5*s^8-661*r^4*s^8-502*r^3*s^8+1103*r^2*s^8
         +160*r*s^8-8*s^8+84*r^13*s^7-140*r^12*s^7+1418*r^11*s^7-878*r^10*s^7
         +3334*r^9*s^7+440*r^8*s^7+1968*r^7*s^7+80*r^6*s^7+518*r^5*s^7
         +886*r^4*s^7+300*r^3*s^7-688*r^2*s^7-14*r*s^7+253*r^12*s^6
         -336*r^11*s^6+2072*r^10*s^6-888*r^9*s^6+2809*r^8*s^6-520*r^7*s^6
         +2218*r^6*s^6-224*r^5*s^6-93*r^4*s^6+158*r^3*s^6+373*r^2*s^6-8*r*s^6
         +426*r^11*s^5-430*r^10*s^5+1900*r^9*s^5-792*r^8*s^5+2344*r^7*s^5
         -1214*r^6*s^5+1294*r^5*s^5+128*r^4*s^5-64*r^3*s^5-96*r^2*s^5
         +435*r^10*s^4-330*r^9*s^4+1255*r^8*s^4-802*r^7*s^4+1608*r^6*s^4
         -704*r^5*s^4+252*r^4*s^4+70*r^3*s^4+9*r^2*s^4+272*r^9*s^3-184*r^8*s^3
         +678*r^7*s^3-574*r^6*s^3+600*r^5*s^3-128*r^4*s^3-6*r^3*s^3+99*r^8*s^2
         -100*r^7*s^2+274*r^6*s^2-196*r^5*s^2+78*r^4*s^2-2*r^3*s^2+18*r^7*s
         -46*r^6*s+56*r^5*s-20*r^4*s+r^6-10*r^5+r^4)/3  *  t^5
  + 2*(r^6*s^18+6*r^5*s^18+15*r^4*s^18+20*r^3*s^18+15*r^2*s^18+6*r*s^18+s^18
           +6*r^7*s^17+42*r^6*s^17+108*r^5*s^17+120*r^4*s^17+30*r^3*s^17
           -54*r^2*s^17-48*r*s^17-12*s^17+15*r^8*s^16+132*r^7*s^16
           +324*r^6*s^16+702*r^5*s^16+1743*r^4*s^16+2652*r^3*s^16
           +2010*r^2*s^16+666*r*s^16+60*s^16+20*r^9*s^15+240*r^8*s^15
           +504*r^7*s^15+3360*r^6*s^15+11910*r^5*s^15+13620*r^4*s^15
           -240*r^3*s^15-9156*r^2*s^15-4290*r*s^15-160*s^15+15*r^10*s^14
           +270*r^9*s^14+405*r^8*s^14+9546*r^7*s^14+34191*r^6*s^14
           +12420*r^5*s^14-64548*r^4*s^14-63966*r^3*s^14+1143*r^2*s^14
           +13176*r*s^14+240*s^14+6*r^11*s^13+186*r^10*s^13+120*r^9*s^13
           +15960*r^8*s^13+52674*r^7*s^13-58602*r^6*s^13-245064*r^5*s^13
           -73668*r^4*s^13+163962*r^3*s^13+66186*r^2*s^13-21828*r*s^13
           -192*s^13+r^12*s^12+72*r^11*s^12-42*r^10*s^12+16070*r^9*s^12
           +45993*r^8*s^12-197478*r^7*s^12-402921*r^6*s^12+237468*r^5*s^12
           +545481*r^4*s^12-52278*r^3*s^12-164493*r^2*s^12+20256*r*s^12
           +64*s^12+12*r^12*s^11-36*r^11*s^11+9612*r^10*s^11+20970*r^9*s^11
           -280740*r^8*s^11-342384*r^7*s^11+782688*r^6*s^11+676692*r^5*s^11
           -650676*r^4*s^11-301188*r^3*s^11+183396*r^2*s^11-10032*r*s^11
           -6*r^12*s^10+3150*r^11*s^10+2553*r^10*s^10-222096*r^9*s^10
           -183936*r^8*s^10+1057980*r^7*s^10+409269*r^6*s^10-1176630*r^5*s^10
           +18963*r^4*s^10+478872*r^3*s^10-104652*r^2*s^10+2112*r*s^10
           +436*r^12*s^9-1602*r^11*s^9-100026*r^10*s^9-140688*r^9*s^9
           +1049364*r^8*s^9+371502*r^7*s^9-1174942*r^6*s^9+324804*r^5*s^9
           +444492*r^4*s^9-310036*r^3*s^9+27744*r^2*s^9-513*r^12*s^8
           -23394*r^11*s^8-138765*r^10*s^8+1012152*r^9*s^8+373785*r^8*s^8
           -1491324*r^7*s^8-96942*r^6*s^8+248118*r^5*s^8-300834*r^4*s^8
           +94296*r^3*s^8-1992*r^2*s^8-2088*r^12*s^7-75012*r^11*s^7
           +773772*r^10*s^7-147876*r^9*s^7-1945764*r^8*s^7-172932*r^7*s^7
           +682188*r^6*s^7-8514*r^5*s^7+80640*r^4*s^7-12540*r^3*s^7
           -15276*r^12*s^6+340116*r^11*s^6-552963*r^10*s^6-1340082*r^9*s^6
           +628005*r^8*s^6+1125174*r^7*s^6-6618*r^6*s^6-85530*r^5*s^6
           -16449*r^4*s^6+1136*r^3*s^6+61416*r^12*s^5-359394*r^11*s^5
           -277050*r^10*s^5+923952*r^9*s^5+664440*r^8*s^5-311124*r^7*s^5
           -193464*r^6*s^5+3336*r^5*s^5+3360*r^4*s^5-76113*r^12*s^4
           +109236*r^11*s^4+415248*r^10*s^4+15246*r^9*s^4-353634*r^8*s^4
           -118590*r^7*s^4+25293*r^6*s^4+5526*r^5*s^4+96*r^4*s^4
           +44284*r^12*s^3+35112*r^11*s^3-117696*r^10*s^3-144486*r^9*s^3
           -16320*r^8*s^3+24588*r^7*s^3+5052*r^6*s^3+42*r^5*s^3-12606*r^12*s^2
           -29730*r^11*s^2-15549*r^10*s^2+10140*r^9*s^2+11040*r^8*s^2
           +2502*r^7*s^2+51*r^6*s^2+24*r^5*s^2+516*r^12*s+2046*r^11*s
           +3042*r^10*s+2028*r^9*s+552*r^8*s+54*r^7*s+18*r^6*s+r^12+6*r^11
           +15*r^10+20*r^9+15*r^8+6*r^7+r^6)/27   *   t^6
   -1024*r^3*(r+1)^2*(s-1)^4*s^5*(s+r)^5  *  t^7
  ]
}


branch locus is where there is an extra I2 fiber

z^2 = s^2*(s^2+14*s+1)*r^6 + 2*s*(2*s^4+27*s^3-13*s^2+15*s+1)*r^5 + 
    +  (6*s^6+80*s^5-75*s^4+128*s^3-54*s^2+18*s+1)*r^4 
    +  2*(2*s^7+28*s^6-32*s^5+84*s^4-74*s^3+48*s^2-13*s+1)*r^3
    + (s^8+18*s^7-11*s^6+68*s^5-101*s^4+112*s^3-69*s^2+22*s+1)*r^2 
    + 2*s^2*(s^6+3*s^5-5*s^4+7*s^3+3*s^2-16*s+12)*r + (s-2)^4*s^4

this is of general type

note that the change of coordinates 
r = 1/u - 1/v, s = 1/v

(inverse v = 1/(r+s), u = 1/s)

simplifies this (degree 6,6) after removing square factors:

z^2 = u^2*(u+1)^2*v^6 -2*u*(u^4-8*u^3+15*u^2-9*u-1)*v^5
      + (u^6-14*u^5+15*u^4+24*u^3-64*u^2+30*u+1)*v^4
      - 2*(u-1)*(2*u^5-10*u^4+24*u^3-20*u^2-9*u+7)*v^3
      + (u-1)^2*(6*u^4+10*u^3+13*u^2-28*u+1)*v^2 
      -2*(u-1)^3*u*(2*u^2+7*u-1)*v + (u-1)^4*u^2

It's isomorphic to X0(97)/< w >, which is the curve 

x^2*(x+y-y^2) - x*(y^3 + y^2 + 1) + y^2*(y+1) = 0

explicit iso

u = (4*y^6+7*x*y^5-15*y^5-24*x*y^4-5*y^4-7*x^2*y^3+34*x*y^3+9*y^3+20*x^2*y^2
      -22*x*y^2+4*y^2-12*x^2*y+11*x*y-4*y+x^2-4*x+1)
 /((y^2-4*y+2)*(2*y^2-1)^2),

v = -(2*y^3+x^2*y^2-2*x*y^2-5*y^2-4*x^2*y-2*x*y+4*x^2+4*x)/(y^2*(y^2-4*y+2))

-------------------------------------------------------------------

branch locus: has genus 3

special curves:

u = 1 gives a rational curve, it's r+s=1
parametrization r = (m+1)*(m+3)/(m^2+7), s = -4*(m-1)/(m^2+7)

Brauer obstruciton vanishes. but this is a modular curve. (conic
factors)

u = 2 gives a genus 1 curve, it's r+s = 1/2. 
y^2 = (2*s+1)*(2*s^3-39*s^2+28*s+36)
has rank 2

v = -2-3/(4*u) makes the expression a square, so it's a rational curve
on the surface. in terms of r and s this is 
r = -(3*s^2+8*s+4)/(3*s)

Brauer obstruction vanishes. this one has honest real multiplication.

----------------------------------------------------------------------


==> 97/igusa97.txt <==

 {
 IG(r,s) = 
   local(A1,A,B1,B,B2);
   A1 = -(r*s+1)^2*(s^2+r*s-s+1)^2*(r*s^2+s^2+r^2*s+r)^2;
   A = -(r^4*s^12+4*r^3*s^12+6*r^2*s^12+4*r*s^12+s^12+4*r^5*s^11+20*r^4*s^11
          +28*r^3*s^11+4*r^2*s^11-16*r*s^11-8*s^11+6*r^6*s^10+44*r^5*s^10
          +34*r^4*s^10-300*r^3*s^10-532*r^2*s^10-212*r*s^10+24*s^10+4*r^7*s^9
          +52*r^6*s^9-32*r^5*s^9-1304*r^4*s^9-1452*r^3*s^9+768*r^2*s^9
          +964*r*s^9-32*s^9+r^8*s^8+32*r^7*s^8-104*r^6*s^8-2296*r^5*s^8
          -550*r^4*s^8+4808*r^3*s^8+1702*r^2*s^8-1488*r*s^8+16*s^8+8*r^8*s^7
          -80*r^7*s^7-2064*r^6*s^7+2620*r^5*s^7+7544*r^4*s^7-2460*r^3*s^7
          -4484*r^2*s^7+984*r*s^7-20*r^8*s^6-956*r^7*s^6+4308*r^6*s^6
          +2968*r^5*s^6-9848*r^4*s^6-4052*r^3*s^6+3462*r^2*s^6-224*r*s^6
          -184*r^8*s^5+2720*r^7*s^5-3976*r^6*s^5-10012*r^5*s^5+2700*r^4*s^5
          +5212*r^3*s^5-864*r^2*s^5+646*r^8*s^4-4612*r^7*s^4-1858*r^6*s^4
          +8384*r^5*s^4+3629*r^4*s^4-1556*r^3*s^4-1384*r^8*s^3+2680*r^7*s^3
          +5616*r^6*s^3-176*r^5*s^3-1884*r^4*s^3-68*r^3*s^3+1180*r^8*s^2
          +780*r^7*s^2-1494*r^6*s^2-1160*r^5*s^2-34*r^4*s^2+16*r^3*s^2
          -232*r^8*s-476*r^7*s-244*r^6*s+12*r^5*s+12*r^4*s+r^8+4*r^7+6*r^6
          +4*r^5+r^4)/3;
   B1 = (r^6*s^16+4*r^5*s^16+6*r^4*s^16+4*r^3*s^16+r^2*s^16+18*r^7*s^15+58*r^6*s^15
         +62*r^5*s^15+8*r^4*s^15-38*r^3*s^15-34*r^2*s^15-10*r*s^15+99*r^8*s^14
         +246*r^7*s^14+179*r^6*s^14-8*r^5*s^14-40*r^4*s^14+74*r^3*s^14
         +125*r^2*s^14+52*r*s^14+s^14+272*r^9*s^13+476*r^8*s^13+274*r^7*s^13
         +258*r^6*s^13+396*r^5*s^13+374*r^4*s^13+46*r^3*s^13-266*r^2*s^13
         -152*r*s^13-6*s^13+435*r^10*s^12+440*r^9*s^12+534*r^8*s^12
         +1230*r^7*s^12+966*r^6*s^12+360*r^5*s^12-225*r^4*s^12-104*r^3*s^12
         +536*r^2*s^12+326*r*s^12+15*s^12+426*r^11*s^11+114*r^10*s^11
         +1226*r^9*s^11+1964*r^8*s^11+846*r^7*s^11+858*r^6*s^11+490*r^5*s^11
         +800*r^4*s^11+526*r^3*s^11-788*r^2*s^11-466*r*s^11-10*s^11
         +253*r^12*s^10-122*r^11*s^10+1747*r^10*s^10+1128*r^9*s^10
         +1150*r^8*s^10+2540*r^7*s^10+1096*r^6*s^10+816*r^5*s^10-594*r^4*s^10
         -790*r^3*s^10+1004*r^2*s^10+452*r*s^10-15*s^10+84*r^13*s^9
         -104*r^12*s^9+1354*r^11*s^9-218*r^10*s^9+2592*r^9*s^9+2546*r^8*s^9
         +838*r^7*s^9+1218*r^6*s^9-76*r^5*s^9+890*r^4*s^9+812*r^3*s^9
         -1178*r^2*s^9-326*r*s^9+24*s^9+12*r^14*s^8-24*r^13*s^8+534*r^12*s^8
         -482*r^11*s^8+2884*r^10*s^8+228*r^9*s^8+2057*r^8*s^8+1894*r^7*s^8
         +1017*r^6*s^8+834*r^5*s^8-661*r^4*s^8-502*r^3*s^8+1103*r^2*s^8
         +160*r*s^8-8*s^8+84*r^13*s^7-140*r^12*s^7+1418*r^11*s^7-878*r^10*s^7
         +3334*r^9*s^7+440*r^8*s^7+1968*r^7*s^7+80*r^6*s^7+518*r^5*s^7
         +886*r^4*s^7+300*r^3*s^7-688*r^2*s^7-14*r*s^7+253*r^12*s^6
         -336*r^11*s^6+2072*r^10*s^6-888*r^9*s^6+2809*r^8*s^6-520*r^7*s^6
         +2218*r^6*s^6-224*r^5*s^6-93*r^4*s^6+158*r^3*s^6+373*r^2*s^6-8*r*s^6
         +426*r^11*s^5-430*r^10*s^5+1900*r^9*s^5-792*r^8*s^5+2344*r^7*s^5
         -1214*r^6*s^5+1294*r^5*s^5+128*r^4*s^5-64*r^3*s^5-96*r^2*s^5
         +435*r^10*s^4-330*r^9*s^4+1255*r^8*s^4-802*r^7*s^4+1608*r^6*s^4
         -704*r^5*s^4+252*r^4*s^4+70*r^3*s^4+9*r^2*s^4+272*r^9*s^3-184*r^8*s^3
         +678*r^7*s^3-574*r^6*s^3+600*r^5*s^3-128*r^4*s^3-6*r^3*s^3+99*r^8*s^2
         -100*r^7*s^2+274*r^6*s^2-196*r^5*s^2+78*r^4*s^2-2*r^3*s^2+18*r^7*s
         -46*r^6*s+56*r^5*s-20*r^4*s+r^6-10*r^5+r^4)/3;
   B = 2*(r^6*s^18+6*r^5*s^18+15*r^4*s^18+20*r^3*s^18+15*r^2*s^18+6*r*s^18+s^18
           +6*r^7*s^17+42*r^6*s^17+108*r^5*s^17+120*r^4*s^17+30*r^3*s^17
           -54*r^2*s^17-48*r*s^17-12*s^17+15*r^8*s^16+132*r^7*s^16
           +324*r^6*s^16+702*r^5*s^16+1743*r^4*s^16+2652*r^3*s^16
           +2010*r^2*s^16+666*r*s^16+60*s^16+20*r^9*s^15+240*r^8*s^15
           +504*r^7*s^15+3360*r^6*s^15+11910*r^5*s^15+13620*r^4*s^15
           -240*r^3*s^15-9156*r^2*s^15-4290*r*s^15-160*s^15+15*r^10*s^14
           +270*r^9*s^14+405*r^8*s^14+9546*r^7*s^14+34191*r^6*s^14
           +12420*r^5*s^14-64548*r^4*s^14-63966*r^3*s^14+1143*r^2*s^14
           +13176*r*s^14+240*s^14+6*r^11*s^13+186*r^10*s^13+120*r^9*s^13
           +15960*r^8*s^13+52674*r^7*s^13-58602*r^6*s^13-245064*r^5*s^13
           -73668*r^4*s^13+163962*r^3*s^13+66186*r^2*s^13-21828*r*s^13
           -192*s^13+r^12*s^12+72*r^11*s^12-42*r^10*s^12+16070*r^9*s^12
           +45993*r^8*s^12-197478*r^7*s^12-402921*r^6*s^12+237468*r^5*s^12
           +545481*r^4*s^12-52278*r^3*s^12-164493*r^2*s^12+20256*r*s^12
           +64*s^12+12*r^12*s^11-36*r^11*s^11+9612*r^10*s^11+20970*r^9*s^11
           -280740*r^8*s^11-342384*r^7*s^11+782688*r^6*s^11+676692*r^5*s^11
           -650676*r^4*s^11-301188*r^3*s^11+183396*r^2*s^11-10032*r*s^11
           -6*r^12*s^10+3150*r^11*s^10+2553*r^10*s^10-222096*r^9*s^10
           -183936*r^8*s^10+1057980*r^7*s^10+409269*r^6*s^10-1176630*r^5*s^10
           +18963*r^4*s^10+478872*r^3*s^10-104652*r^2*s^10+2112*r*s^10
           +436*r^12*s^9-1602*r^11*s^9-100026*r^10*s^9-140688*r^9*s^9
           +1049364*r^8*s^9+371502*r^7*s^9-1174942*r^6*s^9+324804*r^5*s^9
           +444492*r^4*s^9-310036*r^3*s^9+27744*r^2*s^9-513*r^12*s^8
           -23394*r^11*s^8-138765*r^10*s^8+1012152*r^9*s^8+373785*r^8*s^8
           -1491324*r^7*s^8-96942*r^6*s^8+248118*r^5*s^8-300834*r^4*s^8
           +94296*r^3*s^8-1992*r^2*s^8-2088*r^12*s^7-75012*r^11*s^7
           +773772*r^10*s^7-147876*r^9*s^7-1945764*r^8*s^7-172932*r^7*s^7
           +682188*r^6*s^7-8514*r^5*s^7+80640*r^4*s^7-12540*r^3*s^7
           -15276*r^12*s^6+340116*r^11*s^6-552963*r^10*s^6-1340082*r^9*s^6
           +628005*r^8*s^6+1125174*r^7*s^6-6618*r^6*s^6-85530*r^5*s^6
           -16449*r^4*s^6+1136*r^3*s^6+61416*r^12*s^5-359394*r^11*s^5
           -277050*r^10*s^5+923952*r^9*s^5+664440*r^8*s^5-311124*r^7*s^5
           -193464*r^6*s^5+3336*r^5*s^5+3360*r^4*s^5-76113*r^12*s^4
           +109236*r^11*s^4+415248*r^10*s^4+15246*r^9*s^4-353634*r^8*s^4
           -118590*r^7*s^4+25293*r^6*s^4+5526*r^5*s^4+96*r^4*s^4
           +44284*r^12*s^3+35112*r^11*s^3-117696*r^10*s^3-144486*r^9*s^3
           -16320*r^8*s^3+24588*r^7*s^3+5052*r^6*s^3+42*r^5*s^3-12606*r^12*s^2
           -29730*r^11*s^2-15549*r^10*s^2+10140*r^9*s^2+11040*r^8*s^2
           +2502*r^7*s^2+51*r^6*s^2+24*r^5*s^2+516*r^12*s+2046*r^11*s
           +3042*r^10*s+2028*r^9*s+552*r^8*s+54*r^7*s+18*r^6*s+r^12+6*r^11
           +15*r^10+20*r^9+15*r^8+6*r^7+r^6)/27;
   B2 =  -1024*r^3*(r+1)^2*(s-1)^4*s^5*(s+r)^5;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = r*(r+1)*(s-1)*s*(s+r)*(r*s+1)*(s^2+r*s-s+1)*(r*s^2+s^2+r^2*s+r)*(r^2*s^4+2*r*s^4+s^4+r^3*s^3+3*r^2*s^3-r*s^3-3*s^3+2*r^3*s^2-4*r^2*s^2-2*r*s^2+3*s^2-3*r^3*s+2*r^2*s+2*r*s-s+r^3)*(r*s-s+r^2-r+1)*(r*s^2+s^2+r^2*s-2*s+1)*(r*s^4+s^4+r^2*s^3+2*r*s^3+2*r^2*s^2-r*s^2-3*r^2*s+r^2)*(r*s+s+r)*(s^3+r*s^2-2*s^2-r*s+2*s+r)*(r*s+s+r^2)*(r^2*s^8+2*r*s^8+s^8+4*r^3*s^7+18*r^2*s^7+6*r*s^7-8*s^7+6*r^4*s^6+56*r^3*s^6-11*r^2*s^6-10*r*s^6+24*s^6+4*r^5*s^5+80*r^4*s^5-64*r^3*s^5+68*r^2*s^5+14*r*s^5-32*s^5+r^6*s^4+54*r^5*s^4-75*r^4*s^4+168*r^3*s^4-101*r^2*s^4+6*r*s^4+16*s^4+14*r^6*s^3-26*r^5*s^3+128*r^4*s^3-148*r^3*s^3+112*r^2*s^3-32*r*s^3+r^6*s^2+30*r^5*s^2-54*r^4*s^2+96*r^3*s^2-69*r^2*s^2+24*r*s^2+2*r^5*s+18*r^4*s-26*r^3*s+22*r^2*s+r^4+2*r^3+r^2);

/*

from Igusa invs, denom and I10

r
(r+1)
(s-1)
s
(s+r)
(r*s+1)
(s^2+r*s-s+1)
(r*s^2+s^2+r^2*s+r)

from jump at 0

(r^2*s^4+2*r*s^4+s^4+r^3*s^3+3*r^2*s^3-r*s^3-3*s^3+2*r^3*s^2-4*r^2*s^2-2*r*s^2+3*s^2-3*r^3*s+2*r^2*s+2*r*s-s+r^3)

from jump at 1

(r*s-s+r^2-r+1)
(r*s^2+s^2+r^2*s-2*s+1)
(r*s^4+s^4+r^2*s^3+2*r*s^3+2*r^2*s^2-r*s^2-3*r^2*s+r^2)

from jump at infinity

(r*s+s+r)
(s^3+r*s^2-2*s^2-r*s+2*s+r)

from extra I2 fiber

(r*s+s+r^2)
(r^2*s^8+2*r*s^8+s^8+4*r^3*s^7+18*r^2*s^7+6*r*s^7-8*s^7+6*r^4*s^6+56*r^3*s^6
       -11*r^2*s^6-10*r*s^6+24*s^6+4*r^5*s^5+80*r^4*s^5-64*r^3*s^5+68*r^2*s^5
       +14*r*s^5-32*s^5+r^6*s^4+54*r^5*s^4-75*r^4*s^4+168*r^3*s^4-101*r^2*s^4
       +6*r*s^4+16*s^4+14*r^6*s^3-26*r^5*s^3+128*r^4*s^3-148*r^3*s^3
       +112*r^2*s^3-32*r*s^3+r^6*s^2+30*r^5*s^2-54*r^4*s^2+96*r^3*s^2
       -69*r^2*s^2+24*r*s^2+2*r^5*s+18*r^4*s-26*r^3*s+22*r^2*s+r^4+2*r^3+r^2)

*/


==> README.txt <==

file allhms.txt

The file allhms.txt contains equations for the Hilbert modular
surfaces for each of the discriminants treated in the paper, as well
as the "bad loci" which correspond to abelian surfaces with extra
endomorphisms, beyond real multiplication. The defining equations of
these curves occur as factors of denominators during the
parametrization process (of the elliptic K3 family), or as a factor of
the I10 Igusa-Clebsch invariant, or correspond to an increase in the
rank of the lattice spanned by the non-identity components of some
fiber, etc.

folders corresponding to various discriminants

There is a folder for each discriminant D, containing two files. One
is called D.txt and contains a description of the parametrization, as
well as the 2- and 3-neighbor steps which lead to the final E8 E7
form. It also contains some details of the arithmetic analysis of the
Hilbert modular surface and the branch locus. The other file
igusaD.txt contains the formulas for the Igusa-Clebsch invariants [I2,
I4, I6, I10], as well as a brief explanation of the components of the
"bad locus".

file jacobians

This file contains code (adapted from [AKMMMP, Jacobians of genus one
curves]) to calculate the jacobian of y^2 = quartic(x) or of a plane
cubic in x and t. It is used in the calculations for the neighbor
steps, described in the files D.txt.



==> allhms.txt <==
disc 5

z^2 = 2*(6250*h^2-4500*g^2*h-1350*g*h-108*h-972*g^5-324*g^4-27*g^3);

badlocus = h*(8*h-9*g^2)*(64*h^2+48*g^2*h+48*g^5+9*g^4)*(6250*h^2-4500*g^2*h-1350*g*h-108*h-972*g^5-324*g^4-27*g^3);

disc 8

z^2 =  2*(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2);

badlocus = r*s*(16*r*s^2+32*r^2*s-40*r*s-s+16*r^3+24*r^2+12*r+2)*(27*r*s^2+36*r^2*s+18*r*s-72*s+16*r^3+48*r^2+48*r+16);

disc 12

z^2 =  (f-1)*(f+1)*(f^6-f^4-18*e*f^2+27*e^2+16*e);

badlocus = e*f*(f^2-1)*(e-f^2)*(8*f^4-9*e*f^2-3*e)*(f^6-f^4-18*e*f^2+27*e^2+16*e);

disc 13

z^2 = (108*g*h^3-27*g^2*h^2-468*g*h^2+4*h^2+656*g^2*h+568*g*h-16*h-128*g^3+192*g^2-96*g+16);

badlocus = g*h*(4*g+1)*(4*g*h^2+2*g*h+2*h-g^2+2*g)*(2*g*h+4*g^2-4*g+1)*(108*g*h^3-27*g^2*h^2-468*g*h^2+4*h^2+656*g^2*h+568*g*h-16*h-128*g^3+192*g^2-96*g+16)*(144*g^2*h^3-12*g*h^3-144*g^3*h^2-100*g^2*h^2+76*g*h^2-4*h^2-16*g^3*h+48*g^2*h-36*g*h+8*h-16*g^4+32*g^3-24*g^2+8*g-1);

disc 17


z^2 =  -(256*h^3-192*g^2*h^2-464*g*h^2-185*h^2+48*g^4*h-236*g^3*h-346*g^2*h
            -144*g*h-18*h-4*g^6-20*g^5-41*g^4-44*g^3-26*g^2-8*g-1);

badlocus = h*(2*g+1)*(h-g^2-2*g-1)*(256*h^3-192*g^2*h^2-464*g*h^2-185*h^2+48*g^4*h-236*g^3*h-346*g^2*h-144*g*h-18*h-4*g^6-20*g^5-41*g^4-44*g^3-26*g^2-8*g-1);


disc 21

z^2 =  16*s^4  -  8*r*(27*r^2-23) * s^3  +  (621*r^4-954*r^2+349)*s^2
  - 18*(r^3-r)*(33*r^2-29) * s  +  (r^2-1) * (189*(r^4-r^2)+16);

badlocus = (r-1)*(r+1)*(r-s)*(r*s-2*r^2+1)*s*(s-r^3)*(16*s^4-216*r^3*s^3+184*r*s^3+621*r^4*s^2-954*r^2*s^2+349*s^2-594*r^5*s+1116*r^3*s-522*r*s+189*r^6-378*r^4+205*r^2-16);

disc 24

z^2 =  (d^2 - a - 1)*(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1);

badlocus = a*(d-1)*(d^2-a-1)*(d^2 - a - 1)*d*(d^4+4*a*d^2-2*d^2+4*a^2+1)*(16*a*d^4-8*a^2*d^2-20*a*d^2+d^2+a^3-3*a^2+3*a-1);

disc 28

z^2 =  -(g-f-2)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);

badlocus = (f + 1)*(g - f - 2)*(g - f)*(g + f)*g*(f+2)*(2*f + 1)*(g+f+2)*(8*g^4+92*f^2*g^2+180*f*g^2+71*g^2-100*f^4-180*f^3-71*f^2+4*f+4);


disc 29

z^2 =   -(g^4-6*f*g^3-11*g^3+27*f^4*g^2-18*f^3*g^2+5*f^2*g^2+102*f*g^2-g^2
          -288*f^4*g+200*f^3*g-280*f^2*g+8*f*g+1024*f^5-768*f^4+192*f^3
          -16*f^2);

badlocus = f*g*(g - 4*f)*(f-1)*(g-2*f+1)*(g^2+g-2*f)*(g^4-6*f*g^3-11*g^3+27*f^4*g^2-18*f^3*g^2+5*f^2*g^2+102*f*g^2-g^2-288*f^4*g+200*f^3*g-280*f^2*g+8*f*g+1024*f^5-768*f^4+192*f^3-16*f^2);


disc 33

z^2 =  9*s^6
    - (26*r^2 - 80*r + 104)*s^4
    + (25*r^4 - 152*r^3 + 400*r^2 - 408*r + 432)*s^2
    - (8*r^6 - 72*r^5 + 280*r^4 - 472*r^3 + 336*r^2 - 64*r - 16);

badlocus = (r - s)*(r + s)*(r - s - 2)*s*(r^2-r+1)*(9*s^6-26*r^2*s^4+80*r*s^4-104*s^4+25*r^4*s^2-152*r^3*s^2+400*r^2*s^2-408*r*s^2+432*s^2-8*r^6+72*r^5-280*r^4+472*r^3-336*r^2+64*r+16);

disc 37

z^2 =  f^2*g^4 + (28*f^2-2*f)*g^3 + (-126*f^3+142*f^2-44*f+1)*g^2
  + (108*f^4-176*f^3+102*f^2-54*f+20)*g + (-27*f^4+62*f^3-51*f^2+24*f-8);

badlocus = f*(f-1)*(g - f + 1)*(g -f)*(g - 2*f + 2)*g*(g^2+f^2*g-5*f*g+6*g-f^3+5*f^2-8*f+4)*(f^2*g^4+28*f^2*g^3-2*f*g^3-126*f^3*g^2+142*f^2*g^2-44*f*g^2+g^2+108*f^4*g-176*f^3*g+102*f^2*g-54*f*g+20*g-27*f^4+62*f^3-51*f^2+24*f-8);


disc 40 

z^2 = -(f^2 - e^2 + 1)*
       (8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2);

badlocus = (f - e)*(f^2 - e^2 + 1)*(f - e + 1)*(f + e - 1)*f*(f^2 - e^2 + 2*e - 2)*e*(e*f^2-2*f^2-e^3+3*e^2-3*e+1)*(8*f^4-17*e^2*f^2+12*e*f^2-8*f^2+9*e^4-12*e^3+7*e^2+10*e+2);

disc 41

z^2 =  (4*s+1)^4 * r^4
  - 16*(8*s^2+42*s-1)*(4*s+1)^2 * r^3
  + 32*(128*s^4+4672*s^3+1976*s^2+248*s+3) * r^2
  - 256*(2688*s^3+872*s^2+82*s-1) * r
  + 256*(16*s+1)^3;

badlocus = (r - 4)*(4*r*s-16*s+r)*r*s*(16*r^2*s^2+8*r^2*s-64*r*s+64*s+r^2)*(4*s+1)*(4*r^2*s+r^2-4*r+16)*(256*r^4*s^4-2048*r^3*s^4+4096*r^2*s^4+256*r^4*s^3-11776*r^3*s^3+149504*r^2*s^3-688128*r*s^3+1048576*s^3+96*r^4*s^2-5248*r^3*s^2+63232*r^2*s^2-223232*r*s^2+196608*s^2+16*r^4*s-544*r^3*s+7936*r^2*s-20992*r*s+12288*s+r^4+16*r^3+96*r^2+256*r+256);

disc 44

z^2 = (r*s+s-1)*(r*s-s+1)*(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27);

badlocus = s*(r+1)*(r*s+s-1)*(r^2*s-s+2)*(r^2*s + 1)*r*(r*s-s+1)*(r^6*s^2-r^4*s^2+18*r^2*s-16*s+27);

disc 53

z^2 =  -27*h^4*g^4 -2*h^3*(13*h^2+9*h+9)*g^3 
     -(11*h^6+138*h^5+383*h^4+506*h^3+353*h^2+120*h+16)*g^2
     -2*(h+1)^2*(52*h^4+99*h^3+65*h^2+19*h+2)*g
     -(h+1)^4*(44*h^3+76*h^2+40*h+7);

badlocus = g*(h+1)*(h-g+1)*(h^2+g*h+2*h+1)*(2*h+1)*(4*h^3-2*g*h^2+10*h^2-g^2*h-3*g*h+9*h-2*g+3)*(2*h^2-g*h+3*h+1)*(4*h-2*g+3)*(4*h^5+g^2*h^4+12*h^4+2*g*h^3+20*h^3-2*g*h^2+17*h^2+6*h+1)*(44*h^7+11*g^2*h^6+104*g*h^6+252*h^6+26*g^3*h^5+138*g^2*h^5+406*g*h^5+608*h^5+27*g^4*h^4+18*g^3*h^4+383*g^2*h^4+630*g*h^4+799*h^4+18*g^3*h^3+506*g^2*h^3+496*g*h^3+616*h^3+353*g^2*h^2+210*g*h^2+278*h^2+120*g^2*h+46*g*h+68*h+16*g^2+4*g+7);

disc 56

z^2 = (2*h-g^2+1)*(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3-40*g^2*h^2+104*h^2-160*g^2*h+192*h+64*g^4-144*g^2+80);

badlocus = (g-1)*(g+1)*h*(h-g+1)*(2*h-g^2+1)*(h-2)*(h+2)*(h+g^2+1)*g*(2*h^2-g^2*h+9*h+4*g^2+4)*(16*h^4-2*g^2*h^3+2*h^3+g^4*h^2+6*g^2*h^2-7*h^2-4*g^4*h+4*h+4*g^4-8*g^2+4)*(2*h^5+27*g^2*h^4-11*h^4+72*g^2*h^3-24*h^3-40*g^2*h^2+104*h^2-160*g^2*h+192*h+64*g^4-144*g^2+80);

disc 57

z^2 = (256*g^6-176*g^4+40*g^2-3)*h^4+(2176*g^5-960*g^3+104*g)*h^3
                              +(4320*g^4-688*g^2-34)*h^2
                              +(-3456*g^5+576*g^3+328*g)*h-2160*g^4-648*g^2
                              +361;

badlocus = (2*g-1)*(2*g+1)*(h-1)*(h+1)*(2*g*h-h+2*g+3)*(4*g^2+3)*(4*g^2*h^2+3*h^2+16*g*h+12*g^2+1)*(4*g^2*h+h-4*g)*(16*g^4*h^3+h^3+16*g^3*h^2-8*g^2*h-16*g^3)*(2*g*h + 1)*(2*g*h - 1)*(256*g^6*h^4-176*g^4*h^4+40*g^2*h^4-3*h^4+2176*g^5*h^3-960*g^3*h^3+104*g*h^3+4320*g^4*h^2-688*g^2*h^2-34*h^2-3456*g^5*h+576*g^3*h+328*g*h-2160*g^4-648*g^2+361);

disc 60

z^2 =  -(h^2-2*h-g^2+5)*(h^2+2*h-g^2+5)
  *(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8);

badlocus = (h-g+1)*(h^2-g^2+2*g+3)*(h^2+2*h-g^2+5)*h*(h^2-2*h-g^2+5)*(h^2+3)*(h^2 - g^2 - 1)*g*(8*h^6-25*g^2*h^4+24*h^4+26*g^4*h^2-86*g^2*h^2+24*h^2-9*g^6+66*g^4+47*g^2+8);

disc 61

z^2 =  (h-1)^4*g^4 - 2*(h-1)*h*(h^3-14*h^2-20*h-21)*g^3 + h*(h^5-46*h^4-19*h^3+42*h^2+39*h-44)*g^2 + 2*h^2*(10*h^4+5*h^3-13*h^2-h+12)*g - h^2*(8*h^4-13*h^2+16);

badlocus = (h-g-1)*(h-g)*(g+1)*h*g*(g^2*h+6*g*h+4*h-g^2)*(g*h+2*h-g)*(2*g*h+4*h-g^2)*(2*h^3-3*g*h^2+g^2*h-g*h-2*h+g)*(g+2)*(g*h-1)*(g^2*h^6+20*g*h^6-8*h^6-2*g^3*h^5-46*g^2*h^5+10*g*h^5+g^4*h^4+30*g^3*h^4-19*g^2*h^4-26*g*h^4+13*h^4-4*g^4*h^3+12*g^3*h^3+42*g^2*h^3-2*g*h^3+6*g^4*h^2+2*g^3*h^2+39*g^2*h^2+24*g*h^2-16*h^2-4*g^4*h-42*g^3*h-44*g^2*h+g^4);

disc 65

z^2 = -16*(s^4+2*s^2+13)^2*(4*s^6+3*s^4-10*s^2-13) * r^4
      -32*s*(4*s^12+15*s^10+127*s^8-10*s^6-494*s^4-1253*s^2-949) * r^3
      -8*(12*s^12+33*s^10+408*s^8-898*s^6-2672*s^4-2023*s^2+404) * r^2
      -8*s*(4*s^10+7*s^8+149*s^6-627*s^4-641*s^2+148) * r
      -(4*s^10+3*s^8+166*s^6-997*s^4+328*s^2-80);

badlocus = (2*r*s^2+s+2*r)*(2*r*s^3-2*r*s^2+s^2+6*r*s-s-6*r+2)*(2*r*s^3+6*r*s^2+s^2-2*r*s+3*s+10*r-2)*(s-1)*(s+1)*(2*r*s^2-4*r*s+s+2*r-2)*(2*r*s^2+4*r*s+s+2*r+2)*(s^2 -5)*(4*r^2*s^6+4*r*s^5+s^4-4*r*s^3+4*r^2*s^2-2*s^2-8*r^2)*(4*r^2*s^6+4*r*s^5+68*r^2*s^4+s^4+64*r*s^3+172*r^2*s^2+15*s^2+124*r*s+12*r^2+20)*(4*r^2*s^6+4*r*s^5+8*r^2*s^4+s^4+4*r*s^3+52*r^2*s^2+40*r*s+8)*(4*r^2*s^8+4*r*s^7-16*r^2*s^6+s^6-20*r*s^5+56*r^2*s^4-6*s^4+44*r*s^3-80*r^2*s^2+9*s^2-92*r*s+36*r^2-20)*(64*r^4*s^14+128*r^3*s^13+304*r^4*s^12+96*r^2*s^12+480*r^3*s^11+32*r*s^11+1952*r^4*s^10+264*r^2*s^10+4*s^10+4064*r^3*s^9+56*r*s^9+3920*r^4*s^8+3264*r^2*s^8+3*s^8-320*r^3*s^7+1192*r*s^7+7680*r^4*s^6-7184*r^2*s^6+166*s^6-15808*r^3*s^5-5016*r*s^5-6448*r^4*s^4-21376*r^2*s^4-997*s^4-40096*r^3*s^3-5128*r*s^3-37856*r^4*s^2-16184*r^2*s^2+328*s^2-30368*r^3*s+1184*r*s-35152*r^4+3232*r^2-80);

disc 69

z^2 = (r-1)^2*r^4*s^6 -2*(r-1)*r^2*(r^3+13*r^2-37*r+22)*s^5
      +(r^6+100*r^5-439*r^4+640*r^3-357*r^2+72*r-16)*s^4
      -2*(59*r^5-320*r^4+590*r^3-436*r^2+133*r-32)*s^3
       +(44*r^5-357*r^4+872*r^3-830*r^2+314*r-83)*s^2
       + 2*(36*r^4-133*r^3+157*r^2-65*r+19)*s
      -16*r^4+64*r^3-83*r^2+38*r-11;

badlocus = (s-1)*(r*s-s-r+2)*(r*s-r+1)*(r*s-1)*(r*s+2)*(r^2*s^2-2*r*s^2+s^2-2*r^2*s+4*r*s-s+r^2-r)*(s-r)*(r^2*s^2-3*r*s^2+3*s^2-3*r^2*s+7*r*s-6*s+3*r^2-6*r+7)*(r^2*s^2-6*r*s+4*s+4*r-4)*(r^4*s^4-8*r^3*s^3-2*r^2*s^3-2*r^3*s^2+28*r^2*s^2-4*r*s^2+s^2-4*r^2*s-14*r*s+r^2+4)*(r^6*s^6-2*r^5*s^6+r^4*s^6-2*r^6*s^5-24*r^5*s^5+100*r^4*s^5-118*r^3*s^5+44*r^2*s^5+r^6*s^4+100*r^5*s^4-439*r^4*s^4+640*r^3*s^4-357*r^2*s^4+72*r*s^4-16*s^4-118*r^5*s^3+640*r^4*s^3-1180*r^3*s^3+872*r^2*s^3-266*r*s^3+64*s^3+44*r^5*s^2-357*r^4*s^2+872*r^3*s^2-830*r^2*s^2+314*r*s^2-83*s^2+72*r^4*s-266*r^3*s+314*r^2*s-130*r*s+38*s-16*r^4+64*r^3-83*r^2+38*r-11);

disc 73

z^2 = 16*(s-2)^2*r^4+ 8*(s-2)*(17*s^3-52*s^2+36*s-8)*r^3  
       + (s^6+56*s^5-384*s^4+448*s^3+432*s^2-512*s+64)*r^2
       + 2*s*(s+2)*(s^4-34*s^3+108*s^2-64*s+16)*r + s^2*(s+2)^4;

badlocus = (s-2)*(r*s-2*r-2)*(r*s-s-2*r)*r*(r+1)*s*(s+2*r)*(r^2*s^2-6*r^2*s-4*r*s+2*s+4*r^3+8*r^2+4*r)*(s+2*r^2+2*r)*(r^2*s^2+2*r*s^2+s^2-4*r^2*s-4*r*s+2*s+4*r^2+4*r)*(r*s^4-6*r*s^3-8*r^2*s^2+8*r*s^2+4*s^2+24*r^2*s+16*r*s+16*r^3+16*r^2)*(r^2*s^6+2*r*s^6+s^6+56*r^2*s^5-64*r*s^5+8*s^5+136*r^3*s^4-384*r^2*s^4+80*r*s^4+24*s^4-688*r^3*s^3+448*r^2*s^3+304*r*s^3+32*s^3+16*r^4*s^2+1120*r^3*s^2+432*r^2*s^2-224*r*s^2+16*s^2-64*r^4*s-640*r^3*s-512*r^2*s+64*r*s+64*r^4+128*r^3+64*r^2);

disc 76

z^2 := -(r*s-3*s-2)*(r*s+3*s+2)*(32*s^4+80*s^3-13*r^2*s^2+85*s^2-4*r^2*s+32*s+4*r^4);

badlocus := r*s*(s+1)*(2*s+r+1)*(2*s-r+1)*(4*s+r^2+3)*(r*s-3*s-2)*(r*s+3*s+2)*(r-1)*(r+1)*(2*s+1)*(r^2*s+s+2*r^2)*(r^2+1)*(2*s+r^2)*(8*s^3+4*r^2*s^2+4*s^2-r^4+1)*(4*s^2-r^2*s+s+r^2-1)*(32*s^4+80*s^3-13*r^2*s^2+85*s^2-4*r^2*s+32*s+4*r^4);

disc 77

z^2 = (r^6-2*r^4+r^2)*s^6+(42*r^5-68*r^3+26*r)*s^5
      +(-14*r^6+433*r^4-328*r^2-27)*s^4 +(-1124*r^5+2088*r^3+316*r)*s^3
      +(-343*r^6-6268*r^4-1763*r^2+54)*s^2 +(7994*r^5+4892*r^3-342*r)*s
      -1372*r^6-4531*r^4+362*r^2-27;

badlocus = r*(r+1)*(s-1)*(s+1)*(r*s+s-5*r-1)*(r*s+s-3*r+1)*(r*s-s+5*r-1)*(r*s-s+3*r+1)*(r*s - 1)*(r*s^2+2*s-3*r)*(r-1)*(r*s^3-s^2+7*r*s+1)*(r^2*s^4-4*r*s^3+2*r^2*s^2+8*s^2-20*r*s+5*r^2-8)*(r^6*s^8-4*r^4*s^8+5*r^2*s^8-2*s^8+24*r^5*s^7-64*r^3*s^7+40*r*s^7-44*r^6*s^6+336*r^4*s^6-364*r^2*s^6+8*s^6-776*r^5*s^5+1792*r^3*s^5-120*r*s^5+574*r^6*s^4-4824*r^4*s^4+742*r^2*s^4-12*s^4+6600*r^5*s^3-2368*r^3*s^3+120*r*s^3-3580*r^6*s^2+4048*r^4*s^2-412*r^2*s^2+8*s^2-3800*r^5*s+640*r^3*s-40*r*s+2025*r^6-580*r^4+29*r^2-2)*(r^6*s^6-2*r^4*s^6+r^2*s^6+42*r^5*s^5-68*r^3*s^5+26*r*s^5-14*r^6*s^4+433*r^4*s^4-328*r^2*s^4-27*s^4-1124*r^5*s^3+2088*r^3*s^3+316*r*s^3-343*r^6*s^2-6268*r^4*s^2-1763*r^2*s^2+54*s^2+7994*r^5*s+4892*r^3*s-342*r*s-1372*r^6-4531*r^4+362*r^2-27);

disc 85

z^2 = -(e^2-e-1)^2*(8*e^4+11*e^2+8)*f^4 
      + 4*(e-1)*(e+1)*(e^2+1)*(18*e^4-11*e^3+27*e^2+11*e+18)*f^3
     -2*(82*e^8-118*e^7-9*e^6-60*e^5-173*e^4+60*e^3-9*e^2+118*e+82)*f^2
      + 4*(e-1)*(e+1)*(e^2+1)*(4*e^2-5*e-4)*(9*e^2-13*e-9)*f
     -(2*e^2-e-2)^2*(11*e^4-34*e^3+5*e^2+34*e+11);

badlocus = (e*f-e+2)*(e^2*f+f-e^2+2*e+1)*(e^2*f+e*f+f-e^2+e+1)*(e-1)*(e+1)*(f-1)*(f+1)*(e^4*f-e^3*f-e*f-f-e^4+e^3-e-1)*(e^2*f-e*f+f-e^2+e+1)*(3*e^5*f^2-2*e^3*f^2+3*e*f^2+2*e^6*f-4*e^5*f+2*e^4*f+2*e^2*f+4*e*f+2*f-2*e^6+e^5-2*e^4+2*e^3+2*e^2+e+2)*(e^2+e-1)*(5*e^2*f^3+5*f^3-7*e^2*f^2+18*e*f^2+7*f^2+3*e^2*f+3*f+7*e^2-2*e-7)*(8*e^8*f^4-16*e^7*f^4+3*e^6*f^4-6*e^5*f^4+5*e^4*f^4+6*e^3*f^4+3*e^2*f^4+16*e*f^4+8*f^4-72*e^8*f^3+44*e^7*f^3-108*e^6*f^3-44*e^5*f^3-44*e^3*f^3+108*e^2*f^3+44*e*f^3+72*f^3+164*e^8*f^2-236*e^7*f^2-18*e^6*f^2-120*e^5*f^2-346*e^4*f^2+120*e^3*f^2-18*e^2*f^2+236*e*f^2+164*f^2-144*e^8*f+388*e^7*f+28*e^6*f-388*e^5*f-388*e^3*f-28*e^2*f+388*e*f+144*f+44*e^8-180*e^7+79*e^6+398*e^5-219*e^4-398*e^3+79*e^2+180*e+44);

disc 88

z^2 = (8*r*s^2+16*s^2+8*s+r^2)*(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3
                                   +544*r*s^3-27*r^4*s^2-120*r^3*s^2
                                   +64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s
                                   -120*r^2*s+96*r*s+8*s-27*r^2);

badlocus = (2*s+1)*(4*s-r+2)*(r*s+2*s+1)*(8*r*s^2+16*s^2+8*s+r^2)*r*s*(4*s-r)*(r+2)*(2*s+1)*(r*s-r+1)*(8*s+r^2)*(r*s-1)*(8*s^2+r)*(r*s+1)*(4*r*s^2+8*s^2-2*r*s+4*s-r^2)*(16*r^2*s^4+64*r*s^4+64*s^4-8*r^3*s^3-40*r^2*s^3-16*r*s^3+64*s^3+2*r^4*s^2 +10*r^3*s^2-4*r^2*s^2-40*r*s^2+16*s^2+3*r^3*s+10*r^2*s-8*r*s +2*r^2)*(2*s-r)*(8*r^3*s^4+16*r^2*s^4+96*r^3*s^3+472*r^2*s^3+544*r*s^3-27*r^4*s^2-120*r^3*s^2+64*r^2*s^2+472*r*s^2+16*s^2-46*r^3*s-120*r^2*s+96*r*s+8*s-27*r^2);

disc 89

z^2 = s^4*r^6 -2*s^3*(2*s^2+3*s+2)*r^5 + s^2*(6*s^4+16*s^3-49*s^2-26*s+6)*r^4
     -2*s*(2*s^6+6*s^5-50*s^4+26*s^3+73*s^2-35*s+2)*r^3 
    + (s^8-36*s^6+26*s^5+273*s^4-514*s^3+271*s^2-38*s+1)*r^2 
    + 2*(s-1)^2*s*(s^5-4*s^4+25*s^3-107*s^2+147*s-44)*r + (s-4)^3*(s-1)^4*s;

badlocus = (s-1)*(s-r-2)*(r*s+1)*(r*s^2+s^2-r^2*s-2*r*s-2*s+1)*r*(r+1)*s*(r*s+s-r^2-3*r-3)*(r*s^3+s^3-r^2*s^2-3*s^2-r*s+3*s-1)*(r*s+s-1)*(s^2-r*s-2*s+1)*(r*s^3+s^3-r^2*s^2-2*r*s^2-5*s^2+2*r*s+6*s-1)*(r^2*s^4+2*r*s^4+s^4-2*r^3*s^3-8*r^2*s^3-9*r*s^3-3*s^3+r^4*s^2+6*r^3*s^2 +17*r^2*s^2+14*r*s^2+3*s^2-2*r^3*s-10*r^2*s-7*r*s-s+r^2);

disc 92

z^2 = -(s+r^2+r)*(s^2+r*s-r)
       *(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3
                 +17*r^4*s^3-69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3
                 +3*r^5*s^2-28*r^4*s^2-4*r^3*s^2+69*r^2*s^2+42*r*s^2
                 -3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s+r*s+r^5+3*r^4+3*r^3+r^2);

badlocus = (s+r)*(s+r+1)*(s^2+r*s-r)*(r*s^2+r^2*s-s-r^2-r)*r*s*(r*s-r-1)*(r*s+r-1)*(2*s^2-r^2*s+r^2+r)*(r+1)*(s-1)*(2*s^2-r^2*s+5*r*s+r^2+r)*(s+r^2+r)*(r*s+1)*(2*s + r)*(r^2*s^3+r^3*s^2+2*r*s^2-2*r^3*s-3*r^2*s+s+r^3+2*r^2+r)*(27*r^2*s^5-r^4*s^4+42*r^3*s^4-30*r^2*s^4-46*r*s^4-r^5*s^3+17*r^4*s^3-69*r^3*s^3-77*r^2*s^3+30*r*s^3+27*s^3+3*r^5*s^2-28*r^4*s^2-4*r^3*s^2+69*r^2*s^2+42*r*s^2-3*r^5*s+9*r^4*s+28*r^3*s+17*r^2*s+r*s+r^5+3*r^4+3*r^3+r^2);

disc 93

z^2 = 16*(n^2-1)^2*n^2*m^6 + 8*(n^2-1)*(21*n^4+22*n^2-27)*m^5 -(27*n^8-684*n^6-1246*n^4+1620*n^2+27)*m^4 -8*n^2*(27*n^6-109*n^4-471*n^2+41)*m^3 -8*n^2*(81*n^6+135*n^4-273*n^2-7)*m^2 -96*n^4*(9*n^2-1)*(n^2+3)*m -16*n^4*(n^2+3)*(27*n^2+1);

badlocus = (n-1)*(m*n+2*n-m)*(n^2+m*n+n-m)*(m*n^2+4*n^2-m)*n*m*(n^2-m*n-n-m)*(n+1)*(m+1)*(3*n^2+m^2)*(m+3)*(m*n^2+2*n^2+1)*(n^6+3*m*n^4+10*n^4-2*m*n^2+5*n^2-m)*(n^2 + 3)*(27*m^4*n^8+216*m^3*n^8+648*m^2*n^8+864*m*n^8+432*n^8-16*m^6*n^6-168*m^5*n^6-684*m^4*n^6-872*m^3*n^6+1080*m^2*n^6+2496*m*n^6+1312*n^6+32*m^6*n^4-8*m^5*n^4-1246*m^4*n^4-3768*m^3*n^4-2184*m^2*n^4-288*m*n^4+48*n^4-16*m^6*n^2+392*m^5*n^2+1620*m^4*n^2+328*m^3*n^2-56*m^2*n^2-216*m^5+27*m^4);

disc 97

z^2 = s^2*(s^2+14*s+1)*r^6 + 2*s*(2*s^4+27*s^3-13*s^2+15*s+1)*r^5 
    +  (6*s^6+80*s^5-75*s^4+128*s^3-54*s^2+18*s+1)*r^4 
    +  2*(2*s^7+28*s^6-32*s^5+84*s^4-74*s^3+48*s^2-13*s+1)*r^3
    + (s^8+18*s^7-11*s^6+68*s^5-101*s^4+112*s^3-69*s^2+22*s+1)*r^2 
    + 2*s^2*(s^6+3*s^5-5*s^4+7*s^3+3*s^2-16*s+12)*r + (s-2)^4*s^4;

badlocus = r*(r+1)*(s-1)*s*(s+r)*(r*s+1)*(s^2+r*s-s+1)*(r*s^2+s^2+r^2*s+r)*(r^2*s^4+2*r*s^4+s^4+r^3*s^3+3*r^2*s^3-r*s^3-3*s^3+2*r^3*s^2-4*r^2*s^2-2*r*s^2+3*s^2-3*r^3*s+2*r^2*s+2*r*s-s+r^3)*(r*s-s+r^2-r+1)*(r*s^2+s^2+r^2*s-2*s+1)*(r*s^4+s^4+r^2*s^3+2*r*s^3+2*r^2*s^2-r*s^2-3*r^2*s+r^2)*(r*s+s+r)*(s^3+r*s^2-2*s^2-r*s+2*s+r)*(r*s+s+r^2)*(r^2*s^8+2*r*s^8+s^8+4*r^3*s^7+18*r^2*s^7+6*r*s^7-8*s^7+6*r^4*s^6+56*r^3*s^6-11*r^2*s^6-10*r*s^6+24*s^6+4*r^5*s^5+80*r^4*s^5-64*r^3*s^5+68*r^2*s^5+14*r*s^5-32*s^5+r^6*s^4+54*r^5*s^4-75*r^4*s^4+168*r^3*s^4-101*r^2*s^4+6*r*s^4+16*s^4+14*r^6*s^3-26*r^5*s^3+128*r^4*s^3-148*r^3*s^3+112*r^2*s^3-32*r*s^3+r^6*s^2+30*r^5*s^2-54*r^4*s^2+96*r^3*s^2-69*r^2*s^2+24*r*s^2+2*r^5*s+18*r^4*s-26*r^3*s+22*r^2*s+r^4+2*r^3+r^2);


